Topology optimization of multimaterial aircraft pylons using generalized shape function approach

As the primary structural component connecting the engine to the wing or fuselage, an aircraft pylon requires optimized structural efficiency; this paper provides topology optimization of multimaterial pylons using the generalized shape function (gSF) approach. The gSF method uses $n$ natural-coordinate design variables per element to provide optimized designs up to $2^n$ distinct material phases while promoting close to discrete material layouts in conjunction with the density and formulated Heaviside projection filters. Pylon structural compliance is minimized subject to volume constraints. Exploiting the geometric features of a typical pylon structure, multimaterial evolution is performed on a corresponding 2D design domain representing the midplane, with up to 14 candidate materials. The optimized two-dimensional layout is then extruded to achieve the corresponding three-dimensional optimized pylon structure. The Method of Moving Asymptotes is employed to achieve the final design variables. The resulting convergence histories exhibit smooth and stable objective minimization. The results highlight the capability of the multimaterial topology optimization framework to effectively optimized aircraft pylons with multiple candidate materials, without requiring a considerable expansion of the design variable set.

==> Pylon2D_SF2D2M_vf20x2E1by3_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000  betap: 1.0 volfrac: [0.2522 0.2522 0.2478 0.2478]
It.:    2 Obj.: 10.2252  betap: 1.0 volfrac: [0.2545 0.2544 0.2455 0.2456]
It.:    3 Obj.: 10.4565  betap: 1.0 volfrac: [0.2569 0.2569 0.2431 0.2431]
It.:    4 Obj.: 10.7180  betap: 1.0 volfrac: [0.2596 0.2596 0.2404 0.2404]
It.:    5 Obj.: 11.0147  betap: 1.0 volfrac: [0.2625 0.2625 0.2375 0.2375]
It.:    6 Obj.: 11.3522  betap: 1.0 volfrac: [0.2658 0.2657 0.2342 0.2343]
It.:    7 Obj.: 11.7377  betap: 1.0 volfrac: [0.2688 0.2687 0.2312 0.2313]
It.:    8 Obj.: 11.9895  betap: 1.0 volfrac: [0.2714 0.2714 0.2286 0.2286]
It.:    9 Obj.: 12.0914  betap: 1.0 volfrac: [0.2738 0.2738 0.2262 0.2263]
It.:   10 Obj.: 12.1052  betap: 1.0 volfrac: [0.2760 0.2760 0.2240 0.2240]
It.:   11 Obj.: 12.0514  betap: 1.0 volfrac: [0.2780 0.2782 0.2219 0.2219]
It.:   12 Obj.: 11.9412  betap: 1.0 volfrac: [0.2800 0.2803 0.2198 0.2199]
It.:   13 Obj.: 11.7822  betap: 1.0 volfrac: [0.2818 0.2824 0.2179 0.2179]
It.:   14 Obj.: 11.5799  betap: 1.0 volfrac: [0.2836 0.2845 0.2160 0.2159]
It.:   15 Obj.: 11.3390  betap: 1.0 volfrac: [0.2852 0.2866 0.2141 0.2141]
It.:   16 Obj.: 11.0644  betap: 1.0 volfrac: [0.2867 0.2888 0.2123 0.2122]
It.:   17 Obj.: 10.7608  betap: 1.0 volfrac: [0.2880 0.2910 0.2106 0.2104]
It.:   18 Obj.: 10.4335  betap: 1.0 volfrac: [0.2891 0.2933 0.2089 0.2087]
It.:   19 Obj.: 10.0890  betap: 1.0 volfrac: [0.2900 0.2956 0.2073 0.2071]
It.:   20 Obj.: 9.7359  betap: 1.0 volfrac: [0.2906 0.2979 0.2059 0.2056]
It.:   21 Obj.: 9.3844  betap: 1.0 volfrac: [0.2909 0.3003 0.2046 0.2042]
It.:   22 Obj.: 9.0429  betap: 1.0 volfrac: [0.2910 0.3026 0.2034 0.2030]
It.:   23 Obj.: 8.7189  betap: 1.0 volfrac: [0.2906 0.3051 0.2024 0.2019]
It.:   24 Obj.: 8.4166  betap: 1.0 volfrac: [0.2900 0.3075 0.2014 0.2010]
It.:   25 Obj.: 8.1375  betap: 1.0 volfrac: [0.2891 0.3101 0.2006 0.2002]
It.:   26 Obj.: 7.8814  betap: 1.0 volfrac: [0.2879 0.3127 0.1999 0.1995]
It.:   27 Obj.: 7.6467  betap: 1.0 volfrac: [0.2863 0.3155 0.1993 0.1989]
It.:   28 Obj.: 7.4307  betap: 1.0 volfrac: [0.2845 0.3184 0.1987 0.1984]
It.:   29 Obj.: 7.2300  betap: 1.0 volfrac: [0.2824 0.3215 0.1982 0.1979]
It.:   30 Obj.: 7.0404  betap: 1.0 volfrac: [0.2801 0.3248 0.1977 0.1974]
It.:   31 Obj.: 6.8577  betap: 1.0 volfrac: [0.2774 0.3283 0.1972 0.1970]
It.:   32 Obj.: 6.6772  betap: 1.0 volfrac: [0.2745 0.3322 0.1968 0.1966]
It.:   33 Obj.: 6.4945  betap: 1.0 volfrac: [0.2712 0.3364 0.1963 0.1962]
It.:   34 Obj.: 6.3053  betap: 1.0 volfrac: [0.2677 0.3409 0.1957 0.1957]
It.:   35 Obj.: 6.1060  betap: 1.0 volfrac: [0.2639 0.3457 0.1951 0.1952]
It.:   36 Obj.: 5.8932  betap: 1.0 volfrac: [0.2600 0.3508 0.1945 0.1947]
It.:   37 Obj.: 5.6665  betap: 1.0 volfrac: [0.2560 0.3558 0.1940 0.1942]
It.:   38 Obj.: 5.4291  betap: 1.0 volfrac: [0.2519 0.3607 0.1935 0.1938]
It.:   39 Obj.: 5.1858  betap: 1.0 volfrac: [0.2479 0.3655 0.1931 0.1934]
It.:   40 Obj.: 4.9419  betap: 1.0 volfrac: [0.2439 0.3701 0.1928 0.1932]
It.:   41 Obj.: 4.7014  betap: 1.0 volfrac: [0.2400 0.3745 0.1926 0.1930]
It.:   42 Obj.: 4.4675  betap: 1.0 volfrac: [0.2360 0.3787 0.1925 0.1928]
It.:   43 Obj.: 4.2426  betap: 1.0 volfrac: [0.2321 0.3828 0.1924 0.1927]
It.:   44 Obj.: 4.0284  betap: 1.0 volfrac: [0.2283 0.3868 0.1923 0.1926]
It.:   45 Obj.: 3.8259  betap: 1.0 volfrac: [0.2245 0.3906 0.1923 0.1926]
It.:   46 Obj.: 3.6355  betap: 1.0 volfrac: [0.2207 0.3943 0.1924 0.1927]
It.:   47 Obj.: 3.4574  betap: 1.0 volfrac: [0.2171 0.3977 0.1924 0.1927]
It.:   48 Obj.: 3.2913  betap: 1.0 volfrac: [0.2136 0.4010 0.1925 0.1928]
It.:   49 Obj.: 3.1370  betap: 1.0 volfrac: [0.2102 0.4042 0.1927 0.1930]
It.:   50 Obj.: 2.9942  betap: 2.0 volfrac: [0.1951 0.4301 0.1814 0.1933]
It.:   51 Obj.: 2.6455  betap: 2.0 volfrac: [0.1956 0.4290 0.1820 0.1933]
It.:   52 Obj.: 2.5153  betap: 2.0 volfrac: [0.1944 0.4293 0.1827 0.1935]
It.:   53 Obj.: 2.4038  betap: 2.0 volfrac: [0.1929 0.4300 0.1834 0.1936]
It.:   54 Obj.: 2.3038  betap: 2.0 volfrac: [0.1910 0.4311 0.1841 0.1938]
It.:   55 Obj.: 2.2134  betap: 2.0 volfrac: [0.1889 0.4324 0.1847 0.1940]
It.:   56 Obj.: 2.1313  betap: 2.0 volfrac: [0.1867 0.4338 0.1854 0.1941]
It.:   57 Obj.: 2.0564  betap: 2.0 volfrac: [0.1845 0.4352 0.1860 0.1943]
It.:   58 Obj.: 1.9878  betap: 2.0 volfrac: [0.1823 0.4367 0.1865 0.1945]
It.:   59 Obj.: 1.9250  betap: 2.0 volfrac: [0.1801 0.4382 0.1871 0.1946]
It.:   60 Obj.: 1.8671  betap: 2.0 volfrac: [0.1779 0.4396 0.1876 0.1948]
It.:   61 Obj.: 1.8137  betap: 2.0 volfrac: [0.1758 0.4411 0.1881 0.1950]
It.:   62 Obj.: 1.7643  betap: 2.0 volfrac: [0.1737 0.4425 0.1886 0.1951]
It.:   63 Obj.: 1.7185  betap: 2.0 volfrac: [0.1717 0.4439 0.1891 0.1953]
It.:   64 Obj.: 1.6760  betap: 2.0 volfrac: [0.1697 0.4453 0.1895 0.1955]
It.:   65 Obj.: 1.6365  betap: 2.0 volfrac: [0.1678 0.4466 0.1900 0.1956]
It.:   66 Obj.: 1.5998  betap: 2.0 volfrac: [0.1660 0.4479 0.1904 0.1958]
It.:   67 Obj.: 1.5655  betap: 2.0 volfrac: [0.1642 0.4492 0.1908 0.1959]
It.:   68 Obj.: 1.5334  betap: 2.0 volfrac: [0.1625 0.4504 0.1911 0.1960]
It.:   69 Obj.: 1.5034  betap: 2.0 volfrac: [0.1608 0.4515 0.1915 0.1962]
It.:   70 Obj.: 1.4753  betap: 2.0 volfrac: [0.1592 0.4527 0.1918 0.1963]
It.:   71 Obj.: 1.4489  betap: 2.0 volfrac: [0.1577 0.4537 0.1922 0.1964]
It.:   72 Obj.: 1.4241  betap: 2.0 volfrac: [0.1562 0.4548 0.1925 0.1965]
It.:   73 Obj.: 1.4008  betap: 2.0 volfrac: [0.1548 0.4558 0.1928 0.1967]
It.:   74 Obj.: 1.3788  betap: 2.0 volfrac: [0.1534 0.4568 0.1931 0.1968]
It.:   75 Obj.: 1.3581  betap: 2.0 volfrac: [0.1521 0.4577 0.1934 0.1969]
It.:   76 Obj.: 1.3385  betap: 2.0 volfrac: [0.1508 0.4586 0.1936 0.1970]
It.:   77 Obj.: 1.3199  betap: 2.0 volfrac: [0.1496 0.4594 0.1939 0.1971]
It.:   78 Obj.: 1.3023  betap: 2.0 volfrac: [0.1485 0.4602 0.1941 0.1972]
It.:   79 Obj.: 1.2855  betap: 2.0 volfrac: [0.1474 0.4610 0.1944 0.1973]
It.:   80 Obj.: 1.2696  betap: 2.0 volfrac: [0.1463 0.4618 0.1946 0.1973]
It.:   81 Obj.: 1.2543  betap: 2.0 volfrac: [0.1453 0.4625 0.1948 0.1974]
It.:   82 Obj.: 1.2397  betap: 2.0 volfrac: [0.1443 0.4632 0.1950 0.1975]
It.:   83 Obj.: 1.2257  betap: 2.0 volfrac: [0.1433 0.4639 0.1952 0.1976]
It.:   84 Obj.: 1.2122  betap: 2.0 volfrac: [0.1425 0.4645 0.1953 0.1977]
It.:   85 Obj.: 1.1992  betap: 2.0 volfrac: [0.1416 0.4652 0.1955 0.1977]
It.:   86 Obj.: 1.1867  betap: 2.0 volfrac: [0.1408 0.4658 0.1957 0.1978]
It.:   87 Obj.: 1.1746  betap: 2.0 volfrac: [0.1400 0.4663 0.1958 0.1979]
It.:   88 Obj.: 1.1630  betap: 2.0 volfrac: [0.1392 0.4669 0.1960 0.1979]
It.:   89 Obj.: 1.1519  betap: 2.0 volfrac: [0.1385 0.4674 0.1961 0.1980]
It.:   90 Obj.: 1.1412  betap: 2.0 volfrac: [0.1378 0.4679 0.1962 0.1981]
It.:   91 Obj.: 1.1309  betap: 2.0 volfrac: [0.1371 0.4684 0.1964 0.1981]
It.:   92 Obj.: 1.1211  betap: 2.0 volfrac: [0.1365 0.4688 0.1965 0.1982]
It.:   93 Obj.: 1.1117  betap: 2.0 volfrac: [0.1358 0.4693 0.1966 0.1983]
It.:   94 Obj.: 1.1027  betap: 2.0 volfrac: [0.1352 0.4697 0.1967 0.1983]
It.:   95 Obj.: 1.0941  betap: 2.0 volfrac: [0.1347 0.4701 0.1968 0.1984]
It.:   96 Obj.: 1.0859  betap: 2.0 volfrac: [0.1341 0.4705 0.1970 0.1984]
It.:   97 Obj.: 1.0780  betap: 2.0 volfrac: [0.1336 0.4708 0.1971 0.1985]
It.:   98 Obj.: 1.0705  betap: 2.0 volfrac: [0.1331 0.4712 0.1972 0.1985]
It.:   99 Obj.: 1.0634  betap: 2.0 volfrac: [0.1327 0.4715 0.1973 0.1986]
It.:  100 Obj.: 1.0566  betap: 4.0 volfrac: [0.1175 0.4808 0.1947 0.2071]
It.:  101 Obj.: 0.8756  betap: 4.0 volfrac: [0.1182 0.4806 0.1945 0.2066]
It.:  102 Obj.: 0.8689  betap: 4.0 volfrac: [0.1187 0.4803 0.1947 0.2063]
It.:  103 Obj.: 0.8655  betap: 4.0 volfrac: [0.1191 0.4801 0.1949 0.2059]
It.:  104 Obj.: 0.8628  betap: 4.0 volfrac: [0.1194 0.4799 0.1951 0.2056]
It.:  105 Obj.: 0.8603  betap: 4.0 volfrac: [0.1197 0.4797 0.1953 0.2053]
It.:  106 Obj.: 0.8580  betap: 4.0 volfrac: [0.1200 0.4796 0.1955 0.2050]
It.:  107 Obj.: 0.8558  betap: 4.0 volfrac: [0.1202 0.4794 0.1957 0.2047]
It.:  108 Obj.: 0.8537  betap: 4.0 volfrac: [0.1204 0.4793 0.1958 0.2045]
It.:  109 Obj.: 0.8517  betap: 4.0 volfrac: [0.1205 0.4792 0.1960 0.2042]
It.:  110 Obj.: 0.8498  betap: 4.0 volfrac: [0.1207 0.4792 0.1962 0.2040]
It.:  111 Obj.: 0.8480  betap: 4.0 volfrac: [0.1208 0.4791 0.1963 0.2038]
It.:  112 Obj.: 0.8463  betap: 4.0 volfrac: [0.1210 0.4790 0.1965 0.2036]
It.:  113 Obj.: 0.8446  betap: 4.0 volfrac: [0.1211 0.4789 0.1966 0.2034]
It.:  114 Obj.: 0.8430  betap: 4.0 volfrac: [0.1212 0.4789 0.1967 0.2032]
It.:  115 Obj.: 0.8414  betap: 4.0 volfrac: [0.1213 0.4788 0.1969 0.2030]
It.:  116 Obj.: 0.8399  betap: 4.0 volfrac: [0.1214 0.4788 0.1970 0.2029]
It.:  117 Obj.: 0.8385  betap: 4.0 volfrac: [0.1214 0.4788 0.1971 0.2027]
It.:  118 Obj.: 0.8371  betap: 4.0 volfrac: [0.1215 0.4787 0.1972 0.2025]
It.:  119 Obj.: 0.8357  betap: 4.0 volfrac: [0.1216 0.4787 0.1973 0.2024]
It.:  120 Obj.: 0.8344  betap: 4.0 volfrac: [0.1216 0.4786 0.1974 0.2023]
It.:  121 Obj.: 0.8331  betap: 4.0 volfrac: [0.1217 0.4786 0.1975 0.2021]
It.:  122 Obj.: 0.8319  betap: 4.0 volfrac: [0.1218 0.4786 0.1976 0.2020]
It.:  123 Obj.: 0.8307  betap: 4.0 volfrac: [0.1218 0.4785 0.1977 0.2019]
It.:  124 Obj.: 0.8295  betap: 4.0 volfrac: [0.1219 0.4785 0.1978 0.2018]
It.:  125 Obj.: 0.8284  betap: 4.0 volfrac: [0.1219 0.4784 0.1979 0.2017]
It.:  126 Obj.: 0.8273  betap: 4.0 volfrac: [0.1220 0.4784 0.1980 0.2016]
It.:  127 Obj.: 0.8263  betap: 4.0 volfrac: [0.1221 0.4784 0.1981 0.2015]
It.:  128 Obj.: 0.8252  betap: 4.0 volfrac: [0.1221 0.4783 0.1981 0.2014]
It.:  129 Obj.: 0.8243  betap: 4.0 volfrac: [0.1222 0.4782 0.1982 0.2014]
It.:  130 Obj.: 0.8233  betap: 4.0 volfrac: [0.1223 0.4782 0.1983 0.2013]
It.:  131 Obj.: 0.8224  betap: 4.0 volfrac: [0.1223 0.4781 0.1983 0.2012]
It.:  132 Obj.: 0.8215  betap: 4.0 volfrac: [0.1224 0.4781 0.1984 0.2011]
It.:  133 Obj.: 0.8207  betap: 4.0 volfrac: [0.1225 0.4780 0.1985 0.2011]
It.:  134 Obj.: 0.8198  betap: 4.0 volfrac: [0.1225 0.4779 0.1985 0.2010]
It.:  135 Obj.: 0.8191  betap: 4.0 volfrac: [0.1226 0.4778 0.1986 0.2010]
It.:  136 Obj.: 0.8183  betap: 4.0 volfrac: [0.1227 0.4778 0.1986 0.2009]
It.:  137 Obj.: 0.8175  betap: 4.0 volfrac: [0.1228 0.4777 0.1987 0.2008]
It.:  138 Obj.: 0.8168  betap: 4.0 volfrac: [0.1229 0.4776 0.1987 0.2008]
It.:  139 Obj.: 0.8161  betap: 4.0 volfrac: [0.1230 0.4775 0.1988 0.2008]
It.:  140 Obj.: 0.8155  betap: 4.0 volfrac: [0.1230 0.4774 0.1988 0.2007]
It.:  141 Obj.: 0.8148  betap: 4.0 volfrac: [0.1231 0.4773 0.1989 0.2007]
It.:  142 Obj.: 0.8142  betap: 4.0 volfrac: [0.1232 0.4772 0.1989 0.2006]
It.:  143 Obj.: 0.8136  betap: 4.0 volfrac: [0.1233 0.4771 0.1990 0.2006]
It.:  144 Obj.: 0.8130  betap: 4.0 volfrac: [0.1234 0.4770 0.1990 0.2006]
It.:  145 Obj.: 0.8125  betap: 4.0 volfrac: [0.1235 0.4769 0.1991 0.2005]
It.:  146 Obj.: 0.8119  betap: 4.0 volfrac: [0.1236 0.4768 0.1991 0.2005]
It.:  147 Obj.: 0.8114  betap: 4.0 volfrac: [0.1237 0.4767 0.1991 0.2005]
It.:  148 Obj.: 0.8109  betap: 4.0 volfrac: [0.1238 0.4766 0.1992 0.2004]
It.:  149 Obj.: 0.8104  betap: 4.0 volfrac: [0.1239 0.4765 0.1992 0.2004]
It.:  150 Obj.: 0.8100  betap: 8.0 volfrac: [0.1065 0.4805 0.2057 0.2073]
It.:  151 Obj.: 0.6677  betap: 8.0 volfrac: [0.1071 0.4808 0.2052 0.2068]
It.:  152 Obj.: 0.6683  betap: 8.0 volfrac: [0.1075 0.4811 0.2049 0.2064]
It.:  153 Obj.: 0.6692  betap: 8.0 volfrac: [0.1078 0.4814 0.2047 0.2061]
It.:  154 Obj.: 0.6701  betap: 8.0 volfrac: [0.1081 0.4818 0.2044 0.2057]
It.:  155 Obj.: 0.6709  betap: 8.0 volfrac: [0.1083 0.4821 0.2041 0.2054]
It.:  156 Obj.: 0.6717  betap: 8.0 volfrac: [0.1085 0.4825 0.2039 0.2051]
It.:  157 Obj.: 0.6725  betap: 8.0 volfrac: [0.1086 0.4829 0.2037 0.2048]
It.:  158 Obj.: 0.6732  betap: 8.0 volfrac: [0.1087 0.4832 0.2035 0.2046]
It.:  159 Obj.: 0.6739  betap: 8.0 volfrac: [0.1089 0.4835 0.2033 0.2043]
It.:  160 Obj.: 0.6746  betap: 8.0 volfrac: [0.1090 0.4838 0.2031 0.2041]
It.:  161 Obj.: 0.6753  betap: 8.0 volfrac: [0.1092 0.4840 0.2029 0.2039]
It.:  162 Obj.: 0.6759  betap: 8.0 volfrac: [0.1094 0.4842 0.2028 0.2037]
It.:  163 Obj.: 0.6765  betap: 8.0 volfrac: [0.1096 0.4843 0.2026 0.2035]
It.:  164 Obj.: 0.6770  betap: 8.0 volfrac: [0.1098 0.4845 0.2025 0.2033]
It.:  165 Obj.: 0.6775  betap: 8.0 volfrac: [0.1100 0.4846 0.2023 0.2031]
It.:  166 Obj.: 0.6780  betap: 8.0 volfrac: [0.1102 0.4847 0.2022 0.2029]
It.:  167 Obj.: 0.6785  betap: 8.0 volfrac: [0.1104 0.4848 0.2021 0.2028]
It.:  168 Obj.: 0.6789  betap: 8.0 volfrac: [0.1105 0.4848 0.2020 0.2026]
It.:  169 Obj.: 0.6793  betap: 8.0 volfrac: [0.1107 0.4849 0.2019 0.2025]
It.:  170 Obj.: 0.6797  betap: 8.0 volfrac: [0.1109 0.4849 0.2018 0.2024]
It.:  171 Obj.: 0.6801  betap: 8.0 volfrac: [0.1111 0.4850 0.2017 0.2022]
It.:  172 Obj.: 0.6804  betap: 8.0 volfrac: [0.1113 0.4850 0.2016 0.2021]
It.:  173 Obj.: 0.6807  betap: 8.0 volfrac: [0.1114 0.4851 0.2015 0.2020]
It.:  174 Obj.: 0.6810  betap: 8.0 volfrac: [0.1116 0.4851 0.2014 0.2019]
It.:  175 Obj.: 0.6813  betap: 8.0 volfrac: [0.1118 0.4851 0.2013 0.2018]
It.:  176 Obj.: 0.6815  betap: 8.0 volfrac: [0.1119 0.4851 0.2013 0.2017]
It.:  177 Obj.: 0.6818  betap: 8.0 volfrac: [0.1121 0.4851 0.2012 0.2016]
It.:  178 Obj.: 0.6820  betap: 8.0 volfrac: [0.1122 0.4851 0.2011 0.2015]
It.:  179 Obj.: 0.6822  betap: 8.0 volfrac: [0.1124 0.4851 0.2011 0.2014]
It.:  180 Obj.: 0.6824  betap: 8.0 volfrac: [0.1125 0.4851 0.2010 0.2014]
It.:  181 Obj.: 0.6825  betap: 8.0 volfrac: [0.1127 0.4851 0.2009 0.2013]
It.:  182 Obj.: 0.6827  betap: 8.0 volfrac: [0.1128 0.4851 0.2009 0.2012]
It.:  183 Obj.: 0.6828  betap: 8.0 volfrac: [0.1129 0.4851 0.2008 0.2012]
It.:  184 Obj.: 0.6830  betap: 8.0 volfrac: [0.1131 0.4851 0.2008 0.2011]
It.:  185 Obj.: 0.6831  betap: 8.0 volfrac: [0.1132 0.4850 0.2007 0.2010]
It.:  186 Obj.: 0.6832  betap: 8.0 volfrac: [0.1133 0.4850 0.2007 0.2010]
It.:  187 Obj.: 0.6833  betap: 8.0 volfrac: [0.1134 0.4850 0.2007 0.2009]
It.:  188 Obj.: 0.6834  betap: 8.0 volfrac: [0.1135 0.4850 0.2006 0.2009]
It.:  189 Obj.: 0.6834  betap: 8.0 volfrac: [0.1137 0.4849 0.2006 0.2008]
It.:  190 Obj.: 0.6835  betap: 8.0 volfrac: [0.1138 0.4849 0.2005 0.2008]
It.:  191 Obj.: 0.6836  betap: 8.0 volfrac: [0.1139 0.4849 0.2005 0.2007]
It.:  192 Obj.: 0.6836  betap: 8.0 volfrac: [0.1140 0.4849 0.2005 0.2007]
It.:  193 Obj.: 0.6837  betap: 8.0 volfrac: [0.1141 0.4848 0.2005 0.2007]
It.:  194 Obj.: 0.6837  betap: 8.0 volfrac: [0.1141 0.4848 0.2004 0.2006]
It.:  195 Obj.: 0.6837  betap: 8.0 volfrac: [0.1142 0.4848 0.2004 0.2006]
It.:  196 Obj.: 0.6837  betap: 8.0 volfrac: [0.1143 0.4848 0.2004 0.2005]
It.:  197 Obj.: 0.6837  betap: 8.0 volfrac: [0.1144 0.4848 0.2003 0.2005]
It.:  198 Obj.: 0.6837  betap: 8.0 volfrac: [0.1145 0.4847 0.2003 0.2005]
It.:  199 Obj.: 0.6837  betap: 8.0 volfrac: [0.1146 0.4847 0.2003 0.2005]
It.:  200 Obj.: 0.6837  betap: 16.0 volfrac: [0.1072 0.4827 0.2064 0.2037]
It.:  201 Obj.: 0.6121  betap: 16.0 volfrac: [0.1071 0.4839 0.2058 0.2032]
It.:  202 Obj.: 0.6125  betap: 16.0 volfrac: [0.1072 0.4843 0.2055 0.2030]
It.:  203 Obj.: 0.6129  betap: 16.0 volfrac: [0.1072 0.4849 0.2052 0.2028]
It.:  204 Obj.: 0.6133  betap: 16.0 volfrac: [0.1072 0.4853 0.2049 0.2026]
It.:  205 Obj.: 0.6137  betap: 16.0 volfrac: [0.1072 0.4857 0.2046 0.2024]
It.:  206 Obj.: 0.6141  betap: 16.0 volfrac: [0.1072 0.4861 0.2044 0.2023]
It.:  207 Obj.: 0.6144  betap: 16.0 volfrac: [0.1072 0.4865 0.2041 0.2022]
It.:  208 Obj.: 0.6148  betap: 16.0 volfrac: [0.1072 0.4868 0.2039 0.2020]
It.:  209 Obj.: 0.6151  betap: 16.0 volfrac: [0.1072 0.4872 0.2037 0.2019]
It.:  210 Obj.: 0.6154  betap: 16.0 volfrac: [0.1072 0.4875 0.2035 0.2018]
It.:  211 Obj.: 0.6157  betap: 16.0 volfrac: [0.1071 0.4879 0.2033 0.2017]
It.:  212 Obj.: 0.6160  betap: 16.0 volfrac: [0.1071 0.4882 0.2031 0.2016]
It.:  213 Obj.: 0.6163  betap: 16.0 volfrac: [0.1071 0.4885 0.2029 0.2015]
It.:  214 Obj.: 0.6165  betap: 16.0 volfrac: [0.1070 0.4888 0.2028 0.2014]
It.:  215 Obj.: 0.6168  betap: 16.0 volfrac: [0.1070 0.4890 0.2026 0.2013]
It.:  216 Obj.: 0.6170  betap: 16.0 volfrac: [0.1070 0.4893 0.2025 0.2012]
It.:  217 Obj.: 0.6172  betap: 16.0 volfrac: [0.1069 0.4895 0.2024 0.2012]
It.:  218 Obj.: 0.6174  betap: 16.0 volfrac: [0.1069 0.4898 0.2022 0.2011]
It.:  219 Obj.: 0.6176  betap: 16.0 volfrac: [0.1068 0.4900 0.2021 0.2010]
It.:  220 Obj.: 0.6178  betap: 16.0 volfrac: [0.1068 0.4903 0.2020 0.2010]
It.:  221 Obj.: 0.6179  betap: 16.0 volfrac: [0.1067 0.4905 0.2019 0.2009]
It.:  222 Obj.: 0.6180  betap: 16.0 volfrac: [0.1066 0.4907 0.2018 0.2009]
It.:  223 Obj.: 0.6182  betap: 16.0 volfrac: [0.1066 0.4909 0.2017 0.2008]
It.:  224 Obj.: 0.6183  betap: 16.0 volfrac: [0.1066 0.4911 0.2016 0.2008]
It.:  225 Obj.: 0.6184  betap: 16.0 volfrac: [0.1066 0.4912 0.2015 0.2007]
It.:  226 Obj.: 0.6185  betap: 16.0 volfrac: [0.1065 0.4914 0.2014 0.2007]
It.:  227 Obj.: 0.6186  betap: 16.0 volfrac: [0.1065 0.4915 0.2013 0.2006]
It.:  228 Obj.: 0.6187  betap: 16.0 volfrac: [0.1065 0.4917 0.2013 0.2006]
It.:  229 Obj.: 0.6188  betap: 16.0 volfrac: [0.1065 0.4918 0.2012 0.2006]
It.:  230 Obj.: 0.6189  betap: 16.0 volfrac: [0.1064 0.4919 0.2011 0.2005]
It.:  231 Obj.: 0.6189  betap: 16.0 volfrac: [0.1064 0.4920 0.2011 0.2005]
It.:  232 Obj.: 0.6190  betap: 16.0 volfrac: [0.1064 0.4921 0.2010 0.2005]
It.:  233 Obj.: 0.6190  betap: 16.0 volfrac: [0.1064 0.4922 0.2009 0.2004]
It.:  234 Obj.: 0.6191  betap: 16.0 volfrac: [0.1064 0.4923 0.2009 0.2004]
It.:  235 Obj.: 0.6191  betap: 16.0 volfrac: [0.1064 0.4924 0.2008 0.2004]
It.:  236 Obj.: 0.6191  betap: 16.0 volfrac: [0.1064 0.4925 0.2008 0.2003]
It.:  237 Obj.: 0.6192  betap: 16.0 volfrac: [0.1064 0.4925 0.2008 0.2003]
It.:  238 Obj.: 0.6192  betap: 16.0 volfrac: [0.1064 0.4925 0.2007 0.2003]
It.:  239 Obj.: 0.6192  betap: 16.0 volfrac: [0.1065 0.4926 0.2007 0.2003]
It.:  240 Obj.: 0.6192  betap: 16.0 volfrac: [0.1065 0.4926 0.2006 0.2003]
It.:  241 Obj.: 0.6192  betap: 16.0 volfrac: [0.1066 0.4926 0.2006 0.2002]
It.:  242 Obj.: 0.6192  betap: 16.0 volfrac: [0.1066 0.4926 0.2006 0.2002]
It.:  243 Obj.: 0.6192  betap: 16.0 volfrac: [0.1067 0.4926 0.2005 0.2002]
It.:  244 Obj.: 0.6191  betap: 16.0 volfrac: [0.1067 0.4926 0.2005 0.2002]
It.:  245 Obj.: 0.6191  betap: 16.0 volfrac: [0.1068 0.4926 0.2005 0.2002]
It.:  246 Obj.: 0.6190  betap: 16.0 volfrac: [0.1069 0.4925 0.2004 0.2001]
It.:  247 Obj.: 0.6189  betap: 16.0 volfrac: [0.1069 0.4925 0.2004 0.2001]
It.:  248 Obj.: 0.6188  betap: 16.0 volfrac: [0.1070 0.4925 0.2004 0.2001]
It.:  249 Obj.: 0.6187  betap: 16.0 volfrac: [0.1071 0.4925 0.2004 0.2001]
It.:  250 Obj.: 0.6187  betap: 32.0 volfrac: [0.1063 0.4898 0.2031 0.2008]
It.:  251 Obj.: 0.5873  betap: 32.0 volfrac: [0.1054 0.4914 0.2025 0.2006]
It.:  252 Obj.: 0.5875  betap: 32.0 volfrac: [0.1063 0.4909 0.2023 0.2005]
It.:  253 Obj.: 0.5876  betap: 32.0 volfrac: [0.1055 0.4920 0.2021 0.2004]
It.:  254 Obj.: 0.5879  betap: 32.0 volfrac: [0.1063 0.4914 0.2020 0.2003]
It.:  255 Obj.: 0.5881  betap: 32.0 volfrac: [0.1057 0.4923 0.2018 0.2002]
It.:  256 Obj.: 0.5884  betap: 32.0 volfrac: [0.1063 0.4919 0.2017 0.2001]
It.:  257 Obj.: 0.5884  betap: 32.0 volfrac: [0.1059 0.4924 0.2016 0.2001]
It.:  258 Obj.: 0.5885  betap: 32.0 volfrac: [0.1063 0.4922 0.2015 0.2001]
It.:  259 Obj.: 0.5886  betap: 32.0 volfrac: [0.1061 0.4925 0.2014 0.2000]
It.:  260 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4924 0.2013 0.2000]
It.:  261 Obj.: 0.5886  betap: 32.0 volfrac: [0.1062 0.4926 0.2012 0.2000]
It.:  262 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4926 0.2012 0.2000]
It.:  263 Obj.: 0.5886  betap: 32.0 volfrac: [0.1062 0.4927 0.2011 0.2000]
It.:  264 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4927 0.2010 0.2000]
It.:  265 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4928 0.2010 0.2000]
It.:  266 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4928 0.2009 0.2000]
It.:  267 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4929 0.2008 0.2000]
It.:  268 Obj.: 0.5886  betap: 32.0 volfrac: [0.1063 0.4929 0.2008 0.2000]
It.:  269 Obj.: 0.5885  betap: 32.0 volfrac: [0.1063 0.4930 0.2007 0.2000]
It.:  270 Obj.: 0.5885  betap: 32.0 volfrac: [0.1063 0.4930 0.2007 0.2000]
It.:  271 Obj.: 0.5885  betap: 32.0 volfrac: [0.1063 0.4931 0.2007 0.2000]
It.:  272 Obj.: 0.5885  betap: 32.0 volfrac: [0.1063 0.4931 0.2006 0.2000]
It.:  273 Obj.: 0.5884  betap: 32.0 volfrac: [0.1063 0.4932 0.2006 0.2000]
It.:  274 Obj.: 0.5884  betap: 32.0 volfrac: [0.1063 0.4932 0.2005 0.2000]
It.:  275 Obj.: 0.5884  betap: 32.0 volfrac: [0.1063 0.4932 0.2005 0.2000]
It.:  276 Obj.: 0.5883  betap: 32.0 volfrac: [0.1063 0.4933 0.2005 0.2000]
It.:  277 Obj.: 0.5883  betap: 32.0 volfrac: [0.1063 0.4933 0.2005 0.2000]
It.:  278 Obj.: 0.5882  betap: 32.0 volfrac: [0.1063 0.4934 0.2004 0.2000]
It.:  279 Obj.: 0.5882  betap: 32.0 volfrac: [0.1063 0.4934 0.2004 0.2000]
It.:  280 Obj.: 0.5882  betap: 32.0 volfrac: [0.1063 0.4934 0.2004 0.2000]
It.:  281 Obj.: 0.5881  betap: 32.0 volfrac: [0.1063 0.4934 0.2003 0.2000]
It.:  282 Obj.: 0.5881  betap: 32.0 volfrac: [0.1063 0.4935 0.2003 0.2000]
It.:  283 Obj.: 0.5881  betap: 32.0 volfrac: [0.1063 0.4935 0.2003 0.2000]
It.:  284 Obj.: 0.5881  betap: 32.0 volfrac: [0.1063 0.4935 0.2003 0.2000]
It.:  285 Obj.: 0.5881  betap: 32.0 volfrac: [0.1062 0.4935 0.2003 0.2000]
It.:  286 Obj.: 0.5880  betap: 32.0 volfrac: [0.1062 0.4936 0.2003 0.2000]
It.:  287 Obj.: 0.5880  betap: 32.0 volfrac: [0.1062 0.4936 0.2002 0.2000]
It.:  288 Obj.: 0.5880  betap: 32.0 volfrac: [0.1062 0.4936 0.2002 0.2000]
It.:  289 Obj.: 0.5880  betap: 32.0 volfrac: [0.1062 0.4936 0.2002 0.2000]
It.:  290 Obj.: 0.5879  betap: 32.0 volfrac: [0.1062 0.4936 0.2002 0.2000]
It.:  291 Obj.: 0.5879  betap: 32.0 volfrac: [0.1062 0.4937 0.2002 0.2000]
It.:  292 Obj.: 0.5879  betap: 32.0 volfrac: [0.1062 0.4937 0.2002 0.2000]
It.:  293 Obj.: 0.5879  betap: 32.0 volfrac: [0.1062 0.4937 0.2002 0.2000]
It.:  294 Obj.: 0.5878  betap: 32.0 volfrac: [0.1062 0.4937 0.2002 0.2000]
It.:  295 Obj.: 0.5878  betap: 32.0 volfrac: [0.1062 0.4937 0.2001 0.2000]
It.:  296 Obj.: 0.5878  betap: 32.0 volfrac: [0.1062 0.4937 0.2001 0.2000]
It.:  297 Obj.: 0.5878  betap: 32.0 volfrac: [0.1061 0.4938 0.2001 0.2000]
It.:  298 Obj.: 0.5878  betap: 32.0 volfrac: [0.1061 0.4938 0.2001 0.2000]
It.:  299 Obj.: 0.5877  betap: 32.0 volfrac: [0.1061 0.4938 0.2001 0.2000]
It.:  300 Obj.: 0.5877  betap: 64.0 volfrac: [0.1059 0.4926 0.2013 0.2002]
It.:  301 Obj.: 0.5748  betap: 64.0 volfrac: [0.1059 0.4939 0.2004 0.1998]
It.:  302 Obj.: 0.5782  betap: 64.0 volfrac: [0.1071 0.4953 0.1987 0.1989]
It.:  303 Obj.: 0.5821  betap: 64.0 volfrac: [0.1078 0.4971 0.1971 0.1980]
It.:  304 Obj.: 0.5873  betap: 64.0 volfrac: [0.1087 0.4987 0.1952 0.1974]
It.:  305 Obj.: 0.5912  betap: 64.0 volfrac: [0.1091 0.4999 0.1940 0.1969]
It.:  306 Obj.: 0.5940  betap: 64.0 volfrac: [0.1095 0.5008 0.1930 0.1967]
It.:  307 Obj.: 0.5961  betap: 64.0 volfrac: [0.1097 0.5017 0.1923 0.1963]
It.:  308 Obj.: 0.5974  betap: 64.0 volfrac: [0.1100 0.5019 0.1919 0.1961]
It.:  309 Obj.: 0.5977  betap: 64.0 volfrac: [0.1102 0.5019 0.1918 0.1961]
It.:  310 Obj.: 0.5974  betap: 64.0 volfrac: [0.1100 0.5019 0.1919 0.1961]
It.:  311 Obj.: 0.5968  betap: 64.0 volfrac: [0.1100 0.5016 0.1922 0.1962]
It.:  312 Obj.: 0.5959  betap: 64.0 volfrac: [0.1099 0.5013 0.1925 0.1963]
It.:  313 Obj.: 0.5949  betap: 64.0 volfrac: [0.1098 0.5010 0.1928 0.1964]
It.:  314 Obj.: 0.5939  betap: 64.0 volfrac: [0.1097 0.5007 0.1931 0.1966]
It.:  315 Obj.: 0.5930  betap: 64.0 volfrac: [0.1095 0.5004 0.1934 0.1967]
It.:  316 Obj.: 0.5923  betap: 64.0 volfrac: [0.1094 0.5002 0.1936 0.1969]
It.:  317 Obj.: 0.5917  betap: 64.0 volfrac: [0.1093 0.5001 0.1936 0.1970]
It.:  318 Obj.: 0.5912  betap: 64.0 volfrac: [0.1091 0.4999 0.1939 0.1971]
It.:  319 Obj.: 0.5904  betap: 64.0 volfrac: [0.1090 0.4997 0.1940 0.1973]
It.:  320 Obj.: 0.5899  betap: 64.0 volfrac: [0.1089 0.4995 0.1942 0.1974]
It.:  321 Obj.: 0.5893  betap: 64.0 volfrac: [0.1087 0.4993 0.1944 0.1975]
It.:  322 Obj.: 0.5887  betap: 64.0 volfrac: [0.1086 0.4991 0.1947 0.1976]
It.:  323 Obj.: 0.5881  betap: 64.0 volfrac: [0.1085 0.4989 0.1949 0.1977]
It.:  324 Obj.: 0.5875  betap: 64.0 volfrac: [0.1084 0.4986 0.1951 0.1978]
It.:  325 Obj.: 0.5870  betap: 64.0 volfrac: [0.1083 0.4984 0.1954 0.1979]
It.:  326 Obj.: 0.5864  betap: 64.0 volfrac: [0.1082 0.4982 0.1956 0.1980]
It.:  327 Obj.: 0.5859  betap: 64.0 volfrac: [0.1081 0.4980 0.1958 0.1981]
It.:  328 Obj.: 0.5855  betap: 64.0 volfrac: [0.1080 0.4978 0.1960 0.1982]
It.:  329 Obj.: 0.5850  betap: 64.0 volfrac: [0.1079 0.4977 0.1962 0.1983]
It.:  330 Obj.: 0.5846  betap: 64.0 volfrac: [0.1078 0.4975 0.1964 0.1983]
It.:  331 Obj.: 0.5842  betap: 64.0 volfrac: [0.1077 0.4973 0.1965 0.1984]
It.:  332 Obj.: 0.5838  betap: 64.0 volfrac: [0.1077 0.4971 0.1967 0.1985]
It.:  333 Obj.: 0.5835  betap: 64.0 volfrac: [0.1075 0.4970 0.1969 0.1986]
It.:  334 Obj.: 0.5832  betap: 64.0 volfrac: [0.1075 0.4968 0.1970 0.1986]
It.:  335 Obj.: 0.5829  betap: 64.0 volfrac: [0.1074 0.4967 0.1972 0.1987]
It.:  336 Obj.: 0.5826  betap: 64.0 volfrac: [0.1074 0.4966 0.1973 0.1987]
It.:  337 Obj.: 0.5824  betap: 64.0 volfrac: [0.1073 0.4965 0.1974 0.1988]
It.:  338 Obj.: 0.5821  betap: 64.0 volfrac: [0.1073 0.4964 0.1975 0.1988]
It.:  339 Obj.: 0.5818  betap: 64.0 volfrac: [0.1072 0.4963 0.1977 0.1989]
It.:  340 Obj.: 0.5816  betap: 64.0 volfrac: [0.1071 0.4962 0.1978 0.1989]
It.:  341 Obj.: 0.5813  betap: 64.0 volfrac: [0.1071 0.4961 0.1979 0.1990]
It.:  342 Obj.: 0.5811  betap: 64.0 volfrac: [0.1070 0.4960 0.1980 0.1990]
It.:  343 Obj.: 0.5809  betap: 64.0 volfrac: [0.1070 0.4959 0.1981 0.1991]
It.:  344 Obj.: 0.5807  betap: 64.0 volfrac: [0.1069 0.4958 0.1982 0.1991]
It.:  345 Obj.: 0.5805  betap: 64.0 volfrac: [0.1069 0.4958 0.1982 0.1992]
It.:  346 Obj.: 0.5804  betap: 64.0 volfrac: [0.1068 0.4957 0.1983 0.1992]
It.:  347 Obj.: 0.5802  betap: 64.0 volfrac: [0.1067 0.4956 0.1984 0.1992]
It.:  348 Obj.: 0.5801  betap: 64.0 volfrac: [0.1067 0.4956 0.1985 0.1993]
It.:  349 Obj.: 0.5799  betap: 64.0 volfrac: [0.1066 0.4955 0.1985 0.1993]
It.:  350 Obj.: 0.5798  betap: 64.0 volfrac: [0.1067 0.4954 0.1986 0.1993]
It.:  351 Obj.: 0.5796  betap: 64.0 volfrac: [0.1066 0.4954 0.1987 0.1994]
It.:  352 Obj.: 0.5795  betap: 64.0 volfrac: [0.1066 0.4953 0.1987 0.1994]
It.:  353 Obj.: 0.5794  betap: 64.0 volfrac: [0.1065 0.4953 0.1988 0.1994]
It.:  354 Obj.: 0.5792  betap: 64.0 volfrac: [0.1065 0.4952 0.1988 0.1994]
It.:  355 Obj.: 0.5791  betap: 64.0 volfrac: [0.1065 0.4952 0.1989 0.1995]
It.:  356 Obj.: 0.5790  betap: 64.0 volfrac: [0.1064 0.4951 0.1990 0.1995]
It.:  357 Obj.: 0.5788  betap: 64.0 volfrac: [0.1064 0.4951 0.1990 0.1995]
It.:  358 Obj.: 0.5788  betap: 64.0 volfrac: [0.1064 0.4951 0.1990 0.1995]
It.:  359 Obj.: 0.5787  betap: 64.0 volfrac: [0.1064 0.4950 0.1991 0.1995]
It.:  360 Obj.: 0.5785  betap: 64.0 volfrac: [0.1063 0.4950 0.1991 0.1995]
It.:  361 Obj.: 0.5784  betap: 64.0 volfrac: [0.1063 0.4950 0.1992 0.1995]
It.:  362 Obj.: 0.5782  betap: 64.0 volfrac: [0.1063 0.4949 0.1992 0.1996]
It.:  363 Obj.: 0.5781  betap: 64.0 volfrac: [0.1063 0.4949 0.1992 0.1996]
It.:  364 Obj.: 0.5780  betap: 64.0 volfrac: [0.1062 0.4949 0.1993 0.1996]
It.:  365 Obj.: 0.5779  betap: 64.0 volfrac: [0.1062 0.4949 0.1993 0.1996]
It.:  366 Obj.: 0.5778  betap: 64.0 volfrac: [0.1062 0.4948 0.1993 0.1996]
It.:  367 Obj.: 0.5777  betap: 64.0 volfrac: [0.1062 0.4948 0.1994 0.1996]
It.:  368 Obj.: 0.5777  betap: 64.0 volfrac: [0.1062 0.4948 0.1994 0.1997]
It.:  369 Obj.: 0.5776  betap: 64.0 volfrac: [0.1061 0.4948 0.1994 0.1997]
It.:  370 Obj.: 0.5775  betap: 64.0 volfrac: [0.1061 0.4948 0.1994 0.1997]
It.:  371 Obj.: 0.5775  betap: 64.0 volfrac: [0.1061 0.4947 0.1995 0.1997]
It.:  372 Obj.: 0.5774  betap: 64.0 volfrac: [0.1061 0.4947 0.1995 0.1997]
It.:  373 Obj.: 0.5774  betap: 64.0 volfrac: [0.1061 0.4947 0.1995 0.1997]
It.:  374 Obj.: 0.5773  betap: 64.0 volfrac: [0.1060 0.4947 0.1995 0.1997]
It.:  375 Obj.: 0.5772  betap: 64.0 volfrac: [0.1060 0.4947 0.1996 0.1997]
It.:  376 Obj.: 0.5772  betap: 64.0 volfrac: [0.1060 0.4947 0.1996 0.1998]
It.:  377 Obj.: 0.5771  betap: 64.0 volfrac: [0.1060 0.4946 0.1996 0.1998]
It.:  378 Obj.: 0.5771  betap: 64.0 volfrac: [0.1060 0.4946 0.1996 0.1998]
It.:  379 Obj.: 0.5770  betap: 64.0 volfrac: [0.1060 0.4946 0.1996 0.1998]
It.:  380 Obj.: 0.5770  betap: 64.0 volfrac: [0.1060 0.4946 0.1996 0.1998]
It.:  381 Obj.: 0.5770  betap: 64.0 volfrac: [0.1060 0.4945 0.1997 0.1998]
It.:  382 Obj.: 0.5769  betap: 64.0 volfrac: [0.1060 0.4945 0.1997 0.1998]
It.:  383 Obj.: 0.5769  betap: 64.0 volfrac: [0.1060 0.4945 0.1997 0.1998]
It.:  384 Obj.: 0.5768  betap: 64.0 volfrac: [0.1059 0.4945 0.1997 0.1998]
It.:  385 Obj.: 0.5768  betap: 64.0 volfrac: [0.1059 0.4945 0.1997 0.1998]
It.:  386 Obj.: 0.5768  betap: 64.0 volfrac: [0.1059 0.4945 0.1997 0.1998]
It.:  387 Obj.: 0.5767  betap: 64.0 volfrac: [0.1059 0.4945 0.1997 0.1999]
It.:  388 Obj.: 0.5767  betap: 64.0 volfrac: [0.1059 0.4945 0.1998 0.1999]
It.:  389 Obj.: 0.5767  betap: 64.0 volfrac: [0.1059 0.4945 0.1998 0.1999]
It.:  390 Obj.: 0.5766  betap: 64.0 volfrac: [0.1059 0.4945 0.1998 0.1999]
It.:  391 Obj.: 0.5766  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  392 Obj.: 0.5766  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  393 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  394 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  395 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  396 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  397 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  398 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  399 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]
It.:  400 Obj.: 0.5765  betap: 64.0 volfrac: [0.1059 0.4944 0.1998 0.1999]


==> Pylon2D_SF2D3M_vf20x3E1by3_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000  betap: 1.0 volfrac: [0.2511 0.2500 0.2489 0.2500]
It.:    2 Obj.: 10.0375  betap: 1.0 volfrac: [0.2521 0.2500 0.2479 0.2500]
It.:    3 Obj.: 10.0752  betap: 1.0 volfrac: [0.2533 0.2500 0.2467 0.2500]
It.:    4 Obj.: 10.1167  betap: 1.0 volfrac: [0.2547 0.2499 0.2454 0.2500]
It.:    5 Obj.: 10.1626  betap: 1.0 volfrac: [0.2561 0.2499 0.2440 0.2500]
It.:    6 Obj.: 10.2133  betap: 1.0 volfrac: [0.2577 0.2499 0.2424 0.2500]
It.:    7 Obj.: 10.2693  betap: 1.0 volfrac: [0.2595 0.2498 0.2407 0.2500]
It.:    8 Obj.: 10.3312  betap: 1.0 volfrac: [0.2615 0.2497 0.2388 0.2500]
It.:    9 Obj.: 10.3998  betap: 1.0 volfrac: [0.2637 0.2497 0.2367 0.2500]
It.:   10 Obj.: 10.4756  betap: 1.0 volfrac: [0.2660 0.2496 0.2345 0.2499]
It.:   11 Obj.: 10.5521  betap: 1.0 volfrac: [0.2681 0.2495 0.2326 0.2499]
It.:   12 Obj.: 10.6202  betap: 1.0 volfrac: [0.2700 0.2494 0.2307 0.2499]
It.:   13 Obj.: 10.6807  betap: 1.0 volfrac: [0.2719 0.2493 0.2291 0.2498]
It.:   14 Obj.: 10.7342  betap: 1.0 volfrac: [0.2736 0.2492 0.2275 0.2498]
It.:   15 Obj.: 10.7810  betap: 1.0 volfrac: [0.2752 0.2490 0.2260 0.2498]
It.:   16 Obj.: 10.8216  betap: 1.0 volfrac: [0.2767 0.2489 0.2246 0.2497]
It.:   17 Obj.: 10.8561  betap: 1.0 volfrac: [0.2782 0.2488 0.2233 0.2497]
It.:   18 Obj.: 10.8845  betap: 1.0 volfrac: [0.2795 0.2487 0.2221 0.2497]
It.:   19 Obj.: 10.9070  betap: 1.0 volfrac: [0.2808 0.2485 0.2210 0.2497]
It.:   20 Obj.: 10.9234  betap: 1.0 volfrac: [0.2820 0.2484 0.2199 0.2497]
It.:   21 Obj.: 10.9337  betap: 1.0 volfrac: [0.2832 0.2482 0.2188 0.2497]
It.:   22 Obj.: 10.9392  betap: 1.0 volfrac: [0.2846 0.2481 0.2176 0.2497]
It.:   23 Obj.: 10.9467  betap: 1.0 volfrac: [0.2862 0.2479 0.2163 0.2497]
It.:   24 Obj.: 10.9570  betap: 1.0 volfrac: [0.2880 0.2477 0.2147 0.2496]
It.:   25 Obj.: 10.9708  betap: 1.0 volfrac: [0.2901 0.2474 0.2129 0.2496]
It.:   26 Obj.: 10.9892  betap: 1.0 volfrac: [0.2926 0.2472 0.2108 0.2495]
It.:   27 Obj.: 11.0134  betap: 1.0 volfrac: [0.2955 0.2468 0.2083 0.2494]
It.:   28 Obj.: 11.0453  betap: 1.0 volfrac: [0.2989 0.2464 0.2055 0.2492]
It.:   29 Obj.: 11.0871  betap: 1.0 volfrac: [0.3029 0.2460 0.2022 0.2489]
It.:   30 Obj.: 11.1418  betap: 1.0 volfrac: [0.3078 0.2454 0.1982 0.2486]
It.:   31 Obj.: 11.2136  betap: 1.0 volfrac: [0.3137 0.2446 0.1936 0.2481]
It.:   32 Obj.: 11.3080  betap: 1.0 volfrac: [0.3209 0.2437 0.1880 0.2475]
It.:   33 Obj.: 11.4327  betap: 1.0 volfrac: [0.3298 0.2424 0.1813 0.2465]
It.:   34 Obj.: 11.5990  betap: 1.0 volfrac: [0.3409 0.2407 0.1733 0.2451]
It.:   35 Obj.: 11.8230  betap: 1.0 volfrac: [0.3550 0.2383 0.1635 0.2431]
It.:   36 Obj.: 12.1299  betap: 1.0 volfrac: [0.3732 0.2350 0.1516 0.2402]
It.:   37 Obj.: 12.5609  betap: 1.0 volfrac: [0.3917 0.2315 0.1403 0.2364]
It.:   38 Obj.: 12.3913  betap: 1.0 volfrac: [0.4056 0.2289 0.1322 0.2333]
It.:   39 Obj.: 11.8085  betap: 1.0 volfrac: [0.4173 0.2266 0.1256 0.2306]
It.:   40 Obj.: 11.1611  betap: 1.0 volfrac: [0.4275 0.2246 0.1197 0.2281]
It.:   41 Obj.: 10.5403  betap: 1.0 volfrac: [0.4368 0.2228 0.1144 0.2259]
It.:   42 Obj.: 9.9732  betap: 1.0 volfrac: [0.4454 0.2212 0.1094 0.2240]
It.:   43 Obj.: 9.4546  betap: 1.0 volfrac: [0.4536 0.2196 0.1046 0.2221]
It.:   44 Obj.: 8.9637  betap: 1.0 volfrac: [0.4617 0.2181 0.0998 0.2204]
It.:   45 Obj.: 8.4755  betap: 1.0 volfrac: [0.4693 0.2165 0.0952 0.2189]
It.:   46 Obj.: 7.9849  betap: 1.0 volfrac: [0.4766 0.2151 0.0908 0.2174]
It.:   47 Obj.: 7.5079  betap: 1.0 volfrac: [0.4834 0.2138 0.0867 0.2161]
It.:   48 Obj.: 7.0633  betap: 1.0 volfrac: [0.4896 0.2127 0.0827 0.2150]
It.:   49 Obj.: 6.6617  betap: 1.0 volfrac: [0.4955 0.2117 0.0790 0.2139]
It.:   50 Obj.: 6.3079  betap: 2.0 volfrac: [0.5406 0.1970 0.0583 0.2041]
It.:   51 Obj.: 6.1984  betap: 2.0 volfrac: [0.5443 0.1966 0.0557 0.2034]
It.:   52 Obj.: 5.8401  betap: 2.0 volfrac: [0.5476 0.1963 0.0531 0.2029]
It.:   53 Obj.: 5.5168  betap: 2.0 volfrac: [0.5507 0.1961 0.0507 0.2025]
It.:   54 Obj.: 5.2122  betap: 2.0 volfrac: [0.5535 0.1959 0.0484 0.2021]
It.:   55 Obj.: 4.9302  betap: 2.0 volfrac: [0.5561 0.1958 0.0463 0.2018]
It.:   56 Obj.: 4.6706  betap: 2.0 volfrac: [0.5586 0.1957 0.0443 0.2015]
It.:   57 Obj.: 4.4319  betap: 2.0 volfrac: [0.5608 0.1956 0.0425 0.2012]
It.:   58 Obj.: 4.2125  betap: 2.0 volfrac: [0.5628 0.1955 0.0408 0.2009]
It.:   59 Obj.: 4.0111  betap: 2.0 volfrac: [0.5646 0.1955 0.0392 0.2007]
It.:   60 Obj.: 3.8263  betap: 2.0 volfrac: [0.5663 0.1954 0.0378 0.2005]
It.:   61 Obj.: 3.6568  betap: 2.0 volfrac: [0.5677 0.1954 0.0365 0.2003]
It.:   62 Obj.: 3.5013  betap: 2.0 volfrac: [0.5690 0.1954 0.0354 0.2001]
It.:   63 Obj.: 3.3584  betap: 2.0 volfrac: [0.5702 0.1955 0.0344 0.2000]
It.:   64 Obj.: 3.2271  betap: 2.0 volfrac: [0.5712 0.1955 0.0335 0.1998]
It.:   65 Obj.: 3.1061  betap: 2.0 volfrac: [0.5721 0.1955 0.0327 0.1997]
It.:   66 Obj.: 2.9946  betap: 2.0 volfrac: [0.5729 0.1956 0.0320 0.1996]
It.:   67 Obj.: 2.8915  betap: 2.0 volfrac: [0.5735 0.1956 0.0314 0.1995]
It.:   68 Obj.: 2.7960  betap: 2.0 volfrac: [0.5740 0.1957 0.0309 0.1994]
It.:   69 Obj.: 2.7074  betap: 2.0 volfrac: [0.5745 0.1957 0.0305 0.1993]
It.:   70 Obj.: 2.6250  betap: 2.0 volfrac: [0.5748 0.1958 0.0302 0.1992]
It.:   71 Obj.: 2.5483  betap: 2.0 volfrac: [0.5750 0.1959 0.0300 0.1991]
It.:   72 Obj.: 2.4766  betap: 2.0 volfrac: [0.5752 0.1959 0.0299 0.1991]
It.:   73 Obj.: 2.4095  betap: 2.0 volfrac: [0.5752 0.1960 0.0298 0.1990]
It.:   74 Obj.: 2.3467  betap: 2.0 volfrac: [0.5752 0.1960 0.0298 0.1989]
It.:   75 Obj.: 2.2877  betap: 2.0 volfrac: [0.5751 0.1961 0.0299 0.1989]
It.:   76 Obj.: 2.2323  betap: 2.0 volfrac: [0.5749 0.1962 0.0301 0.1988]
It.:   77 Obj.: 2.1804  betap: 2.0 volfrac: [0.5747 0.1962 0.0303 0.1988]
It.:   78 Obj.: 2.1315  betap: 2.0 volfrac: [0.5744 0.1963 0.0306 0.1988]
It.:   79 Obj.: 2.0856  betap: 2.0 volfrac: [0.5740 0.1964 0.0309 0.1987]
It.:   80 Obj.: 2.0422  betap: 2.0 volfrac: [0.5735 0.1964 0.0314 0.1987]
It.:   81 Obj.: 2.0013  betap: 2.0 volfrac: [0.5730 0.1965 0.0318 0.1987]
It.:   82 Obj.: 1.9626  betap: 2.0 volfrac: [0.5724 0.1966 0.0324 0.1987]
It.:   83 Obj.: 1.9260  betap: 2.0 volfrac: [0.5718 0.1966 0.0330 0.1986]
It.:   84 Obj.: 1.8913  betap: 2.0 volfrac: [0.5711 0.1967 0.0336 0.1986]
It.:   85 Obj.: 1.8584  betap: 2.0 volfrac: [0.5703 0.1968 0.0343 0.1986]
It.:   86 Obj.: 1.8272  betap: 2.0 volfrac: [0.5695 0.1968 0.0351 0.1986]
It.:   87 Obj.: 1.7975  betap: 2.0 volfrac: [0.5687 0.1969 0.0359 0.1986]
It.:   88 Obj.: 1.7693  betap: 2.0 volfrac: [0.5678 0.1969 0.0367 0.1986]
It.:   89 Obj.: 1.7424  betap: 2.0 volfrac: [0.5668 0.1970 0.0376 0.1986]
It.:   90 Obj.: 1.7168  betap: 2.0 volfrac: [0.5659 0.1970 0.0385 0.1986]
It.:   91 Obj.: 1.6924  betap: 2.0 volfrac: [0.5648 0.1971 0.0395 0.1986]
It.:   92 Obj.: 1.6691  betap: 2.0 volfrac: [0.5637 0.1971 0.0405 0.1986]
It.:   93 Obj.: 1.6468  betap: 2.0 volfrac: [0.5626 0.1972 0.0416 0.1986]
It.:   94 Obj.: 1.6254  betap: 2.0 volfrac: [0.5615 0.1972 0.0427 0.1986]
It.:   95 Obj.: 1.6049  betap: 2.0 volfrac: [0.5603 0.1973 0.0439 0.1986]
It.:   96 Obj.: 1.5853  betap: 2.0 volfrac: [0.5590 0.1973 0.0451 0.1986]
It.:   97 Obj.: 1.5664  betap: 2.0 volfrac: [0.5577 0.1974 0.0464 0.1986]
It.:   98 Obj.: 1.5483  betap: 2.0 volfrac: [0.5564 0.1974 0.0477 0.1986]
It.:   99 Obj.: 1.5307  betap: 2.0 volfrac: [0.5550 0.1974 0.0490 0.1986]
It.:  100 Obj.: 1.5138  betap: 4.0 volfrac: [0.5498 0.2015 0.0473 0.2014]
It.:  101 Obj.: 1.2065  betap: 4.0 volfrac: [0.5477 0.2012 0.0500 0.2011]
It.:  102 Obj.: 1.1901  betap: 4.0 volfrac: [0.5455 0.2009 0.0527 0.2009]
It.:  103 Obj.: 1.1788  betap: 4.0 volfrac: [0.5431 0.2006 0.0556 0.2007]
It.:  104 Obj.: 1.1685  betap: 4.0 volfrac: [0.5406 0.2004 0.0585 0.2005]
It.:  105 Obj.: 1.1583  betap: 4.0 volfrac: [0.5381 0.2001 0.0615 0.2003]
It.:  106 Obj.: 1.1480  betap: 4.0 volfrac: [0.5355 0.1999 0.0645 0.2002]
It.:  107 Obj.: 1.1377  betap: 4.0 volfrac: [0.5328 0.1996 0.0676 0.2000]
It.:  108 Obj.: 1.1274  betap: 4.0 volfrac: [0.5300 0.1994 0.0707 0.1999]
It.:  109 Obj.: 1.1169  betap: 4.0 volfrac: [0.5271 0.1992 0.0740 0.1998]
It.:  110 Obj.: 1.1065  betap: 4.0 volfrac: [0.5241 0.1990 0.0773 0.1996]
It.:  111 Obj.: 1.0960  betap: 4.0 volfrac: [0.5211 0.1988 0.0806 0.1995]
It.:  112 Obj.: 1.0855  betap: 4.0 volfrac: [0.5179 0.1986 0.0841 0.1994]
It.:  113 Obj.: 1.0749  betap: 4.0 volfrac: [0.5147 0.1984 0.0876 0.1993]
It.:  114 Obj.: 1.0644  betap: 4.0 volfrac: [0.5114 0.1982 0.0912 0.1992]
It.:  115 Obj.: 1.0539  betap: 4.0 volfrac: [0.5080 0.1980 0.0949 0.1991]
It.:  116 Obj.: 1.0434  betap: 4.0 volfrac: [0.5045 0.1979 0.0987 0.1990]
It.:  117 Obj.: 1.0327  betap: 4.0 volfrac: [0.5009 0.1977 0.1025 0.1989]
It.:  118 Obj.: 1.0220  betap: 4.0 volfrac: [0.4972 0.1975 0.1065 0.1988]
It.:  119 Obj.: 1.0112  betap: 4.0 volfrac: [0.4934 0.1973 0.1105 0.1987]
It.:  120 Obj.: 1.0003  betap: 4.0 volfrac: [0.4896 0.1972 0.1146 0.1987]
It.:  121 Obj.: 0.9894  betap: 4.0 volfrac: [0.4858 0.1970 0.1187 0.1986]
It.:  122 Obj.: 0.9784  betap: 4.0 volfrac: [0.4820 0.1969 0.1226 0.1985]
It.:  123 Obj.: 0.9676  betap: 4.0 volfrac: [0.4785 0.1968 0.1263 0.1985]
It.:  124 Obj.: 0.9569  betap: 4.0 volfrac: [0.4751 0.1967 0.1298 0.1984]
It.:  125 Obj.: 0.9465  betap: 4.0 volfrac: [0.4718 0.1967 0.1331 0.1984]
It.:  126 Obj.: 0.9364  betap: 4.0 volfrac: [0.4686 0.1967 0.1363 0.1984]
It.:  127 Obj.: 0.9267  betap: 4.0 volfrac: [0.4656 0.1967 0.1394 0.1984]
It.:  128 Obj.: 0.9173  betap: 4.0 volfrac: [0.4627 0.1967 0.1423 0.1984]
It.:  129 Obj.: 0.9084  betap: 4.0 volfrac: [0.4599 0.1967 0.1451 0.1984]
It.:  130 Obj.: 0.8999  betap: 4.0 volfrac: [0.4572 0.1967 0.1477 0.1984]
It.:  131 Obj.: 0.8917  betap: 4.0 volfrac: [0.4546 0.1968 0.1502 0.1984]
It.:  132 Obj.: 0.8839  betap: 4.0 volfrac: [0.4522 0.1968 0.1526 0.1984]
It.:  133 Obj.: 0.8765  betap: 4.0 volfrac: [0.4498 0.1969 0.1549 0.1984]
It.:  134 Obj.: 0.8695  betap: 4.0 volfrac: [0.4476 0.1970 0.1570 0.1984]
It.:  135 Obj.: 0.8627  betap: 4.0 volfrac: [0.4454 0.1970 0.1591 0.1984]
It.:  136 Obj.: 0.8563  betap: 4.0 volfrac: [0.4434 0.1971 0.1611 0.1985]
It.:  137 Obj.: 0.8502  betap: 4.0 volfrac: [0.4414 0.1972 0.1630 0.1985]
It.:  138 Obj.: 0.8443  betap: 4.0 volfrac: [0.4395 0.1972 0.1648 0.1985]
It.:  139 Obj.: 0.8387  betap: 4.0 volfrac: [0.4377 0.1973 0.1665 0.1985]
It.:  140 Obj.: 0.8334  betap: 4.0 volfrac: [0.4360 0.1974 0.1681 0.1986]
It.:  141 Obj.: 0.8283  betap: 4.0 volfrac: [0.4343 0.1975 0.1696 0.1986]
It.:  142 Obj.: 0.8235  betap: 4.0 volfrac: [0.4327 0.1976 0.1711 0.1986]
It.:  143 Obj.: 0.8188  betap: 4.0 volfrac: [0.4312 0.1976 0.1725 0.1986]
It.:  144 Obj.: 0.8144  betap: 4.0 volfrac: [0.4298 0.1977 0.1738 0.1987]
It.:  145 Obj.: 0.8101  betap: 4.0 volfrac: [0.4284 0.1978 0.1751 0.1987]
It.:  146 Obj.: 0.8061  betap: 4.0 volfrac: [0.4271 0.1979 0.1763 0.1987]
It.:  147 Obj.: 0.8022  betap: 4.0 volfrac: [0.4258 0.1979 0.1775 0.1988]
It.:  148 Obj.: 0.7985  betap: 4.0 volfrac: [0.4246 0.1980 0.1786 0.1988]
It.:  149 Obj.: 0.7950  betap: 4.0 volfrac: [0.4235 0.1981 0.1796 0.1988]
It.:  150 Obj.: 0.7916  betap: 8.0 volfrac: [0.4168 0.1983 0.1839 0.2010]
It.:  151 Obj.: 0.6757  betap: 8.0 volfrac: [0.4162 0.1983 0.1847 0.2008]
It.:  152 Obj.: 0.6733  betap: 8.0 volfrac: [0.4156 0.1983 0.1854 0.2007]
It.:  153 Obj.: 0.6713  betap: 8.0 volfrac: [0.4150 0.1983 0.1861 0.2006]
It.:  154 Obj.: 0.6695  betap: 8.0 volfrac: [0.4143 0.1984 0.1868 0.2005]
It.:  155 Obj.: 0.6679  betap: 8.0 volfrac: [0.4137 0.1984 0.1874 0.2004]
It.:  156 Obj.: 0.6663  betap: 8.0 volfrac: [0.4132 0.1985 0.1880 0.2004]
It.:  157 Obj.: 0.6648  betap: 8.0 volfrac: [0.4126 0.1985 0.1886 0.2003]
It.:  158 Obj.: 0.6634  betap: 8.0 volfrac: [0.4120 0.1986 0.1891 0.2003]
It.:  159 Obj.: 0.6621  betap: 8.0 volfrac: [0.4115 0.1986 0.1897 0.2002]
It.:  160 Obj.: 0.6609  betap: 8.0 volfrac: [0.4110 0.1986 0.1901 0.2002]
It.:  161 Obj.: 0.6597  betap: 8.0 volfrac: [0.4105 0.1987 0.1906 0.2001]
It.:  162 Obj.: 0.6585  betap: 8.0 volfrac: [0.4101 0.1987 0.1911 0.2001]
It.:  163 Obj.: 0.6574  betap: 8.0 volfrac: [0.4096 0.1988 0.1915 0.2001]
It.:  164 Obj.: 0.6564  betap: 8.0 volfrac: [0.4092 0.1988 0.1919 0.2001]
It.:  165 Obj.: 0.6554  betap: 8.0 volfrac: [0.4088 0.1989 0.1923 0.2000]
It.:  166 Obj.: 0.6544  betap: 8.0 volfrac: [0.4084 0.1989 0.1927 0.2000]
It.:  167 Obj.: 0.6535  betap: 8.0 volfrac: [0.4080 0.1990 0.1930 0.2000]
It.:  168 Obj.: 0.6526  betap: 8.0 volfrac: [0.4077 0.1990 0.1934 0.2000]
It.:  169 Obj.: 0.6518  betap: 8.0 volfrac: [0.4073 0.1990 0.1937 0.2000]
It.:  170 Obj.: 0.6510  betap: 8.0 volfrac: [0.4070 0.1991 0.1940 0.1999]
It.:  171 Obj.: 0.6502  betap: 8.0 volfrac: [0.4067 0.1991 0.1943 0.1999]
It.:  172 Obj.: 0.6495  betap: 8.0 volfrac: [0.4064 0.1991 0.1945 0.1999]
It.:  173 Obj.: 0.6488  betap: 8.0 volfrac: [0.4061 0.1992 0.1948 0.1999]
It.:  174 Obj.: 0.6481  betap: 8.0 volfrac: [0.4059 0.1992 0.1951 0.1999]
It.:  175 Obj.: 0.6474  betap: 8.0 volfrac: [0.4056 0.1992 0.1953 0.1999]
It.:  176 Obj.: 0.6467  betap: 8.0 volfrac: [0.4054 0.1993 0.1955 0.1999]
It.:  177 Obj.: 0.6461  betap: 8.0 volfrac: [0.4051 0.1993 0.1957 0.1999]
It.:  178 Obj.: 0.6455  betap: 8.0 volfrac: [0.4049 0.1993 0.1959 0.1999]
It.:  179 Obj.: 0.6449  betap: 8.0 volfrac: [0.4047 0.1993 0.1961 0.1999]
It.:  180 Obj.: 0.6444  betap: 8.0 volfrac: [0.4045 0.1994 0.1963 0.1998]
It.:  181 Obj.: 0.6439  betap: 8.0 volfrac: [0.4043 0.1994 0.1965 0.1998]
It.:  182 Obj.: 0.6434  betap: 8.0 volfrac: [0.4041 0.1994 0.1966 0.1998]
It.:  183 Obj.: 0.6429  betap: 8.0 volfrac: [0.4040 0.1994 0.1968 0.1998]
It.:  184 Obj.: 0.6424  betap: 8.0 volfrac: [0.4038 0.1994 0.1970 0.1998]
It.:  185 Obj.: 0.6420  betap: 8.0 volfrac: [0.4036 0.1994 0.1971 0.1998]
It.:  186 Obj.: 0.6415  betap: 8.0 volfrac: [0.4035 0.1994 0.1972 0.1998]
It.:  187 Obj.: 0.6411  betap: 8.0 volfrac: [0.4033 0.1995 0.1974 0.1998]
It.:  188 Obj.: 0.6407  betap: 8.0 volfrac: [0.4032 0.1995 0.1975 0.1998]
It.:  189 Obj.: 0.6403  betap: 8.0 volfrac: [0.4031 0.1995 0.1976 0.1998]
It.:  190 Obj.: 0.6399  betap: 8.0 volfrac: [0.4030 0.1995 0.1977 0.1998]
It.:  191 Obj.: 0.6395  betap: 8.0 volfrac: [0.4028 0.1995 0.1978 0.1998]
It.:  192 Obj.: 0.6392  betap: 8.0 volfrac: [0.4027 0.1995 0.1979 0.1998]
It.:  193 Obj.: 0.6388  betap: 8.0 volfrac: [0.4026 0.1996 0.1980 0.1998]
It.:  194 Obj.: 0.6385  betap: 8.0 volfrac: [0.4025 0.1996 0.1981 0.1998]
It.:  195 Obj.: 0.6382  betap: 8.0 volfrac: [0.4024 0.1996 0.1982 0.1998]
It.:  196 Obj.: 0.6378  betap: 8.0 volfrac: [0.4023 0.1996 0.1983 0.1998]
It.:  197 Obj.: 0.6375  betap: 8.0 volfrac: [0.4022 0.1996 0.1984 0.1998]
It.:  198 Obj.: 0.6372  betap: 8.0 volfrac: [0.4021 0.1996 0.1984 0.1998]
It.:  199 Obj.: 0.6369  betap: 8.0 volfrac: [0.4021 0.1996 0.1985 0.1998]
It.:  200 Obj.: 0.6366  betap: 16.0 volfrac: [0.3991 0.2008 0.1993 0.2008]
It.:  201 Obj.: 0.5865  betap: 16.0 volfrac: [0.3995 0.2006 0.1993 0.2006]
It.:  202 Obj.: 0.5860  betap: 16.0 volfrac: [0.3998 0.2005 0.1993 0.2005]
It.:  203 Obj.: 0.5855  betap: 16.0 volfrac: [0.4000 0.2004 0.1992 0.2004]
It.:  204 Obj.: 0.5850  betap: 16.0 volfrac: [0.4002 0.2003 0.1992 0.2003]
It.:  205 Obj.: 0.5844  betap: 16.0 volfrac: [0.4003 0.2003 0.1992 0.2003]
It.:  206 Obj.: 0.5840  betap: 16.0 volfrac: [0.4004 0.2002 0.1991 0.2002]
It.:  207 Obj.: 0.5836  betap: 16.0 volfrac: [0.4005 0.2002 0.1991 0.2002]
It.:  208 Obj.: 0.5832  betap: 16.0 volfrac: [0.4005 0.2001 0.1991 0.2002]
It.:  209 Obj.: 0.5829  betap: 16.0 volfrac: [0.4006 0.2001 0.1992 0.2001]
It.:  210 Obj.: 0.5826  betap: 16.0 volfrac: [0.4006 0.2001 0.1992 0.2001]
It.:  211 Obj.: 0.5823  betap: 16.0 volfrac: [0.4007 0.2000 0.1992 0.2001]
It.:  212 Obj.: 0.5821  betap: 16.0 volfrac: [0.4007 0.2000 0.1992 0.2001]
It.:  213 Obj.: 0.5818  betap: 16.0 volfrac: [0.4008 0.2000 0.1992 0.2001]
It.:  214 Obj.: 0.5815  betap: 16.0 volfrac: [0.4008 0.2000 0.1992 0.2000]
It.:  215 Obj.: 0.5812  betap: 16.0 volfrac: [0.4008 0.1999 0.1992 0.2000]
It.:  216 Obj.: 0.5810  betap: 16.0 volfrac: [0.4008 0.1999 0.1992 0.2000]
It.:  217 Obj.: 0.5808  betap: 16.0 volfrac: [0.4008 0.1999 0.1993 0.2000]
It.:  218 Obj.: 0.5806  betap: 16.0 volfrac: [0.4009 0.1999 0.1993 0.2000]
It.:  219 Obj.: 0.5803  betap: 16.0 volfrac: [0.4009 0.1999 0.1993 0.2000]
It.:  220 Obj.: 0.5801  betap: 16.0 volfrac: [0.4009 0.1999 0.1993 0.1999]
It.:  221 Obj.: 0.5799  betap: 16.0 volfrac: [0.4009 0.1999 0.1993 0.1999]
It.:  222 Obj.: 0.5797  betap: 16.0 volfrac: [0.4009 0.1998 0.1993 0.1999]
It.:  223 Obj.: 0.5795  betap: 16.0 volfrac: [0.4009 0.1998 0.1994 0.1999]
It.:  224 Obj.: 0.5794  betap: 16.0 volfrac: [0.4009 0.1998 0.1994 0.1999]
It.:  225 Obj.: 0.5792  betap: 16.0 volfrac: [0.4009 0.1998 0.1994 0.1999]
It.:  226 Obj.: 0.5790  betap: 16.0 volfrac: [0.4009 0.1998 0.1994 0.1999]
It.:  227 Obj.: 0.5788  betap: 16.0 volfrac: [0.4009 0.1998 0.1994 0.1999]
It.:  228 Obj.: 0.5786  betap: 16.0 volfrac: [0.4009 0.1998 0.1994 0.1999]
It.:  229 Obj.: 0.5784  betap: 16.0 volfrac: [0.4009 0.1997 0.1995 0.1999]
It.:  230 Obj.: 0.5782  betap: 16.0 volfrac: [0.4009 0.1997 0.1995 0.1999]
It.:  231 Obj.: 0.5780  betap: 16.0 volfrac: [0.4009 0.1997 0.1995 0.1999]
It.:  232 Obj.: 0.5778  betap: 16.0 volfrac: [0.4010 0.1997 0.1995 0.1999]
It.:  233 Obj.: 0.5776  betap: 16.0 volfrac: [0.4010 0.1997 0.1995 0.1999]
It.:  234 Obj.: 0.5774  betap: 16.0 volfrac: [0.4010 0.1997 0.1995 0.1999]
It.:  235 Obj.: 0.5771  betap: 16.0 volfrac: [0.4010 0.1997 0.1995 0.1999]
It.:  236 Obj.: 0.5769  betap: 16.0 volfrac: [0.4010 0.1997 0.1995 0.1998]
It.:  237 Obj.: 0.5767  betap: 16.0 volfrac: [0.4010 0.1997 0.1995 0.1998]
It.:  238 Obj.: 0.5765  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  239 Obj.: 0.5762  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  240 Obj.: 0.5760  betap: 16.0 volfrac: [0.4010 0.1997 0.1996 0.1998]
It.:  241 Obj.: 0.5757  betap: 16.0 volfrac: [0.4010 0.1997 0.1996 0.1998]
It.:  242 Obj.: 0.5755  betap: 16.0 volfrac: [0.4010 0.1997 0.1996 0.1998]
It.:  243 Obj.: 0.5753  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  244 Obj.: 0.5751  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  245 Obj.: 0.5750  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  246 Obj.: 0.5748  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  247 Obj.: 0.5746  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  248 Obj.: 0.5745  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  249 Obj.: 0.5743  betap: 16.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  250 Obj.: 0.5742  betap: 32.0 volfrac: [0.4004 0.1995 0.2001 0.2000]
It.:  251 Obj.: 0.5525  betap: 32.0 volfrac: [0.4011 0.1994 0.1999 0.1996]
It.:  252 Obj.: 0.5528  betap: 32.0 volfrac: [0.4015 0.1993 0.1998 0.1994]
It.:  253 Obj.: 0.5529  betap: 32.0 volfrac: [0.4017 0.1993 0.1997 0.1993]
It.:  254 Obj.: 0.5532  betap: 32.0 volfrac: [0.4020 0.1992 0.1996 0.1992]
It.:  255 Obj.: 0.5533  betap: 32.0 volfrac: [0.4021 0.1992 0.1995 0.1992]
It.:  256 Obj.: 0.5534  betap: 32.0 volfrac: [0.4022 0.1992 0.1994 0.1992]
It.:  257 Obj.: 0.5533  betap: 32.0 volfrac: [0.4022 0.1992 0.1994 0.1992]
It.:  258 Obj.: 0.5532  betap: 32.0 volfrac: [0.4022 0.1993 0.1994 0.1992]
It.:  259 Obj.: 0.5531  betap: 32.0 volfrac: [0.4021 0.1993 0.1993 0.1992]
It.:  260 Obj.: 0.5529  betap: 32.0 volfrac: [0.4021 0.1993 0.1993 0.1992]
It.:  261 Obj.: 0.5528  betap: 32.0 volfrac: [0.4020 0.1994 0.1993 0.1993]
It.:  262 Obj.: 0.5526  betap: 32.0 volfrac: [0.4020 0.1994 0.1993 0.1993]
It.:  263 Obj.: 0.5524  betap: 32.0 volfrac: [0.4019 0.1994 0.1994 0.1993]
It.:  264 Obj.: 0.5522  betap: 32.0 volfrac: [0.4018 0.1994 0.1994 0.1994]
It.:  265 Obj.: 0.5520  betap: 32.0 volfrac: [0.4018 0.1995 0.1994 0.1994]
It.:  266 Obj.: 0.5519  betap: 32.0 volfrac: [0.4017 0.1995 0.1994 0.1994]
It.:  267 Obj.: 0.5517  betap: 32.0 volfrac: [0.4016 0.1995 0.1995 0.1994]
It.:  268 Obj.: 0.5515  betap: 32.0 volfrac: [0.4016 0.1995 0.1995 0.1995]
It.:  269 Obj.: 0.5514  betap: 32.0 volfrac: [0.4015 0.1995 0.1995 0.1995]
It.:  270 Obj.: 0.5512  betap: 32.0 volfrac: [0.4014 0.1995 0.1995 0.1995]
It.:  271 Obj.: 0.5511  betap: 32.0 volfrac: [0.4014 0.1996 0.1995 0.1995]
It.:  272 Obj.: 0.5510  betap: 32.0 volfrac: [0.4013 0.1996 0.1996 0.1995]
It.:  273 Obj.: 0.5508  betap: 32.0 volfrac: [0.4013 0.1996 0.1996 0.1996]
It.:  274 Obj.: 0.5507  betap: 32.0 volfrac: [0.4012 0.1996 0.1996 0.1996]
It.:  275 Obj.: 0.5506  betap: 32.0 volfrac: [0.4012 0.1996 0.1996 0.1996]
It.:  276 Obj.: 0.5505  betap: 32.0 volfrac: [0.4011 0.1996 0.1996 0.1996]
It.:  277 Obj.: 0.5503  betap: 32.0 volfrac: [0.4011 0.1996 0.1996 0.1996]
It.:  278 Obj.: 0.5502  betap: 32.0 volfrac: [0.4011 0.1997 0.1996 0.1996]
It.:  279 Obj.: 0.5501  betap: 32.0 volfrac: [0.4010 0.1997 0.1997 0.1997]
It.:  280 Obj.: 0.5500  betap: 32.0 volfrac: [0.4010 0.1997 0.1997 0.1997]
It.:  281 Obj.: 0.5499  betap: 32.0 volfrac: [0.4009 0.1997 0.1997 0.1997]
It.:  282 Obj.: 0.5498  betap: 32.0 volfrac: [0.4009 0.1997 0.1997 0.1997]
It.:  283 Obj.: 0.5498  betap: 32.0 volfrac: [0.4009 0.1997 0.1997 0.1997]
It.:  284 Obj.: 0.5497  betap: 32.0 volfrac: [0.4008 0.1997 0.1997 0.1997]
It.:  285 Obj.: 0.5496  betap: 32.0 volfrac: [0.4008 0.1997 0.1997 0.1997]
It.:  286 Obj.: 0.5495  betap: 32.0 volfrac: [0.4008 0.1997 0.1997 0.1997]
It.:  287 Obj.: 0.5494  betap: 32.0 volfrac: [0.4007 0.1998 0.1997 0.1997]
It.:  288 Obj.: 0.5493  betap: 32.0 volfrac: [0.4007 0.1998 0.1998 0.1998]
It.:  289 Obj.: 0.5493  betap: 32.0 volfrac: [0.4007 0.1998 0.1998 0.1998]
It.:  290 Obj.: 0.5492  betap: 32.0 volfrac: [0.4007 0.1998 0.1998 0.1998]
It.:  291 Obj.: 0.5491  betap: 32.0 volfrac: [0.4006 0.1998 0.1998 0.1998]
It.:  292 Obj.: 0.5491  betap: 32.0 volfrac: [0.4006 0.1998 0.1998 0.1998]
It.:  293 Obj.: 0.5490  betap: 32.0 volfrac: [0.4006 0.1998 0.1998 0.1998]
It.:  294 Obj.: 0.5490  betap: 32.0 volfrac: [0.4006 0.1998 0.1998 0.1998]
It.:  295 Obj.: 0.5490  betap: 32.0 volfrac: [0.4007 0.1998 0.1997 0.1998]
It.:  296 Obj.: 0.5491  betap: 32.0 volfrac: [0.4008 0.1998 0.1997 0.1998]
It.:  297 Obj.: 0.5492  betap: 32.0 volfrac: [0.4008 0.1997 0.1996 0.1998]
It.:  298 Obj.: 0.5492  betap: 32.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  299 Obj.: 0.5493  betap: 32.0 volfrac: [0.4009 0.1997 0.1996 0.1998]
It.:  300 Obj.: 0.5493  betap: 64.0 volfrac: [0.4011 0.1992 0.2000 0.1997]
It.:  301 Obj.: 0.5403  betap: 64.0 volfrac: [0.4014 0.1992 0.1999 0.1995]
It.:  302 Obj.: 0.5411  betap: 64.0 volfrac: [0.4018 0.1992 0.1997 0.1993]
It.:  303 Obj.: 0.5417  betap: 64.0 volfrac: [0.4023 0.1993 0.1992 0.1992]
It.:  304 Obj.: 0.5427  betap: 64.0 volfrac: [0.4028 0.1993 0.1990 0.1989]
It.:  305 Obj.: 0.5431  betap: 64.0 volfrac: [0.4032 0.1993 0.1987 0.1989]
It.:  306 Obj.: 0.5434  betap: 64.0 volfrac: [0.4033 0.1993 0.1986 0.1987]
It.:  307 Obj.: 0.5435  betap: 64.0 volfrac: [0.4034 0.1993 0.1986 0.1987]
It.:  308 Obj.: 0.5436  betap: 64.0 volfrac: [0.4035 0.1993 0.1986 0.1986]
It.:  309 Obj.: 0.5435  betap: 64.0 volfrac: [0.4034 0.1993 0.1985 0.1987]
It.:  310 Obj.: 0.5433  betap: 64.0 volfrac: [0.4034 0.1994 0.1986 0.1987]
It.:  311 Obj.: 0.5432  betap: 64.0 volfrac: [0.4033 0.1994 0.1986 0.1987]
It.:  312 Obj.: 0.5431  betap: 64.0 volfrac: [0.4032 0.1994 0.1986 0.1987]
It.:  313 Obj.: 0.5428  betap: 64.0 volfrac: [0.4031 0.1994 0.1987 0.1988]
It.:  314 Obj.: 0.5427  betap: 64.0 volfrac: [0.4030 0.1994 0.1987 0.1988]
It.:  315 Obj.: 0.5425  betap: 64.0 volfrac: [0.4029 0.1994 0.1988 0.1989]
It.:  316 Obj.: 0.5423  betap: 64.0 volfrac: [0.4028 0.1995 0.1988 0.1989]
It.:  317 Obj.: 0.5422  betap: 64.0 volfrac: [0.4027 0.1995 0.1989 0.1990]
It.:  318 Obj.: 0.5420  betap: 64.0 volfrac: [0.4026 0.1995 0.1989 0.1990]
It.:  319 Obj.: 0.5419  betap: 64.0 volfrac: [0.4025 0.1995 0.1989 0.1991]
It.:  320 Obj.: 0.5417  betap: 64.0 volfrac: [0.4024 0.1995 0.1990 0.1991]
It.:  321 Obj.: 0.5416  betap: 64.0 volfrac: [0.4023 0.1996 0.1990 0.1992]
It.:  322 Obj.: 0.5415  betap: 64.0 volfrac: [0.4022 0.1996 0.1990 0.1992]
It.:  323 Obj.: 0.5414  betap: 64.0 volfrac: [0.4021 0.1996 0.1991 0.1992]
It.:  324 Obj.: 0.5413  betap: 64.0 volfrac: [0.4020 0.1996 0.1991 0.1993]
It.:  325 Obj.: 0.5412  betap: 64.0 volfrac: [0.4019 0.1996 0.1991 0.1993]
It.:  326 Obj.: 0.5411  betap: 64.0 volfrac: [0.4018 0.1996 0.1992 0.1993]
It.:  327 Obj.: 0.5410  betap: 64.0 volfrac: [0.4018 0.1997 0.1992 0.1994]
It.:  328 Obj.: 0.5409  betap: 64.0 volfrac: [0.4017 0.1997 0.1992 0.1994]
It.:  329 Obj.: 0.5409  betap: 64.0 volfrac: [0.4016 0.1997 0.1993 0.1994]
It.:  330 Obj.: 0.5408  betap: 64.0 volfrac: [0.4016 0.1997 0.1993 0.1995]
It.:  331 Obj.: 0.5407  betap: 64.0 volfrac: [0.4015 0.1997 0.1993 0.1995]
It.:  332 Obj.: 0.5406  betap: 64.0 volfrac: [0.4015 0.1997 0.1993 0.1995]
It.:  333 Obj.: 0.5406  betap: 64.0 volfrac: [0.4014 0.1997 0.1994 0.1995]
It.:  334 Obj.: 0.5405  betap: 64.0 volfrac: [0.4014 0.1997 0.1994 0.1995]
It.:  335 Obj.: 0.5405  betap: 64.0 volfrac: [0.4013 0.1997 0.1994 0.1996]
It.:  336 Obj.: 0.5404  betap: 64.0 volfrac: [0.4013 0.1997 0.1994 0.1996]
It.:  337 Obj.: 0.5404  betap: 64.0 volfrac: [0.4012 0.1998 0.1994 0.1996]
It.:  338 Obj.: 0.5404  betap: 64.0 volfrac: [0.4012 0.1998 0.1995 0.1996]
It.:  339 Obj.: 0.5404  betap: 64.0 volfrac: [0.4011 0.1998 0.1995 0.1996]
It.:  340 Obj.: 0.5404  betap: 64.0 volfrac: [0.4011 0.1998 0.1995 0.1996]
It.:  341 Obj.: 0.5403  betap: 64.0 volfrac: [0.4011 0.1998 0.1995 0.1996]
It.:  342 Obj.: 0.5403  betap: 64.0 volfrac: [0.4010 0.1998 0.1995 0.1996]
It.:  343 Obj.: 0.5403  betap: 64.0 volfrac: [0.4010 0.1998 0.1995 0.1996]
It.:  344 Obj.: 0.5403  betap: 64.0 volfrac: [0.4010 0.1999 0.1996 0.1996]
It.:  345 Obj.: 0.5402  betap: 64.0 volfrac: [0.4009 0.1999 0.1996 0.1996]
It.:  346 Obj.: 0.5402  betap: 64.0 volfrac: [0.4009 0.1999 0.1996 0.1996]
It.:  347 Obj.: 0.5401  betap: 64.0 volfrac: [0.4009 0.1999 0.1996 0.1997]
It.:  348 Obj.: 0.5401  betap: 64.0 volfrac: [0.4008 0.1999 0.1996 0.1997]
It.:  349 Obj.: 0.5400  betap: 64.0 volfrac: [0.4008 0.1999 0.1997 0.1997]
It.:  350 Obj.: 0.5400  betap: 64.0 volfrac: [0.4008 0.1999 0.1997 0.1997]
It.:  351 Obj.: 0.5399  betap: 64.0 volfrac: [0.4008 0.1999 0.1997 0.1997]
It.:  352 Obj.: 0.5398  betap: 64.0 volfrac: [0.4007 0.1999 0.1997 0.1997]
It.:  353 Obj.: 0.5398  betap: 64.0 volfrac: [0.4007 0.1999 0.1997 0.1997]
It.:  354 Obj.: 0.5397  betap: 64.0 volfrac: [0.4007 0.1999 0.1997 0.1997]
It.:  355 Obj.: 0.5397  betap: 64.0 volfrac: [0.4007 0.1999 0.1997 0.1997]
It.:  356 Obj.: 0.5396  betap: 64.0 volfrac: [0.4006 0.1999 0.1997 0.1998]
It.:  357 Obj.: 0.5396  betap: 64.0 volfrac: [0.4006 0.1999 0.1998 0.1998]
It.:  358 Obj.: 0.5396  betap: 64.0 volfrac: [0.4006 0.1999 0.1998 0.1998]
It.:  359 Obj.: 0.5395  betap: 64.0 volfrac: [0.4006 0.1999 0.1998 0.1998]
It.:  360 Obj.: 0.5395  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  361 Obj.: 0.5395  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  362 Obj.: 0.5395  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  363 Obj.: 0.5394  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  364 Obj.: 0.5394  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  365 Obj.: 0.5394  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  366 Obj.: 0.5394  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  367 Obj.: 0.5393  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  368 Obj.: 0.5393  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  369 Obj.: 0.5393  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  370 Obj.: 0.5393  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  371 Obj.: 0.5392  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1998]
It.:  372 Obj.: 0.5392  betap: 64.0 volfrac: [0.4005 0.1999 0.1998 0.1999]
It.:  373 Obj.: 0.5392  betap: 64.0 volfrac: [0.4004 0.1999 0.1998 0.1999]
It.:  374 Obj.: 0.5392  betap: 64.0 volfrac: [0.4004 0.1999 0.1998 0.1999]
It.:  375 Obj.: 0.5391  betap: 64.0 volfrac: [0.4004 0.1999 0.1998 0.1999]
It.:  376 Obj.: 0.5391  betap: 64.0 volfrac: [0.4004 0.1999 0.1998 0.1999]
It.:  377 Obj.: 0.5391  betap: 64.0 volfrac: [0.4004 0.1999 0.1999 0.1999]
It.:  378 Obj.: 0.5391  betap: 64.0 volfrac: [0.4004 0.1999 0.1999 0.1999]
It.:  379 Obj.: 0.5390  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  380 Obj.: 0.5390  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  381 Obj.: 0.5390  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  382 Obj.: 0.5390  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  383 Obj.: 0.5390  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  384 Obj.: 0.5390  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  385 Obj.: 0.5389  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  386 Obj.: 0.5389  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  387 Obj.: 0.5389  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  388 Obj.: 0.5389  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  389 Obj.: 0.5389  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  390 Obj.: 0.5389  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  391 Obj.: 0.5389  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  392 Obj.: 0.5388  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  393 Obj.: 0.5388  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  394 Obj.: 0.5388  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  395 Obj.: 0.5388  betap: 64.0 volfrac: [0.4002 0.1999 0.1999 0.1999]
It.:  396 Obj.: 0.5389  betap: 64.0 volfrac: [0.4003 0.1999 0.1999 0.1999]
It.:  397 Obj.: 0.5389  betap: 64.0 volfrac: [0.4003 0.1998 0.1999 0.1999]
It.:  398 Obj.: 0.5390  betap: 64.0 volfrac: [0.4004 0.1998 0.1999 0.1999]
It.:  399 Obj.: 0.5390  betap: 64.0 volfrac: [0.4004 0.1998 0.1999 0.1999]
It.:  400 Obj.: 0.5391  betap: 64.0 volfrac: [0.4005 0.1998 0.1999 0.1999]


==> Pylon2D_SF3D4M_vf08x4E1by7_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000 betap: 1.0 volfrac: [0.1262 0.1262 0.1262 0.1262 0.1238 0.1238 0.1238 0.1238]
It.:    2 Obj.: 10.2613 betap: 1.0 volfrac: [0.1274 0.1274 0.1274 0.1274 0.1226 0.1226 0.1226 0.1226]
It.:    3 Obj.: 10.5311 betap: 1.0 volfrac: [0.1287 0.1287 0.1287 0.1287 0.1213 0.1213 0.1213 0.1213]
It.:    4 Obj.: 10.8379 betap: 1.0 volfrac: [0.1301 0.1301 0.1301 0.1301 0.1199 0.1199 0.1199 0.1199]
It.:    5 Obj.: 11.1883 betap: 1.0 volfrac: [0.1317 0.1317 0.1317 0.1317 0.1183 0.1183 0.1183 0.1183]
It.:    6 Obj.: 11.5898 betap: 1.0 volfrac: [0.1334 0.1334 0.1334 0.1334 0.1166 0.1166 0.1166 0.1166]
It.:    7 Obj.: 12.0520 betap: 1.0 volfrac: [0.1353 0.1353 0.1353 0.1353 0.1147 0.1147 0.1147 0.1147]
It.:    8 Obj.: 12.5867 betap: 1.0 volfrac: [0.1374 0.1374 0.1374 0.1374 0.1126 0.1126 0.1126 0.1126]
It.:    9 Obj.: 13.2084 betap: 1.0 volfrac: [0.1396 0.1396 0.1397 0.1397 0.1103 0.1103 0.1104 0.1104]
It.:   10 Obj.: 13.9358 betap: 1.0 volfrac: [0.1421 0.1421 0.1422 0.1422 0.1078 0.1078 0.1079 0.1079]
It.:   11 Obj.: 14.7924 betap: 1.0 volfrac: [0.1448 0.1448 0.1448 0.1448 0.1052 0.1052 0.1052 0.1052]
It.:   12 Obj.: 15.6517 betap: 1.0 volfrac: [0.1469 0.1469 0.1469 0.1469 0.1031 0.1031 0.1031 0.1031]
It.:   13 Obj.: 15.9990 betap: 1.0 volfrac: [0.1488 0.1488 0.1488 0.1488 0.1012 0.1012 0.1012 0.1012]
It.:   14 Obj.: 16.1452 betap: 1.0 volfrac: [0.1506 0.1506 0.1505 0.1505 0.0994 0.0994 0.0995 0.0995]
It.:   15 Obj.: 16.1406 betap: 1.0 volfrac: [0.1523 0.1523 0.1521 0.1521 0.0978 0.0978 0.0978 0.0978]
It.:   16 Obj.: 16.0173 betap: 1.0 volfrac: [0.1539 0.1539 0.1536 0.1536 0.0963 0.0963 0.0963 0.0963]
It.:   17 Obj.: 15.7979 betap: 1.0 volfrac: [0.1554 0.1555 0.1550 0.1549 0.0948 0.0948 0.0948 0.0948]
It.:   18 Obj.: 15.5002 betap: 1.0 volfrac: [0.1570 0.1570 0.1562 0.1561 0.0934 0.0934 0.0934 0.0934]
It.:   19 Obj.: 15.1425 betap: 1.0 volfrac: [0.1584 0.1585 0.1572 0.1572 0.0922 0.0922 0.0922 0.0922]
It.:   20 Obj.: 14.7426 betap: 1.0 volfrac: [0.1599 0.1600 0.1581 0.1580 0.0910 0.0910 0.0910 0.0910]
It.:   21 Obj.: 14.3179 betap: 1.0 volfrac: [0.1613 0.1615 0.1588 0.1587 0.0899 0.0900 0.0899 0.0899]
It.:   22 Obj.: 13.8871 betap: 1.0 volfrac: [0.1627 0.1629 0.1594 0.1592 0.0889 0.0890 0.0889 0.0889]
It.:   23 Obj.: 13.4666 betap: 1.0 volfrac: [0.1640 0.1644 0.1598 0.1595 0.0880 0.0881 0.0881 0.0880]
It.:   24 Obj.: 13.0695 betap: 1.0 volfrac: [0.1654 0.1659 0.1601 0.1597 0.0871 0.0874 0.0873 0.0872]
It.:   25 Obj.: 12.7041 betap: 1.0 volfrac: [0.1667 0.1673 0.1602 0.1597 0.0863 0.0867 0.0866 0.0865]
It.:   26 Obj.: 12.3740 betap: 1.0 volfrac: [0.1681 0.1688 0.1601 0.1595 0.0856 0.0861 0.0860 0.0859]
It.:   27 Obj.: 12.0791 betap: 1.0 volfrac: [0.1695 0.1703 0.1598 0.1592 0.0850 0.0855 0.0854 0.0853]
It.:   28 Obj.: 11.8159 betap: 1.0 volfrac: [0.1710 0.1718 0.1594 0.1587 0.0844 0.0850 0.0849 0.0848]
It.:   29 Obj.: 11.5785 betap: 1.0 volfrac: [0.1727 0.1733 0.1587 0.1582 0.0839 0.0845 0.0844 0.0843]
It.:   30 Obj.: 11.3589 betap: 1.0 volfrac: [0.1745 0.1748 0.1579 0.1575 0.0834 0.0841 0.0840 0.0839]
It.:   31 Obj.: 11.1482 betap: 1.0 volfrac: [0.1767 0.1763 0.1567 0.1566 0.0830 0.0837 0.0836 0.0834]
It.:   32 Obj.: 10.9370 betap: 1.0 volfrac: [0.1789 0.1779 0.1554 0.1556 0.0826 0.0832 0.0832 0.0830]
It.:   33 Obj.: 10.7165 betap: 1.0 volfrac: [0.1813 0.1798 0.1540 0.1544 0.0822 0.0828 0.0828 0.0826]
It.:   34 Obj.: 10.4801 betap: 1.0 volfrac: [0.1838 0.1817 0.1525 0.1530 0.0819 0.0824 0.0824 0.0822]
It.:   35 Obj.: 10.2220 betap: 1.0 volfrac: [0.1865 0.1839 0.1509 0.1513 0.0815 0.0820 0.0820 0.0819]
It.:   36 Obj.: 9.9367 betap: 1.0 volfrac: [0.1892 0.1862 0.1492 0.1495 0.0811 0.0816 0.0816 0.0815]
It.:   37 Obj.: 9.6192 betap: 1.0 volfrac: [0.1920 0.1886 0.1475 0.1476 0.0807 0.0812 0.0812 0.0810]
It.:   38 Obj.: 9.2666 betap: 1.0 volfrac: [0.1949 0.1910 0.1458 0.1456 0.0804 0.0808 0.0808 0.0806]
It.:   39 Obj.: 8.8822 betap: 1.0 volfrac: [0.1977 0.1933 0.1441 0.1437 0.0800 0.0805 0.0804 0.0803]
It.:   40 Obj.: 8.4741 betap: 1.0 volfrac: [0.2004 0.1954 0.1425 0.1418 0.0797 0.0801 0.0801 0.0799]
It.:   41 Obj.: 8.0523 betap: 1.0 volfrac: [0.2031 0.1973 0.1409 0.1400 0.0795 0.0799 0.0797 0.0796]
It.:   42 Obj.: 7.6254 betap: 1.0 volfrac: [0.2058 0.1990 0.1393 0.1383 0.0792 0.0796 0.0794 0.0793]
It.:   43 Obj.: 7.2005 betap: 1.0 volfrac: [0.2086 0.2004 0.1377 0.1367 0.0790 0.0794 0.0792 0.0790]
It.:   44 Obj.: 6.7828 betap: 1.0 volfrac: [0.2114 0.2015 0.1362 0.1352 0.0788 0.0792 0.0789 0.0788]
It.:   45 Obj.: 6.3764 betap: 1.0 volfrac: [0.2144 0.2023 0.1346 0.1338 0.0787 0.0790 0.0787 0.0786]
It.:   46 Obj.: 5.9837 betap: 1.0 volfrac: [0.2175 0.2028 0.1331 0.1325 0.0785 0.0788 0.0785 0.0784]
It.:   47 Obj.: 5.6058 betap: 1.0 volfrac: [0.2209 0.2029 0.1315 0.1312 0.0783 0.0787 0.0782 0.0782]
It.:   48 Obj.: 5.2424 betap: 1.0 volfrac: [0.2246 0.2027 0.1300 0.1300 0.0782 0.0785 0.0780 0.0780]
It.:   49 Obj.: 4.8921 betap: 1.0 volfrac: [0.2286 0.2020 0.1284 0.1289 0.0780 0.0784 0.0779 0.0778]
It.:   50 Obj.: 4.5556 betap: 2.0 volfrac: [0.2514 0.2092 0.1253 0.1240 0.0697 0.0713 0.0748 0.0743]
It.:   51 Obj.: 4.1512 betap: 2.0 volfrac: [0.2512 0.2044 0.1273 0.1267 0.0700 0.0714 0.0747 0.0743]
It.:   52 Obj.: 3.7643 betap: 2.0 volfrac: [0.2549 0.1994 0.1273 0.1276 0.0702 0.0716 0.0747 0.0743]
It.:   53 Obj.: 3.4296 betap: 2.0 volfrac: [0.2588 0.1952 0.1268 0.1279 0.0704 0.0717 0.0747 0.0744]
It.:   54 Obj.: 3.1311 betap: 2.0 volfrac: [0.2635 0.1914 0.1259 0.1275 0.0707 0.0719 0.0747 0.0745]
It.:   55 Obj.: 2.8640 betap: 2.0 volfrac: [0.2684 0.1880 0.1247 0.1265 0.0709 0.0721 0.0748 0.0746]
It.:   56 Obj.: 2.6252 betap: 2.0 volfrac: [0.2734 0.1849 0.1235 0.1252 0.0712 0.0723 0.0749 0.0747]
It.:   57 Obj.: 2.4119 betap: 2.0 volfrac: [0.2782 0.1821 0.1222 0.1237 0.0714 0.0725 0.0750 0.0749]
It.:   58 Obj.: 2.2219 betap: 2.0 volfrac: [0.2830 0.1796 0.1209 0.1221 0.0716 0.0726 0.0751 0.0750]
It.:   59 Obj.: 2.0530 betap: 2.0 volfrac: [0.2876 0.1774 0.1196 0.1203 0.0719 0.0728 0.0752 0.0751]
It.:   60 Obj.: 1.9029 betap: 2.0 volfrac: [0.2920 0.1755 0.1183 0.1185 0.0721 0.0730 0.0754 0.0753]
It.:   61 Obj.: 1.7697 betap: 2.0 volfrac: [0.2963 0.1739 0.1169 0.1165 0.0724 0.0732 0.0755 0.0754]
It.:   62 Obj.: 1.6512 betap: 2.0 volfrac: [0.3004 0.1725 0.1154 0.1146 0.0726 0.0734 0.0756 0.0755]
It.:   63 Obj.: 1.5457 betap: 2.0 volfrac: [0.3043 0.1713 0.1139 0.1126 0.0728 0.0736 0.0757 0.0757]
It.:   64 Obj.: 1.4516 betap: 2.0 volfrac: [0.3081 0.1704 0.1123 0.1107 0.0731 0.0738 0.0759 0.0758]
It.:   65 Obj.: 1.3674 betap: 2.0 volfrac: [0.3117 0.1696 0.1107 0.1087 0.0733 0.0739 0.0760 0.0759]
It.:   66 Obj.: 1.2919 betap: 2.0 volfrac: [0.3152 0.1691 0.1091 0.1068 0.0735 0.0741 0.0761 0.0761]
It.:   67 Obj.: 1.2239 betap: 2.0 volfrac: [0.3185 0.1687 0.1075 0.1048 0.0737 0.0743 0.0762 0.0762]
It.:   68 Obj.: 1.1626 betap: 2.0 volfrac: [0.3217 0.1684 0.1058 0.1029 0.0739 0.0745 0.0763 0.0763]
It.:   69 Obj.: 1.1071 betap: 2.0 volfrac: [0.3248 0.1683 0.1042 0.1010 0.0742 0.0746 0.0765 0.0765]
It.:   70 Obj.: 1.0568 betap: 2.0 volfrac: [0.3277 0.1682 0.1026 0.0992 0.0744 0.0748 0.0766 0.0766]
It.:   71 Obj.: 1.0111 betap: 2.0 volfrac: [0.3305 0.1683 0.1010 0.0973 0.0746 0.0750 0.0767 0.0767]
It.:   72 Obj.: 0.9695 betap: 2.0 volfrac: [0.3331 0.1685 0.0994 0.0955 0.0747 0.0751 0.0768 0.0768]
It.:   73 Obj.: 0.9315 betap: 2.0 volfrac: [0.3356 0.1687 0.0978 0.0938 0.0749 0.0753 0.0769 0.0769]
It.:   74 Obj.: 0.8968 betap: 2.0 volfrac: [0.3380 0.1689 0.0963 0.0921 0.0751 0.0755 0.0770 0.0770]
It.:   75 Obj.: 0.8650 betap: 2.0 volfrac: [0.3403 0.1692 0.0949 0.0904 0.0753 0.0756 0.0771 0.0771]
It.:   76 Obj.: 0.8359 betap: 2.0 volfrac: [0.3424 0.1696 0.0934 0.0889 0.0755 0.0758 0.0772 0.0773]
It.:   77 Obj.: 0.8091 betap: 2.0 volfrac: [0.3445 0.1700 0.0920 0.0873 0.0756 0.0759 0.0773 0.0774]
It.:   78 Obj.: 0.7845 betap: 2.0 volfrac: [0.3464 0.1703 0.0907 0.0858 0.0758 0.0760 0.0774 0.0775]
It.:   79 Obj.: 0.7618 betap: 2.0 volfrac: [0.3482 0.1707 0.0894 0.0844 0.0760 0.0762 0.0775 0.0776]
It.:   80 Obj.: 0.7408 betap: 2.0 volfrac: [0.3500 0.1711 0.0882 0.0831 0.0761 0.0763 0.0776 0.0776]
It.:   81 Obj.: 0.7215 betap: 2.0 volfrac: [0.3516 0.1716 0.0870 0.0817 0.0763 0.0764 0.0777 0.0777]
It.:   82 Obj.: 0.7035 betap: 2.0 volfrac: [0.3531 0.1720 0.0858 0.0805 0.0764 0.0766 0.0778 0.0778]
It.:   83 Obj.: 0.6868 betap: 2.0 volfrac: [0.3546 0.1724 0.0847 0.0793 0.0766 0.0767 0.0778 0.0779]
It.:   84 Obj.: 0.6714 betap: 2.0 volfrac: [0.3559 0.1728 0.0837 0.0782 0.0767 0.0768 0.0779 0.0780]
It.:   85 Obj.: 0.6570 betap: 2.0 volfrac: [0.3572 0.1732 0.0827 0.0771 0.0768 0.0769 0.0780 0.0781]
It.:   86 Obj.: 0.6436 betap: 2.0 volfrac: [0.3584 0.1736 0.0817 0.0761 0.0770 0.0770 0.0781 0.0781]
It.:   87 Obj.: 0.6311 betap: 2.0 volfrac: [0.3595 0.1740 0.0808 0.0751 0.0771 0.0772 0.0781 0.0782]
It.:   88 Obj.: 0.6194 betap: 2.0 volfrac: [0.3605 0.1744 0.0799 0.0742 0.0772 0.0773 0.0782 0.0783]
It.:   89 Obj.: 0.6085 betap: 2.0 volfrac: [0.3615 0.1748 0.0791 0.0733 0.0773 0.0774 0.0783 0.0784]
It.:   90 Obj.: 0.5982 betap: 2.0 volfrac: [0.3624 0.1752 0.0783 0.0725 0.0774 0.0775 0.0783 0.0784]
It.:   91 Obj.: 0.5887 betap: 2.0 volfrac: [0.3632 0.1756 0.0775 0.0718 0.0775 0.0776 0.0784 0.0785]
It.:   92 Obj.: 0.5797 betap: 2.0 volfrac: [0.3640 0.1760 0.0768 0.0710 0.0776 0.0776 0.0785 0.0785]
It.:   93 Obj.: 0.5713 betap: 2.0 volfrac: [0.3646 0.1763 0.0761 0.0704 0.0777 0.0777 0.0785 0.0786]
It.:   94 Obj.: 0.5633 betap: 2.0 volfrac: [0.3653 0.1767 0.0755 0.0697 0.0778 0.0778 0.0786 0.0787]
It.:   95 Obj.: 0.5559 betap: 2.0 volfrac: [0.3658 0.1771 0.0748 0.0691 0.0779 0.0779 0.0786 0.0787]
It.:   96 Obj.: 0.5488 betap: 2.0 volfrac: [0.3663 0.1775 0.0743 0.0686 0.0780 0.0780 0.0787 0.0788]
It.:   97 Obj.: 0.5422 betap: 2.0 volfrac: [0.3668 0.1778 0.0737 0.0681 0.0781 0.0781 0.0787 0.0788]
It.:   98 Obj.: 0.5360 betap: 2.0 volfrac: [0.3671 0.1782 0.0732 0.0676 0.0782 0.0781 0.0788 0.0789]
It.:   99 Obj.: 0.5301 betap: 2.0 volfrac: [0.3675 0.1786 0.0727 0.0671 0.0782 0.0782 0.0788 0.0789]
It.:  100 Obj.: 0.5245 betap: 4.0 volfrac: [0.3961 0.1652 0.0681 0.0572 0.0732 0.0771 0.0820 0.0811]
It.:  101 Obj.: 0.4001 betap: 4.0 volfrac: [0.3950 0.1666 0.0680 0.0570 0.0733 0.0772 0.0819 0.0810]
It.:  102 Obj.: 0.3953 betap: 4.0 volfrac: [0.3941 0.1677 0.0678 0.0569 0.0735 0.0773 0.0817 0.0810]
It.:  103 Obj.: 0.3924 betap: 4.0 volfrac: [0.3934 0.1686 0.0676 0.0567 0.0738 0.0773 0.0816 0.0809]
It.:  104 Obj.: 0.3899 betap: 4.0 volfrac: [0.3927 0.1694 0.0674 0.0566 0.0741 0.0774 0.0815 0.0808]
It.:  105 Obj.: 0.3876 betap: 4.0 volfrac: [0.3921 0.1702 0.0672 0.0564 0.0744 0.0775 0.0814 0.0808]
It.:  106 Obj.: 0.3854 betap: 4.0 volfrac: [0.3915 0.1709 0.0670 0.0562 0.0746 0.0776 0.0813 0.0807]
It.:  107 Obj.: 0.3834 betap: 4.0 volfrac: [0.3910 0.1716 0.0668 0.0561 0.0749 0.0777 0.0812 0.0807]
It.:  108 Obj.: 0.3814 betap: 4.0 volfrac: [0.3905 0.1722 0.0666 0.0559 0.0751 0.0778 0.0812 0.0806]
It.:  109 Obj.: 0.3795 betap: 4.0 volfrac: [0.3901 0.1729 0.0664 0.0557 0.0753 0.0779 0.0811 0.0806]
It.:  110 Obj.: 0.3777 betap: 4.0 volfrac: [0.3896 0.1735 0.0663 0.0556 0.0756 0.0780 0.0810 0.0805]
It.:  111 Obj.: 0.3760 betap: 4.0 volfrac: [0.3892 0.1741 0.0661 0.0554 0.0758 0.0780 0.0810 0.0805]
It.:  112 Obj.: 0.3744 betap: 4.0 volfrac: [0.3888 0.1746 0.0659 0.0553 0.0760 0.0781 0.0809 0.0804]
It.:  113 Obj.: 0.3728 betap: 4.0 volfrac: [0.3884 0.1752 0.0657 0.0552 0.0761 0.0782 0.0808 0.0804]
It.:  114 Obj.: 0.3713 betap: 4.0 volfrac: [0.3880 0.1757 0.0656 0.0550 0.0763 0.0782 0.0808 0.0804]
It.:  115 Obj.: 0.3698 betap: 4.0 volfrac: [0.3876 0.1762 0.0654 0.0549 0.0765 0.0783 0.0807 0.0803]
It.:  116 Obj.: 0.3684 betap: 4.0 volfrac: [0.3872 0.1767 0.0653 0.0548 0.0767 0.0784 0.0807 0.0803]
It.:  117 Obj.: 0.3671 betap: 4.0 volfrac: [0.3869 0.1772 0.0651 0.0547 0.0768 0.0784 0.0806 0.0803]
It.:  118 Obj.: 0.3658 betap: 4.0 volfrac: [0.3865 0.1776 0.0650 0.0546 0.0770 0.0785 0.0806 0.0803]
It.:  119 Obj.: 0.3645 betap: 4.0 volfrac: [0.3861 0.1781 0.0648 0.0546 0.0771 0.0785 0.0805 0.0802]
It.:  120 Obj.: 0.3633 betap: 4.0 volfrac: [0.3857 0.1785 0.0647 0.0545 0.0772 0.0786 0.0805 0.0802]
It.:  121 Obj.: 0.3621 betap: 4.0 volfrac: [0.3854 0.1789 0.0646 0.0545 0.0774 0.0786 0.0805 0.0802]
It.:  122 Obj.: 0.3610 betap: 4.0 volfrac: [0.3850 0.1793 0.0645 0.0544 0.0775 0.0787 0.0804 0.0802]
It.:  123 Obj.: 0.3599 betap: 4.0 volfrac: [0.3846 0.1797 0.0644 0.0544 0.0776 0.0787 0.0804 0.0802]
It.:  124 Obj.: 0.3588 betap: 4.0 volfrac: [0.3842 0.1801 0.0643 0.0544 0.0777 0.0788 0.0804 0.0801]
It.:  125 Obj.: 0.3578 betap: 4.0 volfrac: [0.3839 0.1805 0.0642 0.0544 0.0778 0.0788 0.0803 0.0801]
It.:  126 Obj.: 0.3569 betap: 4.0 volfrac: [0.3835 0.1808 0.0641 0.0544 0.0779 0.0789 0.0803 0.0801]
It.:  127 Obj.: 0.3559 betap: 4.0 volfrac: [0.3831 0.1812 0.0640 0.0544 0.0780 0.0789 0.0803 0.0801]
It.:  128 Obj.: 0.3550 betap: 4.0 volfrac: [0.3827 0.1815 0.0640 0.0544 0.0781 0.0790 0.0803 0.0801]
It.:  129 Obj.: 0.3541 betap: 4.0 volfrac: [0.3823 0.1819 0.0639 0.0545 0.0782 0.0790 0.0802 0.0801]
It.:  130 Obj.: 0.3533 betap: 4.0 volfrac: [0.3819 0.1822 0.0639 0.0545 0.0783 0.0790 0.0802 0.0801]
It.:  131 Obj.: 0.3525 betap: 4.0 volfrac: [0.3814 0.1825 0.0638 0.0546 0.0783 0.0791 0.0802 0.0800]
It.:  132 Obj.: 0.3517 betap: 4.0 volfrac: [0.3810 0.1828 0.0638 0.0546 0.0784 0.0791 0.0802 0.0800]
It.:  133 Obj.: 0.3509 betap: 4.0 volfrac: [0.3806 0.1832 0.0637 0.0547 0.0785 0.0791 0.0802 0.0800]
It.:  134 Obj.: 0.3502 betap: 4.0 volfrac: [0.3802 0.1835 0.0637 0.0548 0.0786 0.0792 0.0802 0.0800]
It.:  135 Obj.: 0.3495 betap: 4.0 volfrac: [0.3797 0.1838 0.0637 0.0548 0.0786 0.0792 0.0801 0.0800]
It.:  136 Obj.: 0.3488 betap: 4.0 volfrac: [0.3793 0.1841 0.0637 0.0549 0.0787 0.0792 0.0801 0.0800]
It.:  137 Obj.: 0.3481 betap: 4.0 volfrac: [0.3788 0.1844 0.0637 0.0550 0.0787 0.0792 0.0801 0.0800]
It.:  138 Obj.: 0.3475 betap: 4.0 volfrac: [0.3784 0.1847 0.0637 0.0551 0.0788 0.0793 0.0801 0.0800]
It.:  139 Obj.: 0.3468 betap: 4.0 volfrac: [0.3779 0.1849 0.0637 0.0553 0.0789 0.0793 0.0801 0.0800]
It.:  140 Obj.: 0.3462 betap: 4.0 volfrac: [0.3774 0.1852 0.0637 0.0554 0.0789 0.0793 0.0801 0.0800]
It.:  141 Obj.: 0.3457 betap: 4.0 volfrac: [0.3770 0.1855 0.0637 0.0555 0.0790 0.0793 0.0801 0.0800]
It.:  142 Obj.: 0.3451 betap: 4.0 volfrac: [0.3765 0.1858 0.0637 0.0556 0.0790 0.0794 0.0801 0.0800]
It.:  143 Obj.: 0.3446 betap: 4.0 volfrac: [0.3760 0.1861 0.0637 0.0558 0.0790 0.0794 0.0800 0.0800]
It.:  144 Obj.: 0.3440 betap: 4.0 volfrac: [0.3755 0.1863 0.0637 0.0559 0.0791 0.0794 0.0800 0.0800]
It.:  145 Obj.: 0.3435 betap: 4.0 volfrac: [0.3750 0.1866 0.0638 0.0561 0.0791 0.0794 0.0800 0.0800]
It.:  146 Obj.: 0.3430 betap: 4.0 volfrac: [0.3745 0.1869 0.0638 0.0562 0.0792 0.0794 0.0800 0.0800]
It.:  147 Obj.: 0.3425 betap: 4.0 volfrac: [0.3740 0.1871 0.0638 0.0564 0.0792 0.0795 0.0800 0.0800]
It.:  148 Obj.: 0.3421 betap: 4.0 volfrac: [0.3735 0.1874 0.0639 0.0565 0.0792 0.0795 0.0800 0.0800]
It.:  149 Obj.: 0.3416 betap: 4.0 volfrac: [0.3730 0.1876 0.0639 0.0567 0.0793 0.0795 0.0800 0.0800]
It.:  150 Obj.: 0.3412 betap: 8.0 volfrac: [0.4066 0.1677 0.0576 0.0404 0.0799 0.0815 0.0836 0.0826]
It.:  151 Obj.: 0.2587 betap: 8.0 volfrac: [0.4063 0.1685 0.0577 0.0407 0.0796 0.0813 0.0834 0.0825]
It.:  152 Obj.: 0.2579 betap: 8.0 volfrac: [0.4061 0.1691 0.0578 0.0409 0.0795 0.0812 0.0832 0.0823]
It.:  153 Obj.: 0.2578 betap: 8.0 volfrac: [0.4058 0.1696 0.0579 0.0410 0.0795 0.0811 0.0830 0.0822]
It.:  154 Obj.: 0.2578 betap: 8.0 volfrac: [0.4056 0.1700 0.0579 0.0412 0.0795 0.0810 0.0828 0.0821]
It.:  155 Obj.: 0.2579 betap: 8.0 volfrac: [0.4053 0.1704 0.0580 0.0413 0.0795 0.0809 0.0826 0.0819]
It.:  156 Obj.: 0.2580 betap: 8.0 volfrac: [0.4051 0.1708 0.0581 0.0414 0.0795 0.0808 0.0825 0.0818]
It.:  157 Obj.: 0.2580 betap: 8.0 volfrac: [0.4048 0.1711 0.0581 0.0416 0.0795 0.0808 0.0823 0.0817]
It.:  158 Obj.: 0.2581 betap: 8.0 volfrac: [0.4046 0.1715 0.0582 0.0417 0.0795 0.0807 0.0822 0.0816]
It.:  159 Obj.: 0.2582 betap: 8.0 volfrac: [0.4043 0.1718 0.0582 0.0418 0.0796 0.0807 0.0821 0.0815]
It.:  160 Obj.: 0.2583 betap: 8.0 volfrac: [0.4040 0.1721 0.0583 0.0420 0.0796 0.0806 0.0820 0.0815]
It.:  161 Obj.: 0.2584 betap: 8.0 volfrac: [0.4037 0.1724 0.0584 0.0421 0.0796 0.0806 0.0819 0.0814]
It.:  162 Obj.: 0.2585 betap: 8.0 volfrac: [0.4034 0.1727 0.0584 0.0422 0.0796 0.0805 0.0818 0.0813]
It.:  163 Obj.: 0.2585 betap: 8.0 volfrac: [0.4031 0.1730 0.0585 0.0424 0.0796 0.0805 0.0817 0.0812]
It.:  164 Obj.: 0.2586 betap: 8.0 volfrac: [0.4028 0.1733 0.0586 0.0425 0.0796 0.0804 0.0816 0.0812]
It.:  165 Obj.: 0.2586 betap: 8.0 volfrac: [0.4025 0.1736 0.0586 0.0426 0.0796 0.0804 0.0815 0.0811]
It.:  166 Obj.: 0.2587 betap: 8.0 volfrac: [0.4022 0.1739 0.0587 0.0428 0.0796 0.0804 0.0814 0.0810]
It.:  167 Obj.: 0.2587 betap: 8.0 volfrac: [0.4018 0.1742 0.0587 0.0429 0.0797 0.0803 0.0813 0.0810]
It.:  168 Obj.: 0.2587 betap: 8.0 volfrac: [0.4015 0.1744 0.0588 0.0431 0.0797 0.0803 0.0812 0.0809]
It.:  169 Obj.: 0.2588 betap: 8.0 volfrac: [0.4011 0.1747 0.0589 0.0433 0.0797 0.0803 0.0812 0.0809]
It.:  170 Obj.: 0.2588 betap: 8.0 volfrac: [0.4008 0.1750 0.0589 0.0434 0.0797 0.0803 0.0811 0.0808]
It.:  171 Obj.: 0.2588 betap: 8.0 volfrac: [0.4004 0.1753 0.0590 0.0436 0.0797 0.0802 0.0810 0.0808]
It.:  172 Obj.: 0.2588 betap: 8.0 volfrac: [0.4000 0.1755 0.0590 0.0437 0.0797 0.0802 0.0810 0.0807]
It.:  173 Obj.: 0.2588 betap: 8.0 volfrac: [0.3997 0.1758 0.0590 0.0439 0.0797 0.0802 0.0809 0.0807]
It.:  174 Obj.: 0.2588 betap: 8.0 volfrac: [0.3993 0.1761 0.0591 0.0441 0.0797 0.0802 0.0809 0.0807]
It.:  175 Obj.: 0.2588 betap: 8.0 volfrac: [0.3989 0.1763 0.0591 0.0443 0.0797 0.0802 0.0808 0.0806]
It.:  176 Obj.: 0.2587 betap: 8.0 volfrac: [0.3985 0.1766 0.0592 0.0444 0.0797 0.0801 0.0808 0.0806]
It.:  177 Obj.: 0.2587 betap: 8.0 volfrac: [0.3981 0.1769 0.0592 0.0446 0.0798 0.0801 0.0807 0.0806]
It.:  178 Obj.: 0.2587 betap: 8.0 volfrac: [0.3977 0.1771 0.0593 0.0448 0.0798 0.0801 0.0807 0.0805]
It.:  179 Obj.: 0.2586 betap: 8.0 volfrac: [0.3973 0.1773 0.0593 0.0450 0.0798 0.0801 0.0807 0.0805]
It.:  180 Obj.: 0.2586 betap: 8.0 volfrac: [0.3969 0.1776 0.0594 0.0452 0.0798 0.0801 0.0806 0.0805]
It.:  181 Obj.: 0.2586 betap: 8.0 volfrac: [0.3964 0.1778 0.0595 0.0454 0.0798 0.0801 0.0806 0.0805]
It.:  182 Obj.: 0.2585 betap: 8.0 volfrac: [0.3960 0.1780 0.0596 0.0456 0.0798 0.0801 0.0805 0.0804]
It.:  183 Obj.: 0.2585 betap: 8.0 volfrac: [0.3956 0.1782 0.0596 0.0458 0.0798 0.0800 0.0805 0.0804]
It.:  184 Obj.: 0.2584 betap: 8.0 volfrac: [0.3952 0.1785 0.0597 0.0460 0.0798 0.0800 0.0805 0.0804]
It.:  185 Obj.: 0.2584 betap: 8.0 volfrac: [0.3947 0.1787 0.0598 0.0462 0.0798 0.0800 0.0805 0.0804]
It.:  186 Obj.: 0.2583 betap: 8.0 volfrac: [0.3943 0.1789 0.0599 0.0464 0.0798 0.0800 0.0804 0.0803]
It.:  187 Obj.: 0.2583 betap: 8.0 volfrac: [0.3938 0.1791 0.0600 0.0466 0.0798 0.0800 0.0804 0.0803]
It.:  188 Obj.: 0.2582 betap: 8.0 volfrac: [0.3934 0.1793 0.0601 0.0468 0.0798 0.0800 0.0804 0.0803]
It.:  189 Obj.: 0.2582 betap: 8.0 volfrac: [0.3929 0.1795 0.0601 0.0470 0.0798 0.0800 0.0804 0.0803]
It.:  190 Obj.: 0.2581 betap: 8.0 volfrac: [0.3924 0.1797 0.0602 0.0472 0.0798 0.0800 0.0803 0.0803]
It.:  191 Obj.: 0.2581 betap: 8.0 volfrac: [0.3920 0.1799 0.0603 0.0474 0.0798 0.0800 0.0803 0.0803]
It.:  192 Obj.: 0.2580 betap: 8.0 volfrac: [0.3915 0.1801 0.0604 0.0477 0.0798 0.0800 0.0803 0.0802]
It.:  193 Obj.: 0.2579 betap: 8.0 volfrac: [0.3910 0.1802 0.0605 0.0479 0.0799 0.0800 0.0803 0.0802]
It.:  194 Obj.: 0.2579 betap: 8.0 volfrac: [0.3905 0.1804 0.0606 0.0481 0.0799 0.0800 0.0803 0.0802]
It.:  195 Obj.: 0.2578 betap: 8.0 volfrac: [0.3900 0.1806 0.0607 0.0483 0.0799 0.0800 0.0802 0.0802]
It.:  196 Obj.: 0.2577 betap: 8.0 volfrac: [0.3896 0.1808 0.0608 0.0486 0.0799 0.0800 0.0802 0.0802]
It.:  197 Obj.: 0.2577 betap: 8.0 volfrac: [0.3891 0.1810 0.0609 0.0488 0.0799 0.0800 0.0802 0.0802]
It.:  198 Obj.: 0.2576 betap: 8.0 volfrac: [0.3886 0.1812 0.0610 0.0490 0.0799 0.0800 0.0802 0.0802]
It.:  199 Obj.: 0.2575 betap: 8.0 volfrac: [0.3881 0.1814 0.0612 0.0493 0.0799 0.0800 0.0802 0.0802]
It.:  200 Obj.: 0.2575 betap: 16.0 volfrac: [0.4052 0.1680 0.0582 0.0409 0.0832 0.0817 0.0817 0.0811]
It.:  201 Obj.: 0.2168 betap: 16.0 volfrac: [0.4057 0.1683 0.0582 0.0409 0.0828 0.0816 0.0815 0.0810]
It.:  202 Obj.: 0.2167 betap: 16.0 volfrac: [0.4062 0.1683 0.0583 0.0409 0.0823 0.0815 0.0814 0.0809]
It.:  203 Obj.: 0.2170 betap: 16.0 volfrac: [0.4066 0.1686 0.0585 0.0410 0.0819 0.0814 0.0813 0.0809]
It.:  204 Obj.: 0.2173 betap: 16.0 volfrac: [0.4071 0.1686 0.0586 0.0410 0.0814 0.0813 0.0812 0.0808]
It.:  205 Obj.: 0.2176 betap: 16.0 volfrac: [0.4072 0.1689 0.0586 0.0411 0.0811 0.0812 0.0811 0.0807]
It.:  206 Obj.: 0.2177 betap: 16.0 volfrac: [0.4073 0.1690 0.0587 0.0412 0.0809 0.0811 0.0811 0.0807]
It.:  207 Obj.: 0.2178 betap: 16.0 volfrac: [0.4072 0.1692 0.0587 0.0412 0.0809 0.0810 0.0810 0.0807]
It.:  208 Obj.: 0.2179 betap: 16.0 volfrac: [0.4072 0.1694 0.0588 0.0413 0.0808 0.0810 0.0809 0.0806]
It.:  209 Obj.: 0.2179 betap: 16.0 volfrac: [0.4072 0.1695 0.0588 0.0414 0.0807 0.0809 0.0809 0.0806]
It.:  210 Obj.: 0.2180 betap: 16.0 volfrac: [0.4071 0.1697 0.0589 0.0414 0.0807 0.0809 0.0808 0.0805]
It.:  211 Obj.: 0.2180 betap: 16.0 volfrac: [0.4070 0.1698 0.0589 0.0415 0.0807 0.0808 0.0808 0.0805]
It.:  212 Obj.: 0.2181 betap: 16.0 volfrac: [0.4069 0.1700 0.0589 0.0415 0.0806 0.0808 0.0807 0.0805]
It.:  213 Obj.: 0.2181 betap: 16.0 volfrac: [0.4068 0.1702 0.0590 0.0416 0.0806 0.0807 0.0807 0.0804]
It.:  214 Obj.: 0.2181 betap: 16.0 volfrac: [0.4067 0.1703 0.0590 0.0417 0.0805 0.0807 0.0807 0.0804]
It.:  215 Obj.: 0.2182 betap: 16.0 volfrac: [0.4066 0.1705 0.0590 0.0417 0.0805 0.0806 0.0806 0.0804]
It.:  216 Obj.: 0.2182 betap: 16.0 volfrac: [0.4065 0.1707 0.0590 0.0418 0.0805 0.0806 0.0806 0.0804]
It.:  217 Obj.: 0.2182 betap: 16.0 volfrac: [0.4064 0.1708 0.0590 0.0419 0.0804 0.0805 0.0805 0.0804]
It.:  218 Obj.: 0.2182 betap: 16.0 volfrac: [0.4063 0.1710 0.0590 0.0419 0.0804 0.0805 0.0805 0.0803]
It.:  219 Obj.: 0.2183 betap: 16.0 volfrac: [0.4062 0.1712 0.0590 0.0420 0.0804 0.0805 0.0805 0.0803]
It.:  220 Obj.: 0.2183 betap: 16.0 volfrac: [0.4060 0.1713 0.0590 0.0421 0.0804 0.0805 0.0804 0.0803]
It.:  221 Obj.: 0.2183 betap: 16.0 volfrac: [0.4059 0.1715 0.0590 0.0421 0.0803 0.0804 0.0804 0.0803]
It.:  222 Obj.: 0.2183 betap: 16.0 volfrac: [0.4057 0.1716 0.0591 0.0422 0.0803 0.0804 0.0804 0.0803]
It.:  223 Obj.: 0.2183 betap: 16.0 volfrac: [0.4056 0.1718 0.0591 0.0423 0.0803 0.0804 0.0804 0.0802]
It.:  224 Obj.: 0.2183 betap: 16.0 volfrac: [0.4054 0.1719 0.0591 0.0423 0.0803 0.0803 0.0803 0.0802]
It.:  225 Obj.: 0.2183 betap: 16.0 volfrac: [0.4053 0.1720 0.0592 0.0424 0.0803 0.0803 0.0803 0.0802]
It.:  226 Obj.: 0.2183 betap: 16.0 volfrac: [0.4051 0.1722 0.0592 0.0425 0.0802 0.0803 0.0803 0.0802]
It.:  227 Obj.: 0.2183 betap: 16.0 volfrac: [0.4050 0.1723 0.0592 0.0425 0.0802 0.0803 0.0803 0.0802]
It.:  228 Obj.: 0.2183 betap: 16.0 volfrac: [0.4048 0.1724 0.0593 0.0426 0.0802 0.0803 0.0803 0.0802]
It.:  229 Obj.: 0.2183 betap: 16.0 volfrac: [0.4046 0.1725 0.0593 0.0427 0.0802 0.0802 0.0803 0.0802]
It.:  230 Obj.: 0.2183 betap: 16.0 volfrac: [0.4044 0.1726 0.0594 0.0428 0.0802 0.0802 0.0802 0.0802]
It.:  231 Obj.: 0.2183 betap: 16.0 volfrac: [0.4042 0.1728 0.0594 0.0429 0.0802 0.0802 0.0802 0.0801]
It.:  232 Obj.: 0.2183 betap: 16.0 volfrac: [0.4040 0.1729 0.0595 0.0430 0.0802 0.0802 0.0802 0.0801]
It.:  233 Obj.: 0.2183 betap: 16.0 volfrac: [0.4038 0.1730 0.0595 0.0430 0.0801 0.0802 0.0802 0.0801]
It.:  234 Obj.: 0.2183 betap: 16.0 volfrac: [0.4036 0.1732 0.0595 0.0431 0.0801 0.0802 0.0802 0.0801]
It.:  235 Obj.: 0.2183 betap: 16.0 volfrac: [0.4034 0.1733 0.0596 0.0432 0.0801 0.0802 0.0802 0.0801]
It.:  236 Obj.: 0.2183 betap: 16.0 volfrac: [0.4032 0.1734 0.0596 0.0433 0.0801 0.0801 0.0802 0.0801]
It.:  237 Obj.: 0.2182 betap: 16.0 volfrac: [0.4029 0.1735 0.0597 0.0434 0.0800 0.0801 0.0801 0.0801]
It.:  238 Obj.: 0.2182 betap: 16.0 volfrac: [0.4027 0.1737 0.0597 0.0435 0.0800 0.0801 0.0801 0.0801]
It.:  239 Obj.: 0.2182 betap: 16.0 volfrac: [0.4025 0.1738 0.0598 0.0436 0.0800 0.0801 0.0801 0.0801]
It.:  240 Obj.: 0.2182 betap: 16.0 volfrac: [0.4022 0.1740 0.0598 0.0437 0.0800 0.0801 0.0801 0.0801]
It.:  241 Obj.: 0.2181 betap: 16.0 volfrac: [0.4019 0.1741 0.0599 0.0438 0.0800 0.0801 0.0801 0.0801]
It.:  242 Obj.: 0.2181 betap: 16.0 volfrac: [0.4017 0.1742 0.0599 0.0439 0.0800 0.0801 0.0801 0.0801]
It.:  243 Obj.: 0.2180 betap: 16.0 volfrac: [0.4014 0.1744 0.0600 0.0440 0.0800 0.0801 0.0801 0.0801]
It.:  244 Obj.: 0.2180 betap: 16.0 volfrac: [0.4011 0.1745 0.0600 0.0441 0.0800 0.0801 0.0801 0.0801]
It.:  245 Obj.: 0.2180 betap: 16.0 volfrac: [0.4008 0.1746 0.0601 0.0442 0.0800 0.0801 0.0801 0.0800]
It.:  246 Obj.: 0.2180 betap: 16.0 volfrac: [0.4005 0.1748 0.0602 0.0444 0.0800 0.0800 0.0801 0.0800]
It.:  247 Obj.: 0.2179 betap: 16.0 volfrac: [0.4002 0.1749 0.0602 0.0445 0.0800 0.0800 0.0801 0.0800]
It.:  248 Obj.: 0.2179 betap: 16.0 volfrac: [0.3999 0.1750 0.0603 0.0446 0.0800 0.0800 0.0801 0.0800]
It.:  249 Obj.: 0.2179 betap: 16.0 volfrac: [0.3996 0.1752 0.0604 0.0447 0.0800 0.0800 0.0801 0.0800]
It.:  250 Obj.: 0.2178 betap: 32.0 volfrac: [0.4037 0.1700 0.0598 0.0423 0.0829 0.0806 0.0803 0.0804]
It.:  251 Obj.: 0.2006 betap: 32.0 volfrac: [0.4050 0.1704 0.0593 0.0421 0.0823 0.0805 0.0802 0.0803]
It.:  252 Obj.: 0.2010 betap: 32.0 volfrac: [0.4051 0.1705 0.0597 0.0424 0.0814 0.0804 0.0802 0.0802]
It.:  253 Obj.: 0.2018 betap: 32.0 volfrac: [0.4065 0.1711 0.0592 0.0424 0.0802 0.0803 0.0801 0.0802]
It.:  254 Obj.: 0.2026 betap: 32.0 volfrac: [0.4077 0.1708 0.0596 0.0425 0.0789 0.0803 0.0801 0.0801]
It.:  255 Obj.: 0.2038 betap: 32.0 volfrac: [0.4084 0.1718 0.0592 0.0426 0.0776 0.0802 0.0800 0.0801]
It.:  256 Obj.: 0.2046 betap: 32.0 volfrac: [0.4101 0.1712 0.0595 0.0426 0.0765 0.0801 0.0800 0.0801]
It.:  257 Obj.: 0.2057 betap: 32.0 volfrac: [0.4102 0.1722 0.0592 0.0428 0.0756 0.0800 0.0800 0.0800]
It.:  258 Obj.: 0.2061 betap: 32.0 volfrac: [0.4113 0.1716 0.0594 0.0427 0.0751 0.0800 0.0800 0.0800]
It.:  259 Obj.: 0.2064 betap: 32.0 volfrac: [0.4108 0.1722 0.0593 0.0428 0.0750 0.0800 0.0800 0.0800]
It.:  260 Obj.: 0.2062 betap: 32.0 volfrac: [0.4110 0.1720 0.0593 0.0428 0.0751 0.0799 0.0799 0.0800]
It.:  261 Obj.: 0.2060 betap: 32.0 volfrac: [0.4105 0.1722 0.0593 0.0428 0.0753 0.0799 0.0799 0.0800]
It.:  262 Obj.: 0.2058 betap: 32.0 volfrac: [0.4103 0.1722 0.0593 0.0428 0.0755 0.0799 0.0799 0.0800]
It.:  263 Obj.: 0.2056 betap: 32.0 volfrac: [0.4100 0.1723 0.0592 0.0429 0.0757 0.0799 0.0799 0.0800]
It.:  264 Obj.: 0.2054 betap: 32.0 volfrac: [0.4098 0.1723 0.0592 0.0429 0.0759 0.0799 0.0799 0.0800]
It.:  265 Obj.: 0.2052 betap: 32.0 volfrac: [0.4095 0.1724 0.0592 0.0429 0.0761 0.0799 0.0799 0.0800]
It.:  266 Obj.: 0.2050 betap: 32.0 volfrac: [0.4093 0.1725 0.0592 0.0429 0.0763 0.0799 0.0799 0.0800]
It.:  267 Obj.: 0.2049 betap: 32.0 volfrac: [0.4090 0.1725 0.0592 0.0429 0.0765 0.0799 0.0799 0.0800]
It.:  268 Obj.: 0.2047 betap: 32.0 volfrac: [0.4088 0.1726 0.0592 0.0429 0.0767 0.0799 0.0799 0.0800]
It.:  269 Obj.: 0.2045 betap: 32.0 volfrac: [0.4085 0.1727 0.0591 0.0429 0.0768 0.0799 0.0799 0.0800]
It.:  270 Obj.: 0.2044 betap: 32.0 volfrac: [0.4083 0.1727 0.0591 0.0429 0.0770 0.0799 0.0800 0.0800]
It.:  271 Obj.: 0.2042 betap: 32.0 volfrac: [0.4081 0.1728 0.0591 0.0430 0.0771 0.0799 0.0800 0.0800]
It.:  272 Obj.: 0.2041 betap: 32.0 volfrac: [0.4079 0.1729 0.0591 0.0430 0.0773 0.0799 0.0800 0.0800]
It.:  273 Obj.: 0.2040 betap: 32.0 volfrac: [0.4077 0.1730 0.0591 0.0430 0.0774 0.0799 0.0800 0.0800]
It.:  274 Obj.: 0.2039 betap: 32.0 volfrac: [0.4075 0.1730 0.0591 0.0430 0.0775 0.0799 0.0800 0.0800]
It.:  275 Obj.: 0.2037 betap: 32.0 volfrac: [0.4073 0.1731 0.0591 0.0430 0.0776 0.0799 0.0800 0.0800]
It.:  276 Obj.: 0.2036 betap: 32.0 volfrac: [0.4071 0.1732 0.0590 0.0430 0.0777 0.0799 0.0800 0.0800]
It.:  277 Obj.: 0.2035 betap: 32.0 volfrac: [0.4070 0.1733 0.0590 0.0430 0.0779 0.0799 0.0800 0.0800]
It.:  278 Obj.: 0.2034 betap: 32.0 volfrac: [0.4068 0.1733 0.0590 0.0430 0.0780 0.0799 0.0800 0.0800]
It.:  279 Obj.: 0.2033 betap: 32.0 volfrac: [0.4066 0.1734 0.0590 0.0430 0.0781 0.0799 0.0800 0.0800]
It.:  280 Obj.: 0.2032 betap: 32.0 volfrac: [0.4065 0.1735 0.0590 0.0430 0.0781 0.0799 0.0800 0.0800]
It.:  281 Obj.: 0.2031 betap: 32.0 volfrac: [0.4063 0.1736 0.0590 0.0430 0.0782 0.0799 0.0800 0.0800]
It.:  282 Obj.: 0.2030 betap: 32.0 volfrac: [0.4061 0.1737 0.0590 0.0430 0.0783 0.0799 0.0800 0.0800]
It.:  283 Obj.: 0.2029 betap: 32.0 volfrac: [0.4060 0.1738 0.0590 0.0430 0.0784 0.0799 0.0800 0.0800]
It.:  284 Obj.: 0.2029 betap: 32.0 volfrac: [0.4059 0.1738 0.0590 0.0430 0.0784 0.0799 0.0800 0.0800]
It.:  285 Obj.: 0.2028 betap: 32.0 volfrac: [0.4058 0.1740 0.0590 0.0430 0.0783 0.0799 0.0800 0.0800]
It.:  286 Obj.: 0.2029 betap: 32.0 volfrac: [0.4061 0.1739 0.0590 0.0430 0.0780 0.0799 0.0800 0.0800]
It.:  287 Obj.: 0.2032 betap: 32.0 volfrac: [0.4061 0.1745 0.0590 0.0431 0.0775 0.0799 0.0800 0.0800]
It.:  288 Obj.: 0.2038 betap: 32.0 volfrac: [0.4075 0.1740 0.0590 0.0430 0.0767 0.0799 0.0800 0.0800]
It.:  289 Obj.: 0.2045 betap: 32.0 volfrac: [0.4071 0.1751 0.0590 0.0432 0.0758 0.0798 0.0800 0.0800]
It.:  290 Obj.: 0.2051 betap: 32.0 volfrac: [0.4088 0.1744 0.0590 0.0430 0.0752 0.0798 0.0800 0.0800]
It.:  291 Obj.: 0.2057 betap: 32.0 volfrac: [0.4080 0.1754 0.0591 0.0432 0.0748 0.0797 0.0800 0.0799]
It.:  292 Obj.: 0.2058 betap: 32.0 volfrac: [0.4087 0.1748 0.0589 0.0431 0.0747 0.0797 0.0799 0.0799]
It.:  293 Obj.: 0.2057 betap: 32.0 volfrac: [0.4079 0.1753 0.0591 0.0431 0.0749 0.0797 0.0799 0.0799]
It.:  294 Obj.: 0.2055 betap: 32.0 volfrac: [0.4079 0.1752 0.0590 0.0432 0.0751 0.0797 0.0799 0.0799]
It.:  295 Obj.: 0.2053 betap: 32.0 volfrac: [0.4074 0.1754 0.0590 0.0432 0.0754 0.0798 0.0799 0.0799]
It.:  296 Obj.: 0.2051 betap: 32.0 volfrac: [0.4071 0.1754 0.0590 0.0432 0.0756 0.0798 0.0799 0.0799]
It.:  297 Obj.: 0.2049 betap: 32.0 volfrac: [0.4067 0.1755 0.0590 0.0432 0.0758 0.0798 0.0799 0.0799]
It.:  298 Obj.: 0.2047 betap: 32.0 volfrac: [0.4064 0.1756 0.0590 0.0432 0.0760 0.0798 0.0799 0.0799]
It.:  299 Obj.: 0.2045 betap: 32.0 volfrac: [0.4061 0.1757 0.0591 0.0433 0.0762 0.0798 0.0799 0.0799]
It.:  300 Obj.: 0.2043 betap: 64.0 volfrac: [0.4054 0.1743 0.0589 0.0429 0.0785 0.0799 0.0801 0.0801]
It.:  301 Obj.: 0.1968 betap: 64.0 volfrac: [0.4055 0.1743 0.0589 0.0430 0.0785 0.0799 0.0800 0.0800]
It.:  302 Obj.: 0.1969 betap: 64.0 volfrac: [0.4055 0.1744 0.0591 0.0430 0.0785 0.0798 0.0799 0.0800]
It.:  303 Obj.: 0.1971 betap: 64.0 volfrac: [0.4054 0.1745 0.0593 0.0431 0.0786 0.0797 0.0797 0.0798]
It.:  304 Obj.: 0.1976 betap: 64.0 volfrac: [0.4055 0.1746 0.0595 0.0432 0.0785 0.0795 0.0794 0.0797]
It.:  305 Obj.: 0.1978 betap: 64.0 volfrac: [0.4054 0.1747 0.0596 0.0433 0.0786 0.0795 0.0793 0.0796]
It.:  306 Obj.: 0.1980 betap: 64.0 volfrac: [0.4054 0.1747 0.0596 0.0434 0.0786 0.0795 0.0793 0.0796]
It.:  307 Obj.: 0.1980 betap: 64.0 volfrac: [0.4054 0.1748 0.0595 0.0434 0.0786 0.0795 0.0793 0.0795]
It.:  308 Obj.: 0.1980 betap: 64.0 volfrac: [0.4054 0.1747 0.0595 0.0435 0.0787 0.0795 0.0794 0.0794]
It.:  309 Obj.: 0.1980 betap: 64.0 volfrac: [0.4053 0.1748 0.0595 0.0434 0.0787 0.0795 0.0794 0.0794]
It.:  310 Obj.: 0.1979 betap: 64.0 volfrac: [0.4053 0.1747 0.0595 0.0434 0.0787 0.0795 0.0794 0.0794]
It.:  311 Obj.: 0.1978 betap: 64.0 volfrac: [0.4052 0.1747 0.0594 0.0434 0.0788 0.0795 0.0794 0.0794]
It.:  312 Obj.: 0.1977 betap: 64.0 volfrac: [0.4053 0.1747 0.0594 0.0434 0.0788 0.0795 0.0795 0.0795]
It.:  313 Obj.: 0.1976 betap: 64.0 volfrac: [0.4052 0.1748 0.0594 0.0433 0.0788 0.0796 0.0795 0.0795]
It.:  314 Obj.: 0.1976 betap: 64.0 volfrac: [0.4052 0.1747 0.0594 0.0433 0.0788 0.0796 0.0795 0.0795]
It.:  315 Obj.: 0.1975 betap: 64.0 volfrac: [0.4052 0.1748 0.0593 0.0433 0.0788 0.0796 0.0795 0.0795]
It.:  316 Obj.: 0.1974 betap: 64.0 volfrac: [0.4051 0.1748 0.0593 0.0432 0.0789 0.0796 0.0795 0.0795]
It.:  317 Obj.: 0.1973 betap: 64.0 volfrac: [0.4050 0.1748 0.0593 0.0432 0.0789 0.0796 0.0796 0.0796]
It.:  318 Obj.: 0.1972 betap: 64.0 volfrac: [0.4050 0.1748 0.0593 0.0431 0.0790 0.0796 0.0796 0.0796]
It.:  319 Obj.: 0.1971 betap: 64.0 volfrac: [0.4049 0.1748 0.0593 0.0431 0.0790 0.0797 0.0796 0.0796]
It.:  320 Obj.: 0.1971 betap: 64.0 volfrac: [0.4049 0.1748 0.0592 0.0430 0.0791 0.0797 0.0796 0.0796]
It.:  321 Obj.: 0.1970 betap: 64.0 volfrac: [0.4048 0.1749 0.0592 0.0430 0.0791 0.0797 0.0796 0.0796]
It.:  322 Obj.: 0.1969 betap: 64.0 volfrac: [0.4048 0.1749 0.0592 0.0429 0.0792 0.0797 0.0797 0.0797]
It.:  323 Obj.: 0.1968 betap: 64.0 volfrac: [0.4047 0.1750 0.0592 0.0429 0.0792 0.0797 0.0797 0.0797]
It.:  324 Obj.: 0.1968 betap: 64.0 volfrac: [0.4047 0.1750 0.0591 0.0429 0.0792 0.0797 0.0797 0.0797]
It.:  325 Obj.: 0.1967 betap: 64.0 volfrac: [0.4046 0.1750 0.0591 0.0428 0.0793 0.0797 0.0797 0.0797]
It.:  326 Obj.: 0.1967 betap: 64.0 volfrac: [0.4046 0.1751 0.0591 0.0428 0.0793 0.0798 0.0797 0.0797]
It.:  327 Obj.: 0.1966 betap: 64.0 volfrac: [0.4045 0.1751 0.0591 0.0428 0.0793 0.0798 0.0797 0.0797]
It.:  328 Obj.: 0.1965 betap: 64.0 volfrac: [0.4045 0.1752 0.0590 0.0427 0.0794 0.0798 0.0797 0.0797]
It.:  329 Obj.: 0.1965 betap: 64.0 volfrac: [0.4044 0.1752 0.0590 0.0427 0.0794 0.0798 0.0798 0.0798]
It.:  330 Obj.: 0.1965 betap: 64.0 volfrac: [0.4044 0.1753 0.0589 0.0426 0.0794 0.0798 0.0798 0.0798]
It.:  331 Obj.: 0.1964 betap: 64.0 volfrac: [0.4043 0.1753 0.0590 0.0426 0.0794 0.0798 0.0798 0.0798]
It.:  332 Obj.: 0.1964 betap: 64.0 volfrac: [0.4043 0.1754 0.0589 0.0425 0.0795 0.0798 0.0798 0.0798]
It.:  333 Obj.: 0.1964 betap: 64.0 volfrac: [0.4042 0.1754 0.0589 0.0426 0.0795 0.0798 0.0798 0.0798]
It.:  334 Obj.: 0.1963 betap: 64.0 volfrac: [0.4043 0.1755 0.0589 0.0425 0.0795 0.0798 0.0798 0.0798]
It.:  335 Obj.: 0.1964 betap: 64.0 volfrac: [0.4043 0.1756 0.0588 0.0425 0.0794 0.0798 0.0798 0.0798]
It.:  336 Obj.: 0.1964 betap: 64.0 volfrac: [0.4045 0.1756 0.0588 0.0424 0.0793 0.0798 0.0798 0.0798]
It.:  337 Obj.: 0.1964 betap: 64.0 volfrac: [0.4044 0.1759 0.0588 0.0424 0.0792 0.0798 0.0798 0.0798]
It.:  338 Obj.: 0.1965 betap: 64.0 volfrac: [0.4046 0.1757 0.0588 0.0424 0.0791 0.0798 0.0798 0.0798]
It.:  339 Obj.: 0.1964 betap: 64.0 volfrac: [0.4044 0.1760 0.0587 0.0423 0.0791 0.0798 0.0798 0.0798]
It.:  340 Obj.: 0.1964 betap: 64.0 volfrac: [0.4044 0.1759 0.0587 0.0424 0.0792 0.0798 0.0798 0.0798]
It.:  341 Obj.: 0.1964 betap: 64.0 volfrac: [0.4043 0.1760 0.0587 0.0423 0.0792 0.0798 0.0798 0.0798]
It.:  342 Obj.: 0.1963 betap: 64.0 volfrac: [0.4043 0.1760 0.0586 0.0423 0.0792 0.0798 0.0799 0.0798]
It.:  343 Obj.: 0.1963 betap: 64.0 volfrac: [0.4042 0.1761 0.0586 0.0423 0.0793 0.0798 0.0799 0.0798]
It.:  344 Obj.: 0.1962 betap: 64.0 volfrac: [0.4042 0.1761 0.0586 0.0422 0.0793 0.0798 0.0799 0.0799]
It.:  345 Obj.: 0.1962 betap: 64.0 volfrac: [0.4041 0.1762 0.0586 0.0422 0.0793 0.0798 0.0799 0.0799]
It.:  346 Obj.: 0.1962 betap: 64.0 volfrac: [0.4040 0.1762 0.0586 0.0422 0.0794 0.0799 0.0799 0.0799]
It.:  347 Obj.: 0.1961 betap: 64.0 volfrac: [0.4040 0.1763 0.0585 0.0422 0.0794 0.0799 0.0799 0.0799]
It.:  348 Obj.: 0.1961 betap: 64.0 volfrac: [0.4039 0.1763 0.0585 0.0422 0.0794 0.0799 0.0799 0.0799]
It.:  349 Obj.: 0.1961 betap: 64.0 volfrac: [0.4039 0.1763 0.0585 0.0422 0.0795 0.0799 0.0799 0.0799]
It.:  350 Obj.: 0.1960 betap: 64.0 volfrac: [0.4038 0.1764 0.0585 0.0421 0.0795 0.0799 0.0799 0.0799]
It.:  351 Obj.: 0.1960 betap: 64.0 volfrac: [0.4038 0.1764 0.0585 0.0421 0.0795 0.0799 0.0799 0.0799]
It.:  352 Obj.: 0.1960 betap: 64.0 volfrac: [0.4037 0.1765 0.0585 0.0421 0.0795 0.0799 0.0799 0.0799]
It.:  353 Obj.: 0.1960 betap: 64.0 volfrac: [0.4037 0.1765 0.0585 0.0421 0.0795 0.0799 0.0799 0.0799]
It.:  354 Obj.: 0.1959 betap: 64.0 volfrac: [0.4036 0.1766 0.0584 0.0421 0.0796 0.0799 0.0799 0.0799]
It.:  355 Obj.: 0.1959 betap: 64.0 volfrac: [0.4035 0.1766 0.0584 0.0421 0.0796 0.0799 0.0799 0.0799]
It.:  356 Obj.: 0.1959 betap: 64.0 volfrac: [0.4035 0.1766 0.0584 0.0421 0.0796 0.0799 0.0799 0.0799]
It.:  357 Obj.: 0.1959 betap: 64.0 volfrac: [0.4034 0.1767 0.0584 0.0420 0.0796 0.0799 0.0799 0.0799]
It.:  358 Obj.: 0.1959 betap: 64.0 volfrac: [0.4035 0.1767 0.0584 0.0421 0.0795 0.0799 0.0799 0.0799]
It.:  359 Obj.: 0.1959 betap: 64.0 volfrac: [0.4035 0.1769 0.0584 0.0420 0.0794 0.0799 0.0799 0.0799]
It.:  360 Obj.: 0.1960 betap: 64.0 volfrac: [0.4040 0.1768 0.0584 0.0421 0.0789 0.0799 0.0799 0.0799]
It.:  361 Obj.: 0.1964 betap: 64.0 volfrac: [0.4044 0.1771 0.0584 0.0420 0.0783 0.0799 0.0799 0.0799]
It.:  362 Obj.: 0.1967 betap: 64.0 volfrac: [0.4051 0.1770 0.0584 0.0421 0.0777 0.0799 0.0799 0.0799]
It.:  363 Obj.: 0.1970 betap: 64.0 volfrac: [0.4052 0.1772 0.0584 0.0421 0.0773 0.0799 0.0799 0.0799]
It.:  364 Obj.: 0.1971 betap: 64.0 volfrac: [0.4055 0.1772 0.0584 0.0421 0.0771 0.0798 0.0799 0.0799]
It.:  365 Obj.: 0.1972 betap: 64.0 volfrac: [0.4053 0.1773 0.0584 0.0421 0.0771 0.0798 0.0799 0.0799]
It.:  366 Obj.: 0.1971 betap: 64.0 volfrac: [0.4052 0.1773 0.0584 0.0421 0.0773 0.0799 0.0799 0.0799]
It.:  367 Obj.: 0.1970 betap: 64.0 volfrac: [0.4050 0.1774 0.0584 0.0421 0.0774 0.0799 0.0799 0.0799]
It.:  368 Obj.: 0.1969 betap: 64.0 volfrac: [0.4048 0.1774 0.0584 0.0421 0.0775 0.0799 0.0799 0.0799]
It.:  369 Obj.: 0.1968 betap: 64.0 volfrac: [0.4046 0.1774 0.0584 0.0421 0.0776 0.0799 0.0799 0.0799]
It.:  370 Obj.: 0.1968 betap: 64.0 volfrac: [0.4045 0.1775 0.0585 0.0421 0.0777 0.0799 0.0799 0.0799]
It.:  371 Obj.: 0.1967 betap: 64.0 volfrac: [0.4043 0.1775 0.0585 0.0421 0.0779 0.0799 0.0800 0.0799]
It.:  372 Obj.: 0.1966 betap: 64.0 volfrac: [0.4041 0.1775 0.0585 0.0421 0.0780 0.0799 0.0800 0.0799]
It.:  373 Obj.: 0.1966 betap: 64.0 volfrac: [0.4039 0.1776 0.0585 0.0421 0.0781 0.0799 0.0800 0.0799]
It.:  374 Obj.: 0.1965 betap: 64.0 volfrac: [0.4038 0.1776 0.0585 0.0421 0.0782 0.0799 0.0800 0.0800]
It.:  375 Obj.: 0.1964 betap: 64.0 volfrac: [0.4036 0.1777 0.0585 0.0421 0.0782 0.0799 0.0800 0.0800]
It.:  376 Obj.: 0.1964 betap: 64.0 volfrac: [0.4035 0.1777 0.0585 0.0422 0.0783 0.0799 0.0800 0.0800]
It.:  377 Obj.: 0.1963 betap: 64.0 volfrac: [0.4033 0.1777 0.0585 0.0422 0.0784 0.0799 0.0800 0.0800]
It.:  378 Obj.: 0.1963 betap: 64.0 volfrac: [0.4032 0.1778 0.0586 0.0422 0.0785 0.0799 0.0800 0.0800]
It.:  379 Obj.: 0.1962 betap: 64.0 volfrac: [0.4030 0.1778 0.0586 0.0422 0.0786 0.0799 0.0800 0.0800]
It.:  380 Obj.: 0.1962 betap: 64.0 volfrac: [0.4029 0.1778 0.0586 0.0422 0.0786 0.0799 0.0800 0.0800]
It.:  381 Obj.: 0.1961 betap: 64.0 volfrac: [0.4027 0.1779 0.0586 0.0422 0.0787 0.0799 0.0800 0.0800]
It.:  382 Obj.: 0.1961 betap: 64.0 volfrac: [0.4026 0.1779 0.0586 0.0423 0.0787 0.0799 0.0800 0.0800]
It.:  383 Obj.: 0.1960 betap: 64.0 volfrac: [0.4024 0.1780 0.0586 0.0423 0.0788 0.0799 0.0800 0.0800]
It.:  384 Obj.: 0.1960 betap: 64.0 volfrac: [0.4023 0.1780 0.0587 0.0424 0.0789 0.0799 0.0800 0.0800]
It.:  385 Obj.: 0.1960 betap: 64.0 volfrac: [0.4021 0.1781 0.0587 0.0423 0.0789 0.0799 0.0800 0.0800]
It.:  386 Obj.: 0.1959 betap: 64.0 volfrac: [0.4020 0.1780 0.0587 0.0424 0.0790 0.0799 0.0800 0.0800]
It.:  387 Obj.: 0.1959 betap: 64.0 volfrac: [0.4018 0.1782 0.0588 0.0424 0.0790 0.0799 0.0800 0.0800]
It.:  388 Obj.: 0.1959 betap: 64.0 volfrac: [0.4017 0.1781 0.0588 0.0425 0.0790 0.0799 0.0800 0.0800]
It.:  389 Obj.: 0.1958 betap: 64.0 volfrac: [0.4015 0.1782 0.0588 0.0425 0.0790 0.0799 0.0800 0.0800]
It.:  390 Obj.: 0.1959 betap: 64.0 volfrac: [0.4017 0.1781 0.0588 0.0426 0.0789 0.0799 0.0800 0.0800]
It.:  391 Obj.: 0.1960 betap: 64.0 volfrac: [0.4020 0.1785 0.0589 0.0426 0.0782 0.0799 0.0800 0.0800]
It.:  392 Obj.: 0.1965 betap: 64.0 volfrac: [0.4031 0.1783 0.0589 0.0427 0.0772 0.0799 0.0800 0.0800]
It.:  393 Obj.: 0.1973 betap: 64.0 volfrac: [0.4038 0.1787 0.0590 0.0427 0.0760 0.0798 0.0800 0.0800]
It.:  394 Obj.: 0.1980 betap: 64.0 volfrac: [0.4048 0.1786 0.0590 0.0428 0.0750 0.0798 0.0800 0.0800]
It.:  395 Obj.: 0.1989 betap: 64.0 volfrac: [0.4053 0.1788 0.0591 0.0429 0.0742 0.0798 0.0800 0.0800]
It.:  396 Obj.: 0.1992 betap: 64.0 volfrac: [0.4056 0.1789 0.0591 0.0429 0.0738 0.0798 0.0800 0.0800]
It.:  397 Obj.: 0.1993 betap: 64.0 volfrac: [0.4054 0.1789 0.0592 0.0430 0.0737 0.0798 0.0800 0.0800]
It.:  398 Obj.: 0.1991 betap: 64.0 volfrac: [0.4051 0.1790 0.0592 0.0430 0.0739 0.0798 0.0800 0.0800]
It.:  399 Obj.: 0.1989 betap: 64.0 volfrac: [0.4047 0.1790 0.0593 0.0431 0.0742 0.0798 0.0800 0.0800]
It.:  400 Obj.: 0.1987 betap: 64.0 volfrac: [0.4042 0.1790 0.0593 0.0431 0.0745 0.0798 0.0800 0.0800]


==> Pylon2D_SF3D5M_vf08x5E1by7_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000 betap: 1.0 volfrac: [0.1255 0.1258 0.1255 0.1252 0.1245 0.1248 0.1245 0.1242]
It.:    2 Obj.: 10.1062 betap: 1.0 volfrac: [0.1260 0.1267 0.1260 0.1254 0.1240 0.1246 0.1240 0.1233]
It.:    3 Obj.: 10.2137 betap: 1.0 volfrac: [0.1266 0.1276 0.1266 0.1256 0.1234 0.1244 0.1234 0.1224]
It.:    4 Obj.: 10.3335 betap: 1.0 volfrac: [0.1273 0.1287 0.1273 0.1258 0.1227 0.1241 0.1227 0.1214]
It.:    5 Obj.: 10.4670 betap: 1.0 volfrac: [0.1279 0.1298 0.1280 0.1261 0.1220 0.1238 0.1220 0.1203]
It.:    6 Obj.: 10.6163 betap: 1.0 volfrac: [0.1287 0.1311 0.1287 0.1263 0.1213 0.1235 0.1213 0.1190]
It.:    7 Obj.: 10.7832 betap: 1.0 volfrac: [0.1296 0.1326 0.1296 0.1266 0.1204 0.1232 0.1204 0.1177]
It.:    8 Obj.: 10.9703 betap: 1.0 volfrac: [0.1305 0.1342 0.1305 0.1269 0.1195 0.1228 0.1195 0.1162]
It.:    9 Obj.: 11.1804 betap: 1.0 volfrac: [0.1315 0.1359 0.1315 0.1272 0.1184 0.1224 0.1184 0.1146]
It.:   10 Obj.: 11.4167 betap: 1.0 volfrac: [0.1326 0.1379 0.1327 0.1276 0.1173 0.1219 0.1173 0.1128]
It.:   11 Obj.: 11.6833 betap: 1.0 volfrac: [0.1339 0.1401 0.1339 0.1279 0.1160 0.1214 0.1160 0.1108]
It.:   12 Obj.: 11.9847 betap: 1.0 volfrac: [0.1352 0.1423 0.1352 0.1284 0.1146 0.1207 0.1147 0.1089]
It.:   13 Obj.: 12.2995 betap: 1.0 volfrac: [0.1365 0.1443 0.1366 0.1292 0.1132 0.1197 0.1133 0.1071]
It.:   14 Obj.: 12.6211 betap: 1.0 volfrac: [0.1380 0.1463 0.1380 0.1301 0.1118 0.1185 0.1118 0.1055]
It.:   15 Obj.: 12.9511 betap: 1.0 volfrac: [0.1395 0.1482 0.1395 0.1313 0.1102 0.1172 0.1103 0.1038]
It.:   16 Obj.: 13.3038 betap: 1.0 volfrac: [0.1412 0.1505 0.1412 0.1325 0.1085 0.1157 0.1086 0.1019]
It.:   17 Obj.: 13.7030 betap: 1.0 volfrac: [0.1430 0.1530 0.1430 0.1337 0.1067 0.1141 0.1067 0.0998]
It.:   18 Obj.: 14.1486 betap: 1.0 volfrac: [0.1446 0.1554 0.1447 0.1346 0.1050 0.1129 0.1051 0.0977]
It.:   19 Obj.: 14.5605 betap: 1.0 volfrac: [0.1461 0.1580 0.1461 0.1351 0.1035 0.1119 0.1035 0.0957]
It.:   20 Obj.: 14.9482 betap: 1.0 volfrac: [0.1474 0.1607 0.1475 0.1353 0.1021 0.1113 0.1021 0.0937]
It.:   21 Obj.: 15.3180 betap: 1.0 volfrac: [0.1486 0.1635 0.1487 0.1351 0.1008 0.1109 0.1008 0.0916]
It.:   22 Obj.: 15.6742 betap: 1.0 volfrac: [0.1497 0.1666 0.1498 0.1346 0.0995 0.1107 0.0996 0.0895]
It.:   23 Obj.: 16.0191 betap: 1.0 volfrac: [0.1507 0.1699 0.1507 0.1337 0.0984 0.1109 0.0984 0.0873]
It.:   24 Obj.: 16.3522 betap: 1.0 volfrac: [0.1516 0.1735 0.1516 0.1325 0.0973 0.1113 0.0973 0.0850]
It.:   25 Obj.: 16.6699 betap: 1.0 volfrac: [0.1523 0.1774 0.1524 0.1308 0.0962 0.1120 0.0962 0.0827]
It.:   26 Obj.: 16.9650 betap: 1.0 volfrac: [0.1531 0.1818 0.1532 0.1291 0.0950 0.1127 0.0950 0.0801]
It.:   27 Obj.: 17.2919 betap: 1.0 volfrac: [0.1542 0.1869 0.1543 0.1273 0.0934 0.1132 0.0935 0.0772]
It.:   28 Obj.: 17.6884 betap: 1.0 volfrac: [0.1554 0.1929 0.1556 0.1254 0.0915 0.1136 0.0917 0.0739]
It.:   29 Obj.: 18.1767 betap: 1.0 volfrac: [0.1569 0.1999 0.1572 0.1234 0.0892 0.1136 0.0894 0.0702]
It.:   30 Obj.: 18.7880 betap: 1.0 volfrac: [0.1587 0.2084 0.1592 0.1212 0.0864 0.1133 0.0866 0.0661]
It.:   31 Obj.: 19.5673 betap: 1.0 volfrac: [0.1609 0.2188 0.1615 0.1188 0.0829 0.1126 0.0832 0.0613]
It.:   32 Obj.: 20.5822 betap: 1.0 volfrac: [0.1635 0.2316 0.1642 0.1160 0.0786 0.1111 0.0790 0.0559]
It.:   33 Obj.: 21.9383 betap: 1.0 volfrac: [0.1662 0.2457 0.1672 0.1132 0.0738 0.1089 0.0744 0.0505]
It.:   34 Obj.: 23.7744 betap: 1.0 volfrac: [0.1682 0.2583 0.1699 0.1108 0.0696 0.1065 0.0705 0.0462]
It.:   35 Obj.: 24.8399 betap: 1.0 volfrac: [0.1690 0.2685 0.1724 0.1088 0.0660 0.1044 0.0679 0.0431]
It.:   36 Obj.: 24.8554 betap: 1.0 volfrac: [0.1689 0.2772 0.1748 0.1069 0.0629 0.1026 0.0660 0.0407]
It.:   37 Obj.: 24.4028 betap: 1.0 volfrac: [0.1681 0.2850 0.1774 0.1051 0.0599 0.1008 0.0649 0.0388]
It.:   38 Obj.: 23.6592 betap: 1.0 volfrac: [0.1665 0.2919 0.1801 0.1034 0.0571 0.0992 0.0645 0.0374]
It.:   39 Obj.: 22.7186 betap: 1.0 volfrac: [0.1641 0.2981 0.1832 0.1018 0.0543 0.0976 0.0647 0.0363]
It.:   40 Obj.: 21.6239 betap: 1.0 volfrac: [0.1625 0.3041 0.1847 0.1002 0.0519 0.0960 0.0651 0.0355]
It.:   41 Obj.: 20.3969 betap: 1.0 volfrac: [0.1617 0.3100 0.1845 0.0988 0.0499 0.0946 0.0655 0.0349]
It.:   42 Obj.: 19.0757 betap: 1.0 volfrac: [0.1610 0.3165 0.1836 0.0974 0.0480 0.0933 0.0658 0.0344]
It.:   43 Obj.: 17.7002 betap: 1.0 volfrac: [0.1604 0.3231 0.1820 0.0961 0.0462 0.0921 0.0662 0.0338]
It.:   44 Obj.: 16.3228 betap: 1.0 volfrac: [0.1597 0.3299 0.1802 0.0950 0.0444 0.0911 0.0667 0.0331]
It.:   45 Obj.: 14.9872 betap: 1.0 volfrac: [0.1591 0.3366 0.1780 0.0939 0.0427 0.0902 0.0671 0.0324]
It.:   46 Obj.: 13.7261 betap: 1.0 volfrac: [0.1588 0.3432 0.1755 0.0929 0.0411 0.0893 0.0676 0.0316]
It.:   47 Obj.: 12.5589 betap: 1.0 volfrac: [0.1587 0.3496 0.1725 0.0920 0.0397 0.0886 0.0680 0.0308]
It.:   48 Obj.: 11.4894 betap: 1.0 volfrac: [0.1589 0.3559 0.1693 0.0912 0.0384 0.0878 0.0684 0.0301]
It.:   49 Obj.: 10.5119 betap: 1.0 volfrac: [0.1593 0.3618 0.1660 0.0904 0.0372 0.0872 0.0688 0.0294]
It.:   50 Obj.: 9.6206 betap: 2.0 volfrac: [0.1575 0.4096 0.1574 0.0827 0.0274 0.0760 0.0668 0.0226]
It.:   51 Obj.: 9.6513 betap: 2.0 volfrac: [0.1571 0.4126 0.1568 0.0823 0.0263 0.0759 0.0671 0.0218]
It.:   52 Obj.: 8.4326 betap: 2.0 volfrac: [0.1574 0.4161 0.1545 0.0820 0.0255 0.0758 0.0676 0.0211]
It.:   53 Obj.: 7.4609 betap: 2.0 volfrac: [0.1579 0.4196 0.1517 0.0816 0.0248 0.0758 0.0680 0.0206]
It.:   54 Obj.: 6.6693 betap: 2.0 volfrac: [0.1584 0.4231 0.1487 0.0813 0.0242 0.0758 0.0684 0.0201]
It.:   55 Obj.: 6.0074 betap: 2.0 volfrac: [0.1588 0.4265 0.1455 0.0811 0.0237 0.0758 0.0689 0.0198]
It.:   56 Obj.: 5.4443 betap: 2.0 volfrac: [0.1591 0.4300 0.1422 0.0808 0.0233 0.0758 0.0693 0.0195]
It.:   57 Obj.: 4.9593 betap: 2.0 volfrac: [0.1590 0.4336 0.1390 0.0806 0.0230 0.0758 0.0697 0.0194]
It.:   58 Obj.: 4.5378 betap: 2.0 volfrac: [0.1586 0.4372 0.1358 0.0804 0.0228 0.0758 0.0701 0.0193]
It.:   59 Obj.: 4.1683 betap: 2.0 volfrac: [0.1580 0.4408 0.1326 0.0802 0.0228 0.0759 0.0704 0.0193]
It.:   60 Obj.: 3.8419 betap: 2.0 volfrac: [0.1571 0.4443 0.1295 0.0800 0.0230 0.0759 0.0708 0.0195]
It.:   61 Obj.: 3.5517 betap: 2.0 volfrac: [0.1562 0.4476 0.1263 0.0799 0.0233 0.0759 0.0711 0.0197]
It.:   62 Obj.: 3.2925 betap: 2.0 volfrac: [0.1550 0.4507 0.1232 0.0797 0.0239 0.0759 0.0715 0.0200]
It.:   63 Obj.: 3.0598 betap: 2.0 volfrac: [0.1538 0.4537 0.1202 0.0796 0.0246 0.0760 0.0718 0.0204]
It.:   64 Obj.: 2.8502 betap: 2.0 volfrac: [0.1524 0.4565 0.1172 0.0794 0.0254 0.0760 0.0721 0.0209]
It.:   65 Obj.: 2.6609 betap: 2.0 volfrac: [0.1509 0.4591 0.1143 0.0793 0.0265 0.0761 0.0724 0.0215]
It.:   66 Obj.: 2.4894 betap: 2.0 volfrac: [0.1494 0.4614 0.1115 0.0792 0.0277 0.0761 0.0727 0.0221]
It.:   67 Obj.: 2.3337 betap: 2.0 volfrac: [0.1477 0.4636 0.1087 0.0791 0.0290 0.0761 0.0729 0.0228]
It.:   68 Obj.: 2.1919 betap: 2.0 volfrac: [0.1460 0.4655 0.1060 0.0790 0.0305 0.0762 0.0732 0.0236]
It.:   69 Obj.: 2.0627 betap: 2.0 volfrac: [0.1443 0.4672 0.1033 0.0788 0.0322 0.0762 0.0734 0.0245]
It.:   70 Obj.: 1.9447 betap: 2.0 volfrac: [0.1425 0.4687 0.1007 0.0787 0.0339 0.0763 0.0737 0.0255]
It.:   71 Obj.: 1.8368 betap: 2.0 volfrac: [0.1407 0.4699 0.0982 0.0787 0.0358 0.0763 0.0739 0.0265]
It.:   72 Obj.: 1.7378 betap: 2.0 volfrac: [0.1389 0.4709 0.0957 0.0786 0.0378 0.0764 0.0741 0.0276]
It.:   73 Obj.: 1.6470 betap: 2.0 volfrac: [0.1371 0.4718 0.0934 0.0785 0.0398 0.0764 0.0743 0.0288]
It.:   74 Obj.: 1.5635 betap: 2.0 volfrac: [0.1351 0.4727 0.0911 0.0784 0.0417 0.0765 0.0745 0.0300]
It.:   75 Obj.: 1.4868 betap: 2.0 volfrac: [0.1331 0.4736 0.0889 0.0783 0.0435 0.0766 0.0747 0.0312]
It.:   76 Obj.: 1.4163 betap: 2.0 volfrac: [0.1311 0.4746 0.0868 0.0783 0.0452 0.0766 0.0749 0.0325]
It.:   77 Obj.: 1.3513 betap: 2.0 volfrac: [0.1291 0.4754 0.0847 0.0782 0.0468 0.0767 0.0751 0.0339]
It.:   78 Obj.: 1.2914 betap: 2.0 volfrac: [0.1271 0.4762 0.0828 0.0782 0.0484 0.0768 0.0753 0.0352]
It.:   79 Obj.: 1.2359 betap: 2.0 volfrac: [0.1252 0.4770 0.0809 0.0781 0.0498 0.0769 0.0754 0.0367]
It.:   80 Obj.: 1.1845 betap: 2.0 volfrac: [0.1233 0.4776 0.0790 0.0781 0.0512 0.0770 0.0756 0.0382]
It.:   81 Obj.: 1.1367 betap: 2.0 volfrac: [0.1214 0.4782 0.0773 0.0781 0.0526 0.0770 0.0758 0.0397]
It.:   82 Obj.: 1.0920 betap: 2.0 volfrac: [0.1196 0.4786 0.0756 0.0780 0.0538 0.0771 0.0759 0.0414]
It.:   83 Obj.: 1.0502 betap: 2.0 volfrac: [0.1178 0.4789 0.0739 0.0780 0.0550 0.0772 0.0760 0.0431]
It.:   84 Obj.: 1.0109 betap: 2.0 volfrac: [0.1161 0.4792 0.0723 0.0779 0.0562 0.0773 0.0762 0.0449]
It.:   85 Obj.: 0.9738 betap: 2.0 volfrac: [0.1145 0.4792 0.0708 0.0779 0.0573 0.0774 0.0763 0.0466]
It.:   86 Obj.: 0.9388 betap: 2.0 volfrac: [0.1132 0.4792 0.0694 0.0779 0.0583 0.0775 0.0764 0.0482]
It.:   87 Obj.: 0.9059 betap: 2.0 volfrac: [0.1120 0.4790 0.0680 0.0779 0.0593 0.0775 0.0766 0.0497]
It.:   88 Obj.: 0.8750 betap: 2.0 volfrac: [0.1110 0.4788 0.0667 0.0779 0.0603 0.0776 0.0767 0.0511]
It.:   89 Obj.: 0.8461 betap: 2.0 volfrac: [0.1101 0.4784 0.0654 0.0779 0.0612 0.0777 0.0768 0.0525]
It.:   90 Obj.: 0.8191 betap: 2.0 volfrac: [0.1093 0.4780 0.0642 0.0779 0.0620 0.0778 0.0769 0.0538]
It.:   91 Obj.: 0.7939 betap: 2.0 volfrac: [0.1087 0.4775 0.0631 0.0779 0.0629 0.0778 0.0770 0.0550]
It.:   92 Obj.: 0.7704 betap: 2.0 volfrac: [0.1081 0.4770 0.0620 0.0780 0.0637 0.0779 0.0771 0.0562]
It.:   93 Obj.: 0.7485 betap: 2.0 volfrac: [0.1076 0.4764 0.0610 0.0780 0.0644 0.0780 0.0772 0.0574]
It.:   94 Obj.: 0.7281 betap: 2.0 volfrac: [0.1072 0.4757 0.0601 0.0780 0.0651 0.0781 0.0773 0.0584]
It.:   95 Obj.: 0.7091 betap: 2.0 volfrac: [0.1069 0.4751 0.0591 0.0780 0.0658 0.0781 0.0774 0.0595]
It.:   96 Obj.: 0.6914 betap: 2.0 volfrac: [0.1066 0.4744 0.0583 0.0781 0.0665 0.0782 0.0775 0.0604]
It.:   97 Obj.: 0.6748 betap: 2.0 volfrac: [0.1064 0.4737 0.0575 0.0781 0.0671 0.0782 0.0776 0.0614]
It.:   98 Obj.: 0.6593 betap: 2.0 volfrac: [0.1063 0.4730 0.0567 0.0781 0.0677 0.0783 0.0777 0.0622]
It.:   99 Obj.: 0.6447 betap: 2.0 volfrac: [0.1061 0.4722 0.0560 0.0782 0.0683 0.0784 0.0778 0.0631]
It.:  100 Obj.: 0.6310 betap: 4.0 volfrac: [0.0950 0.4917 0.0429 0.0814 0.0700 0.0715 0.0810 0.0666]
It.:  101 Obj.: 0.4592 betap: 4.0 volfrac: [0.0963 0.4896 0.0426 0.0812 0.0704 0.0717 0.0809 0.0672]
It.:  102 Obj.: 0.4497 betap: 4.0 volfrac: [0.0974 0.4878 0.0423 0.0810 0.0708 0.0721 0.0808 0.0677]
It.:  103 Obj.: 0.4422 betap: 4.0 volfrac: [0.0983 0.4861 0.0421 0.0809 0.0712 0.0724 0.0807 0.0683]
It.:  104 Obj.: 0.4355 betap: 4.0 volfrac: [0.0991 0.4846 0.0418 0.0807 0.0716 0.0728 0.0806 0.0688]
It.:  105 Obj.: 0.4291 betap: 4.0 volfrac: [0.0998 0.4832 0.0416 0.0806 0.0719 0.0731 0.0806 0.0693]
It.:  106 Obj.: 0.4231 betap: 4.0 volfrac: [0.1004 0.4819 0.0413 0.0805 0.0723 0.0734 0.0805 0.0698]
It.:  107 Obj.: 0.4175 betap: 4.0 volfrac: [0.1009 0.4806 0.0411 0.0804 0.0726 0.0737 0.0804 0.0702]
It.:  108 Obj.: 0.4123 betap: 4.0 volfrac: [0.1014 0.4795 0.0409 0.0803 0.0729 0.0740 0.0804 0.0706]
It.:  109 Obj.: 0.4074 betap: 4.0 volfrac: [0.1018 0.4784 0.0407 0.0802 0.0732 0.0743 0.0803 0.0710]
It.:  110 Obj.: 0.4028 betap: 4.0 volfrac: [0.1022 0.4774 0.0405 0.0801 0.0735 0.0745 0.0803 0.0714]
It.:  111 Obj.: 0.3985 betap: 4.0 volfrac: [0.1025 0.4764 0.0403 0.0801 0.0738 0.0748 0.0802 0.0718]
It.:  112 Obj.: 0.3944 betap: 4.0 volfrac: [0.1028 0.4756 0.0401 0.0800 0.0741 0.0750 0.0802 0.0722]
It.:  113 Obj.: 0.3905 betap: 4.0 volfrac: [0.1031 0.4747 0.0400 0.0800 0.0743 0.0752 0.0802 0.0725]
It.:  114 Obj.: 0.3869 betap: 4.0 volfrac: [0.1033 0.4740 0.0398 0.0799 0.0746 0.0755 0.0801 0.0729]
It.:  115 Obj.: 0.3834 betap: 4.0 volfrac: [0.1035 0.4732 0.0396 0.0799 0.0748 0.0757 0.0801 0.0732]
It.:  116 Obj.: 0.3801 betap: 4.0 volfrac: [0.1037 0.4726 0.0395 0.0798 0.0751 0.0759 0.0801 0.0735]
It.:  117 Obj.: 0.3770 betap: 4.0 volfrac: [0.1038 0.4719 0.0393 0.0798 0.0753 0.0761 0.0800 0.0738]
It.:  118 Obj.: 0.3740 betap: 4.0 volfrac: [0.1039 0.4713 0.0392 0.0798 0.0755 0.0762 0.0800 0.0741]
It.:  119 Obj.: 0.3712 betap: 4.0 volfrac: [0.1041 0.4707 0.0391 0.0797 0.0757 0.0764 0.0800 0.0743]
It.:  120 Obj.: 0.3685 betap: 4.0 volfrac: [0.1042 0.4702 0.0389 0.0797 0.0759 0.0766 0.0800 0.0746]
It.:  121 Obj.: 0.3660 betap: 4.0 volfrac: [0.1043 0.4697 0.0388 0.0797 0.0760 0.0767 0.0799 0.0748]
It.:  122 Obj.: 0.3635 betap: 4.0 volfrac: [0.1043 0.4692 0.0387 0.0797 0.0762 0.0769 0.0799 0.0751]
It.:  123 Obj.: 0.3612 betap: 4.0 volfrac: [0.1044 0.4688 0.0386 0.0797 0.0764 0.0770 0.0799 0.0753]
It.:  124 Obj.: 0.3590 betap: 4.0 volfrac: [0.1045 0.4683 0.0385 0.0797 0.0765 0.0772 0.0799 0.0755]
It.:  125 Obj.: 0.3569 betap: 4.0 volfrac: [0.1045 0.4679 0.0384 0.0797 0.0767 0.0773 0.0799 0.0757]
It.:  126 Obj.: 0.3549 betap: 4.0 volfrac: [0.1046 0.4675 0.0383 0.0796 0.0768 0.0774 0.0799 0.0759]
It.:  127 Obj.: 0.3530 betap: 4.0 volfrac: [0.1046 0.4671 0.0382 0.0796 0.0770 0.0775 0.0799 0.0761]
It.:  128 Obj.: 0.3512 betap: 4.0 volfrac: [0.1047 0.4668 0.0381 0.0796 0.0771 0.0776 0.0798 0.0762]
It.:  129 Obj.: 0.3494 betap: 4.0 volfrac: [0.1047 0.4664 0.0380 0.0796 0.0772 0.0777 0.0798 0.0764]
It.:  130 Obj.: 0.3477 betap: 4.0 volfrac: [0.1048 0.4661 0.0379 0.0796 0.0773 0.0779 0.0798 0.0766]
It.:  131 Obj.: 0.3461 betap: 4.0 volfrac: [0.1048 0.4658 0.0378 0.0796 0.0775 0.0779 0.0798 0.0767]
It.:  132 Obj.: 0.3446 betap: 4.0 volfrac: [0.1048 0.4655 0.0377 0.0796 0.0776 0.0780 0.0798 0.0769]
It.:  133 Obj.: 0.3431 betap: 4.0 volfrac: [0.1049 0.4652 0.0376 0.0796 0.0777 0.0781 0.0798 0.0770]
It.:  134 Obj.: 0.3417 betap: 4.0 volfrac: [0.1049 0.4649 0.0376 0.0796 0.0778 0.0782 0.0798 0.0771]
It.:  135 Obj.: 0.3404 betap: 4.0 volfrac: [0.1049 0.4647 0.0375 0.0796 0.0779 0.0783 0.0798 0.0773]
It.:  136 Obj.: 0.3391 betap: 4.0 volfrac: [0.1050 0.4644 0.0374 0.0796 0.0780 0.0784 0.0798 0.0774]
It.:  137 Obj.: 0.3379 betap: 4.0 volfrac: [0.1050 0.4642 0.0374 0.0796 0.0781 0.0784 0.0798 0.0775]
It.:  138 Obj.: 0.3367 betap: 4.0 volfrac: [0.1050 0.4639 0.0373 0.0796 0.0781 0.0785 0.0798 0.0776]
It.:  139 Obj.: 0.3356 betap: 4.0 volfrac: [0.1050 0.4637 0.0373 0.0796 0.0782 0.0786 0.0798 0.0777]
It.:  140 Obj.: 0.3345 betap: 4.0 volfrac: [0.1050 0.4635 0.0372 0.0797 0.0783 0.0787 0.0798 0.0778]
It.:  141 Obj.: 0.3335 betap: 4.0 volfrac: [0.1051 0.4633 0.0372 0.0797 0.0784 0.0787 0.0798 0.0779]
It.:  142 Obj.: 0.3325 betap: 4.0 volfrac: [0.1051 0.4631 0.0371 0.0797 0.0784 0.0788 0.0798 0.0780]
It.:  143 Obj.: 0.3316 betap: 4.0 volfrac: [0.1051 0.4629 0.0371 0.0797 0.0785 0.0788 0.0798 0.0781]
It.:  144 Obj.: 0.3307 betap: 4.0 volfrac: [0.1051 0.4627 0.0371 0.0797 0.0786 0.0789 0.0798 0.0782]
It.:  145 Obj.: 0.3298 betap: 4.0 volfrac: [0.1051 0.4625 0.0370 0.0797 0.0786 0.0789 0.0798 0.0783]
It.:  146 Obj.: 0.3290 betap: 4.0 volfrac: [0.1051 0.4624 0.0370 0.0797 0.0787 0.0790 0.0798 0.0783]
It.:  147 Obj.: 0.3282 betap: 4.0 volfrac: [0.1051 0.4622 0.0370 0.0797 0.0788 0.0790 0.0798 0.0784]
It.:  148 Obj.: 0.3274 betap: 4.0 volfrac: [0.1051 0.4621 0.0370 0.0797 0.0788 0.0791 0.0798 0.0785]
It.:  149 Obj.: 0.3267 betap: 4.0 volfrac: [0.1051 0.4619 0.0370 0.0797 0.0789 0.0791 0.0798 0.0785]
It.:  150 Obj.: 0.3260 betap: 8.0 volfrac: [0.0909 0.4796 0.0232 0.0844 0.0784 0.0802 0.0825 0.0808]
It.:  151 Obj.: 0.2517 betap: 8.0 volfrac: [0.0918 0.4796 0.0230 0.0841 0.0784 0.0800 0.0823 0.0807]
It.:  152 Obj.: 0.2511 betap: 8.0 volfrac: [0.0924 0.4797 0.0228 0.0838 0.0785 0.0800 0.0822 0.0807]
It.:  153 Obj.: 0.2508 betap: 8.0 volfrac: [0.0930 0.4798 0.0226 0.0836 0.0785 0.0799 0.0821 0.0806]
It.:  154 Obj.: 0.2506 betap: 8.0 volfrac: [0.0935 0.4798 0.0224 0.0834 0.0785 0.0799 0.0819 0.0805]
It.:  155 Obj.: 0.2504 betap: 8.0 volfrac: [0.0939 0.4799 0.0223 0.0831 0.0786 0.0799 0.0818 0.0805]
It.:  156 Obj.: 0.2503 betap: 8.0 volfrac: [0.0944 0.4799 0.0221 0.0830 0.0786 0.0799 0.0817 0.0804]
It.:  157 Obj.: 0.2501 betap: 8.0 volfrac: [0.0948 0.4800 0.0220 0.0828 0.0786 0.0799 0.0816 0.0803]
It.:  158 Obj.: 0.2499 betap: 8.0 volfrac: [0.0952 0.4800 0.0219 0.0826 0.0787 0.0799 0.0815 0.0803]
It.:  159 Obj.: 0.2497 betap: 8.0 volfrac: [0.0955 0.4800 0.0218 0.0825 0.0787 0.0799 0.0814 0.0803]
It.:  160 Obj.: 0.2495 betap: 8.0 volfrac: [0.0958 0.4800 0.0217 0.0823 0.0788 0.0799 0.0813 0.0802]
It.:  161 Obj.: 0.2493 betap: 8.0 volfrac: [0.0961 0.4800 0.0217 0.0822 0.0788 0.0799 0.0812 0.0802]
It.:  162 Obj.: 0.2492 betap: 8.0 volfrac: [0.0963 0.4799 0.0217 0.0820 0.0788 0.0799 0.0812 0.0801]
It.:  163 Obj.: 0.2491 betap: 8.0 volfrac: [0.0966 0.4799 0.0217 0.0819 0.0789 0.0799 0.0811 0.0801]
It.:  164 Obj.: 0.2489 betap: 8.0 volfrac: [0.0968 0.4799 0.0217 0.0818 0.0789 0.0799 0.0810 0.0801]
It.:  165 Obj.: 0.2488 betap: 8.0 volfrac: [0.0969 0.4798 0.0217 0.0817 0.0789 0.0799 0.0810 0.0801]
It.:  166 Obj.: 0.2487 betap: 8.0 volfrac: [0.0971 0.4798 0.0217 0.0816 0.0790 0.0799 0.0809 0.0801]
It.:  167 Obj.: 0.2486 betap: 8.0 volfrac: [0.0973 0.4797 0.0217 0.0815 0.0790 0.0799 0.0809 0.0800]
It.:  168 Obj.: 0.2485 betap: 8.0 volfrac: [0.0975 0.4797 0.0217 0.0814 0.0790 0.0799 0.0808 0.0800]
It.:  169 Obj.: 0.2483 betap: 8.0 volfrac: [0.0976 0.4796 0.0217 0.0813 0.0791 0.0799 0.0808 0.0800]
It.:  170 Obj.: 0.2482 betap: 8.0 volfrac: [0.0978 0.4796 0.0217 0.0813 0.0791 0.0799 0.0807 0.0800]
It.:  171 Obj.: 0.2481 betap: 8.0 volfrac: [0.0980 0.4795 0.0217 0.0812 0.0791 0.0799 0.0807 0.0800]
It.:  172 Obj.: 0.2479 betap: 8.0 volfrac: [0.0981 0.4794 0.0217 0.0811 0.0792 0.0799 0.0806 0.0800]
It.:  173 Obj.: 0.2478 betap: 8.0 volfrac: [0.0982 0.4794 0.0217 0.0811 0.0792 0.0799 0.0806 0.0799]
It.:  174 Obj.: 0.2476 betap: 8.0 volfrac: [0.0984 0.4793 0.0218 0.0810 0.0792 0.0799 0.0805 0.0799]
It.:  175 Obj.: 0.2475 betap: 8.0 volfrac: [0.0985 0.4792 0.0218 0.0809 0.0793 0.0799 0.0805 0.0799]
It.:  176 Obj.: 0.2474 betap: 8.0 volfrac: [0.0986 0.4791 0.0219 0.0809 0.0793 0.0799 0.0805 0.0799]
It.:  177 Obj.: 0.2473 betap: 8.0 volfrac: [0.0987 0.4790 0.0219 0.0808 0.0793 0.0799 0.0805 0.0799]
It.:  178 Obj.: 0.2472 betap: 8.0 volfrac: [0.0988 0.4789 0.0220 0.0808 0.0793 0.0799 0.0804 0.0799]
It.:  179 Obj.: 0.2471 betap: 8.0 volfrac: [0.0989 0.4787 0.0221 0.0807 0.0794 0.0799 0.0804 0.0799]
It.:  180 Obj.: 0.2470 betap: 8.0 volfrac: [0.0990 0.4786 0.0221 0.0807 0.0794 0.0799 0.0804 0.0799]
It.:  181 Obj.: 0.2469 betap: 8.0 volfrac: [0.0992 0.4785 0.0222 0.0806 0.0794 0.0799 0.0803 0.0799]
It.:  182 Obj.: 0.2467 betap: 8.0 volfrac: [0.0993 0.4783 0.0223 0.0806 0.0794 0.0799 0.0803 0.0799]
It.:  183 Obj.: 0.2466 betap: 8.0 volfrac: [0.0994 0.4782 0.0224 0.0806 0.0795 0.0799 0.0803 0.0799]
It.:  184 Obj.: 0.2465 betap: 8.0 volfrac: [0.0995 0.4780 0.0224 0.0805 0.0795 0.0799 0.0803 0.0799]
It.:  185 Obj.: 0.2464 betap: 8.0 volfrac: [0.0996 0.4779 0.0225 0.0805 0.0795 0.0799 0.0803 0.0799]
It.:  186 Obj.: 0.2463 betap: 8.0 volfrac: [0.0996 0.4778 0.0226 0.0805 0.0795 0.0799 0.0802 0.0799]
It.:  187 Obj.: 0.2462 betap: 8.0 volfrac: [0.0997 0.4776 0.0227 0.0804 0.0795 0.0799 0.0802 0.0799]
It.:  188 Obj.: 0.2461 betap: 8.0 volfrac: [0.0998 0.4775 0.0228 0.0804 0.0795 0.0799 0.0802 0.0799]
It.:  189 Obj.: 0.2460 betap: 8.0 volfrac: [0.0999 0.4774 0.0229 0.0804 0.0796 0.0799 0.0802 0.0799]
It.:  190 Obj.: 0.2459 betap: 8.0 volfrac: [0.0999 0.4772 0.0229 0.0804 0.0796 0.0799 0.0802 0.0799]
It.:  191 Obj.: 0.2458 betap: 8.0 volfrac: [0.1000 0.4771 0.0230 0.0803 0.0796 0.0799 0.0802 0.0799]
It.:  192 Obj.: 0.2457 betap: 8.0 volfrac: [0.1000 0.4770 0.0231 0.0803 0.0796 0.0799 0.0802 0.0799]
It.:  193 Obj.: 0.2456 betap: 8.0 volfrac: [0.1000 0.4769 0.0232 0.0803 0.0796 0.0799 0.0801 0.0799]
It.:  194 Obj.: 0.2455 betap: 8.0 volfrac: [0.1001 0.4768 0.0233 0.0803 0.0796 0.0799 0.0801 0.0799]
It.:  195 Obj.: 0.2454 betap: 8.0 volfrac: [0.1001 0.4767 0.0234 0.0803 0.0796 0.0799 0.0801 0.0799]
It.:  196 Obj.: 0.2453 betap: 8.0 volfrac: [0.1001 0.4766 0.0235 0.0803 0.0797 0.0799 0.0801 0.0799]
It.:  197 Obj.: 0.2452 betap: 8.0 volfrac: [0.1001 0.4765 0.0236 0.0802 0.0797 0.0799 0.0801 0.0799]
It.:  198 Obj.: 0.2452 betap: 8.0 volfrac: [0.1001 0.4764 0.0237 0.0802 0.0797 0.0799 0.0801 0.0799]
It.:  199 Obj.: 0.2451 betap: 8.0 volfrac: [0.1001 0.4763 0.0238 0.0802 0.0797 0.0799 0.0801 0.0799]
It.:  200 Obj.: 0.2450 betap: 16.0 volfrac: [0.0930 0.4845 0.0170 0.0821 0.0787 0.0825 0.0807 0.0815]
It.:  201 Obj.: 0.2109 betap: 16.0 volfrac: [0.0936 0.4850 0.0166 0.0819 0.0787 0.0822 0.0807 0.0813]
It.:  202 Obj.: 0.2108 betap: 16.0 volfrac: [0.0940 0.4854 0.0163 0.0818 0.0787 0.0820 0.0806 0.0813]
It.:  203 Obj.: 0.2108 betap: 16.0 volfrac: [0.0942 0.4856 0.0161 0.0817 0.0787 0.0819 0.0806 0.0812]
It.:  204 Obj.: 0.2109 betap: 16.0 volfrac: [0.0945 0.4859 0.0160 0.0816 0.0788 0.0817 0.0805 0.0811]
It.:  205 Obj.: 0.2109 betap: 16.0 volfrac: [0.0946 0.4860 0.0159 0.0815 0.0788 0.0816 0.0805 0.0810]
It.:  206 Obj.: 0.2110 betap: 16.0 volfrac: [0.0948 0.4861 0.0158 0.0814 0.0789 0.0815 0.0805 0.0810]
It.:  207 Obj.: 0.2110 betap: 16.0 volfrac: [0.0950 0.4862 0.0158 0.0813 0.0789 0.0814 0.0804 0.0809]
It.:  208 Obj.: 0.2110 betap: 16.0 volfrac: [0.0951 0.4863 0.0158 0.0812 0.0790 0.0813 0.0804 0.0809]
It.:  209 Obj.: 0.2111 betap: 16.0 volfrac: [0.0953 0.4863 0.0157 0.0812 0.0790 0.0813 0.0804 0.0808]
It.:  210 Obj.: 0.2111 betap: 16.0 volfrac: [0.0954 0.4864 0.0157 0.0811 0.0790 0.0812 0.0804 0.0808]
It.:  211 Obj.: 0.2111 betap: 16.0 volfrac: [0.0955 0.4864 0.0157 0.0810 0.0791 0.0811 0.0803 0.0807]
It.:  212 Obj.: 0.2112 betap: 16.0 volfrac: [0.0956 0.4865 0.0157 0.0810 0.0791 0.0811 0.0803 0.0807]
It.:  213 Obj.: 0.2112 betap: 16.0 volfrac: [0.0957 0.4866 0.0157 0.0809 0.0792 0.0810 0.0803 0.0806]
It.:  214 Obj.: 0.2112 betap: 16.0 volfrac: [0.0958 0.4866 0.0157 0.0809 0.0792 0.0810 0.0803 0.0806]
It.:  215 Obj.: 0.2112 betap: 16.0 volfrac: [0.0958 0.4867 0.0157 0.0808 0.0792 0.0809 0.0803 0.0806]
It.:  216 Obj.: 0.2113 betap: 16.0 volfrac: [0.0959 0.4867 0.0157 0.0808 0.0793 0.0809 0.0802 0.0805]
It.:  217 Obj.: 0.2113 betap: 16.0 volfrac: [0.0960 0.4867 0.0157 0.0807 0.0793 0.0808 0.0802 0.0805]
It.:  218 Obj.: 0.2113 betap: 16.0 volfrac: [0.0960 0.4867 0.0157 0.0807 0.0793 0.0808 0.0802 0.0805]
It.:  219 Obj.: 0.2113 betap: 16.0 volfrac: [0.0961 0.4868 0.0158 0.0807 0.0794 0.0807 0.0802 0.0804]
It.:  220 Obj.: 0.2114 betap: 16.0 volfrac: [0.0962 0.4868 0.0158 0.0806 0.0794 0.0807 0.0802 0.0804]
It.:  221 Obj.: 0.2114 betap: 16.0 volfrac: [0.0962 0.4867 0.0158 0.0806 0.0794 0.0806 0.0802 0.0804]
It.:  222 Obj.: 0.2114 betap: 16.0 volfrac: [0.0963 0.4867 0.0158 0.0805 0.0794 0.0806 0.0802 0.0804]
It.:  223 Obj.: 0.2114 betap: 16.0 volfrac: [0.0964 0.4867 0.0159 0.0805 0.0795 0.0806 0.0802 0.0803]
It.:  224 Obj.: 0.2113 betap: 16.0 volfrac: [0.0965 0.4866 0.0159 0.0805 0.0795 0.0805 0.0801 0.0803]
It.:  225 Obj.: 0.2113 betap: 16.0 volfrac: [0.0966 0.4866 0.0159 0.0804 0.0795 0.0805 0.0801 0.0803]
It.:  226 Obj.: 0.2113 betap: 16.0 volfrac: [0.0967 0.4866 0.0160 0.0804 0.0795 0.0805 0.0801 0.0803]
It.:  227 Obj.: 0.2113 betap: 16.0 volfrac: [0.0967 0.4865 0.0160 0.0804 0.0795 0.0805 0.0801 0.0803]
It.:  228 Obj.: 0.2113 betap: 16.0 volfrac: [0.0968 0.4865 0.0160 0.0804 0.0795 0.0804 0.0801 0.0802]
It.:  229 Obj.: 0.2113 betap: 16.0 volfrac: [0.0968 0.4865 0.0161 0.0803 0.0796 0.0804 0.0801 0.0802]
It.:  230 Obj.: 0.2113 betap: 16.0 volfrac: [0.0969 0.4864 0.0161 0.0803 0.0796 0.0804 0.0801 0.0802]
It.:  231 Obj.: 0.2113 betap: 16.0 volfrac: [0.0969 0.4864 0.0161 0.0803 0.0796 0.0804 0.0801 0.0802]
It.:  232 Obj.: 0.2113 betap: 16.0 volfrac: [0.0970 0.4864 0.0162 0.0803 0.0796 0.0803 0.0801 0.0802]
It.:  233 Obj.: 0.2113 betap: 16.0 volfrac: [0.0970 0.4863 0.0162 0.0803 0.0796 0.0803 0.0801 0.0802]
It.:  234 Obj.: 0.2113 betap: 16.0 volfrac: [0.0971 0.4863 0.0162 0.0803 0.0796 0.0803 0.0801 0.0802]
It.:  235 Obj.: 0.2113 betap: 16.0 volfrac: [0.0971 0.4862 0.0163 0.0802 0.0797 0.0803 0.0801 0.0802]
It.:  236 Obj.: 0.2113 betap: 16.0 volfrac: [0.0972 0.4861 0.0163 0.0802 0.0797 0.0803 0.0801 0.0801]
It.:  237 Obj.: 0.2113 betap: 16.0 volfrac: [0.0972 0.4861 0.0164 0.0802 0.0797 0.0802 0.0801 0.0801]
It.:  238 Obj.: 0.2113 betap: 16.0 volfrac: [0.0973 0.4860 0.0164 0.0802 0.0797 0.0802 0.0801 0.0801]
It.:  239 Obj.: 0.2113 betap: 16.0 volfrac: [0.0974 0.4859 0.0164 0.0802 0.0797 0.0802 0.0801 0.0801]
It.:  240 Obj.: 0.2112 betap: 16.0 volfrac: [0.0974 0.4859 0.0165 0.0802 0.0797 0.0802 0.0801 0.0801]
It.:  241 Obj.: 0.2112 betap: 16.0 volfrac: [0.0975 0.4858 0.0165 0.0802 0.0797 0.0802 0.0800 0.0801]
It.:  242 Obj.: 0.2112 betap: 16.0 volfrac: [0.0975 0.4857 0.0166 0.0802 0.0798 0.0802 0.0800 0.0801]
It.:  243 Obj.: 0.2112 betap: 16.0 volfrac: [0.0976 0.4856 0.0166 0.0801 0.0798 0.0802 0.0800 0.0801]
It.:  244 Obj.: 0.2112 betap: 16.0 volfrac: [0.0977 0.4855 0.0166 0.0801 0.0798 0.0802 0.0800 0.0801]
It.:  245 Obj.: 0.2112 betap: 16.0 volfrac: [0.0977 0.4854 0.0167 0.0801 0.0798 0.0801 0.0800 0.0801]
It.:  246 Obj.: 0.2112 betap: 16.0 volfrac: [0.0978 0.4853 0.0167 0.0801 0.0798 0.0801 0.0800 0.0801]
It.:  247 Obj.: 0.2112 betap: 16.0 volfrac: [0.0978 0.4853 0.0168 0.0801 0.0798 0.0801 0.0800 0.0801]
It.:  248 Obj.: 0.2112 betap: 16.0 volfrac: [0.0979 0.4852 0.0168 0.0801 0.0798 0.0801 0.0800 0.0801]
It.:  249 Obj.: 0.2111 betap: 16.0 volfrac: [0.0980 0.4851 0.0169 0.0801 0.0798 0.0801 0.0800 0.0801]
It.:  250 Obj.: 0.2111 betap: 32.0 volfrac: [0.0954 0.4877 0.0145 0.0806 0.0788 0.0818 0.0802 0.0810]
It.:  251 Obj.: 0.1970 betap: 32.0 volfrac: [0.0962 0.4883 0.0139 0.0805 0.0788 0.0813 0.0802 0.0808]
It.:  252 Obj.: 0.1974 betap: 32.0 volfrac: [0.0960 0.4892 0.0141 0.0805 0.0788 0.0808 0.0801 0.0805]
It.:  253 Obj.: 0.1981 betap: 32.0 volfrac: [0.0970 0.4899 0.0137 0.0805 0.0787 0.0799 0.0801 0.0803]
It.:  254 Obj.: 0.1990 betap: 32.0 volfrac: [0.0967 0.4914 0.0139 0.0804 0.0785 0.0789 0.0800 0.0801]
It.:  255 Obj.: 0.1998 betap: 32.0 volfrac: [0.0973 0.4921 0.0138 0.0804 0.0785 0.0780 0.0800 0.0799]
It.:  256 Obj.: 0.2008 betap: 32.0 volfrac: [0.0972 0.4934 0.0139 0.0803 0.0784 0.0772 0.0800 0.0797]
It.:  257 Obj.: 0.2014 betap: 32.0 volfrac: [0.0975 0.4938 0.0139 0.0803 0.0783 0.0766 0.0799 0.0796]
It.:  258 Obj.: 0.2018 betap: 32.0 volfrac: [0.0974 0.4944 0.0138 0.0803 0.0783 0.0763 0.0799 0.0796]
It.:  259 Obj.: 0.2019 betap: 32.0 volfrac: [0.0975 0.4944 0.0139 0.0802 0.0783 0.0762 0.0799 0.0796]
It.:  260 Obj.: 0.2019 betap: 32.0 volfrac: [0.0975 0.4943 0.0138 0.0802 0.0784 0.0763 0.0799 0.0796]
It.:  261 Obj.: 0.2017 betap: 32.0 volfrac: [0.0974 0.4942 0.0138 0.0802 0.0785 0.0764 0.0799 0.0796]
It.:  262 Obj.: 0.2015 betap: 32.0 volfrac: [0.0975 0.4939 0.0138 0.0802 0.0785 0.0766 0.0799 0.0796]
It.:  263 Obj.: 0.2013 betap: 32.0 volfrac: [0.0974 0.4937 0.0138 0.0802 0.0786 0.0768 0.0799 0.0796]
It.:  264 Obj.: 0.2011 betap: 32.0 volfrac: [0.0974 0.4935 0.0138 0.0802 0.0787 0.0769 0.0799 0.0796]
It.:  265 Obj.: 0.2009 betap: 32.0 volfrac: [0.0974 0.4933 0.0138 0.0802 0.0787 0.0771 0.0799 0.0796]
It.:  266 Obj.: 0.2007 betap: 32.0 volfrac: [0.0974 0.4931 0.0138 0.0802 0.0788 0.0772 0.0799 0.0797]
It.:  267 Obj.: 0.2006 betap: 32.0 volfrac: [0.0974 0.4929 0.0138 0.0801 0.0788 0.0774 0.0799 0.0797]
It.:  268 Obj.: 0.2004 betap: 32.0 volfrac: [0.0973 0.4927 0.0138 0.0801 0.0789 0.0775 0.0799 0.0797]
It.:  269 Obj.: 0.2003 betap: 32.0 volfrac: [0.0973 0.4926 0.0138 0.0801 0.0789 0.0776 0.0799 0.0797]
It.:  270 Obj.: 0.2001 betap: 32.0 volfrac: [0.0973 0.4924 0.0138 0.0801 0.0790 0.0777 0.0799 0.0797]
It.:  271 Obj.: 0.2000 betap: 32.0 volfrac: [0.0973 0.4922 0.0138 0.0801 0.0790 0.0778 0.0799 0.0797]
It.:  272 Obj.: 0.1999 betap: 32.0 volfrac: [0.0973 0.4921 0.0138 0.0801 0.0791 0.0779 0.0799 0.0797]
It.:  273 Obj.: 0.1998 betap: 32.0 volfrac: [0.0973 0.4919 0.0138 0.0801 0.0791 0.0780 0.0799 0.0797]
It.:  274 Obj.: 0.1996 betap: 32.0 volfrac: [0.0973 0.4918 0.0138 0.0801 0.0792 0.0781 0.0799 0.0798]
It.:  275 Obj.: 0.1995 betap: 32.0 volfrac: [0.0973 0.4916 0.0139 0.0801 0.0792 0.0782 0.0799 0.0798]
It.:  276 Obj.: 0.1994 betap: 32.0 volfrac: [0.0973 0.4915 0.0139 0.0801 0.0793 0.0783 0.0799 0.0798]
It.:  277 Obj.: 0.1993 betap: 32.0 volfrac: [0.0973 0.4913 0.0139 0.0801 0.0793 0.0784 0.0799 0.0798]
It.:  278 Obj.: 0.1992 betap: 32.0 volfrac: [0.0973 0.4912 0.0139 0.0801 0.0793 0.0785 0.0799 0.0798]
It.:  279 Obj.: 0.1991 betap: 32.0 volfrac: [0.0973 0.4911 0.0139 0.0801 0.0794 0.0786 0.0799 0.0798]
It.:  280 Obj.: 0.1991 betap: 32.0 volfrac: [0.0974 0.4909 0.0139 0.0801 0.0794 0.0786 0.0799 0.0798]
It.:  281 Obj.: 0.1990 betap: 32.0 volfrac: [0.0974 0.4908 0.0139 0.0801 0.0794 0.0787 0.0799 0.0798]
It.:  282 Obj.: 0.1989 betap: 32.0 volfrac: [0.0974 0.4907 0.0139 0.0800 0.0794 0.0788 0.0800 0.0798]
It.:  283 Obj.: 0.1988 betap: 32.0 volfrac: [0.0974 0.4906 0.0139 0.0800 0.0795 0.0788 0.0800 0.0798]
It.:  284 Obj.: 0.1988 betap: 32.0 volfrac: [0.0975 0.4904 0.0139 0.0800 0.0795 0.0789 0.0800 0.0798]
It.:  285 Obj.: 0.1987 betap: 32.0 volfrac: [0.0974 0.4905 0.0139 0.0800 0.0795 0.0788 0.0800 0.0798]
It.:  286 Obj.: 0.1988 betap: 32.0 volfrac: [0.0976 0.4903 0.0139 0.0800 0.0795 0.0788 0.0800 0.0798]
It.:  287 Obj.: 0.1988 betap: 32.0 volfrac: [0.0974 0.4906 0.0140 0.0800 0.0795 0.0787 0.0800 0.0798]
It.:  288 Obj.: 0.1988 betap: 32.0 volfrac: [0.0977 0.4903 0.0140 0.0800 0.0795 0.0787 0.0800 0.0798]
It.:  289 Obj.: 0.1988 betap: 32.0 volfrac: [0.0975 0.4904 0.0140 0.0800 0.0795 0.0787 0.0800 0.0798]
It.:  290 Obj.: 0.1989 betap: 32.0 volfrac: [0.0977 0.4902 0.0140 0.0800 0.0795 0.0788 0.0800 0.0798]
It.:  291 Obj.: 0.1988 betap: 32.0 volfrac: [0.0977 0.4902 0.0140 0.0800 0.0795 0.0788 0.0800 0.0797]
It.:  292 Obj.: 0.1989 betap: 32.0 volfrac: [0.0978 0.4901 0.0140 0.0800 0.0796 0.0789 0.0800 0.0797]
It.:  293 Obj.: 0.1988 betap: 32.0 volfrac: [0.0978 0.4900 0.0140 0.0800 0.0796 0.0789 0.0800 0.0797]
It.:  294 Obj.: 0.1988 betap: 32.0 volfrac: [0.0979 0.4899 0.0140 0.0799 0.0796 0.0790 0.0800 0.0797]
It.:  295 Obj.: 0.1987 betap: 32.0 volfrac: [0.0979 0.4898 0.0140 0.0799 0.0796 0.0790 0.0800 0.0797]
It.:  296 Obj.: 0.1986 betap: 32.0 volfrac: [0.0979 0.4897 0.0141 0.0799 0.0796 0.0791 0.0800 0.0797]
It.:  297 Obj.: 0.1986 betap: 32.0 volfrac: [0.0979 0.4895 0.0141 0.0800 0.0796 0.0791 0.0800 0.0798]
It.:  298 Obj.: 0.1985 betap: 32.0 volfrac: [0.0980 0.4894 0.0141 0.0800 0.0797 0.0792 0.0800 0.0798]
It.:  299 Obj.: 0.1985 betap: 32.0 volfrac: [0.0980 0.4893 0.0141 0.0800 0.0797 0.0792 0.0800 0.0798]
It.:  300 Obj.: 0.1984 betap: 64.0 volfrac: [0.0964 0.4909 0.0129 0.0802 0.0793 0.0801 0.0800 0.0802]
It.:  301 Obj.: 0.1929 betap: 64.0 volfrac: [0.0965 0.4912 0.0131 0.0801 0.0792 0.0799 0.0799 0.0802]
It.:  302 Obj.: 0.1932 betap: 64.0 volfrac: [0.0967 0.4915 0.0130 0.0801 0.0791 0.0796 0.0797 0.0802]
It.:  303 Obj.: 0.1936 betap: 64.0 volfrac: [0.0967 0.4919 0.0134 0.0802 0.0789 0.0793 0.0794 0.0802]
It.:  304 Obj.: 0.1941 betap: 64.0 volfrac: [0.0971 0.4923 0.0132 0.0802 0.0788 0.0790 0.0793 0.0802]
It.:  305 Obj.: 0.1944 betap: 64.0 volfrac: [0.0968 0.4923 0.0137 0.0802 0.0788 0.0790 0.0791 0.0801]
It.:  306 Obj.: 0.1945 betap: 64.0 volfrac: [0.0971 0.4922 0.0137 0.0802 0.0788 0.0788 0.0791 0.0801]
It.:  307 Obj.: 0.1945 betap: 64.0 volfrac: [0.0968 0.4926 0.0137 0.0802 0.0788 0.0788 0.0791 0.0800]
It.:  308 Obj.: 0.1945 betap: 64.0 volfrac: [0.0970 0.4924 0.0136 0.0802 0.0788 0.0788 0.0791 0.0800]
It.:  309 Obj.: 0.1945 betap: 64.0 volfrac: [0.0969 0.4925 0.0137 0.0802 0.0789 0.0789 0.0790 0.0799]
It.:  310 Obj.: 0.1945 betap: 64.0 volfrac: [0.0969 0.4924 0.0137 0.0802 0.0789 0.0789 0.0790 0.0800]
It.:  311 Obj.: 0.1945 betap: 64.0 volfrac: [0.0969 0.4924 0.0137 0.0802 0.0790 0.0790 0.0790 0.0799]
It.:  312 Obj.: 0.1944 betap: 64.0 volfrac: [0.0967 0.4924 0.0137 0.0802 0.0790 0.0790 0.0790 0.0800]
It.:  313 Obj.: 0.1944 betap: 64.0 volfrac: [0.0968 0.4923 0.0136 0.0802 0.0791 0.0790 0.0790 0.0800]
It.:  314 Obj.: 0.1943 betap: 64.0 volfrac: [0.0967 0.4923 0.0136 0.0802 0.0791 0.0791 0.0790 0.0800]
It.:  315 Obj.: 0.1942 betap: 64.0 volfrac: [0.0967 0.4923 0.0135 0.0802 0.0792 0.0791 0.0791 0.0800]
It.:  316 Obj.: 0.1941 betap: 64.0 volfrac: [0.0967 0.4922 0.0135 0.0802 0.0792 0.0792 0.0791 0.0800]
It.:  317 Obj.: 0.1941 betap: 64.0 volfrac: [0.0967 0.4922 0.0135 0.0801 0.0792 0.0792 0.0791 0.0800]
It.:  318 Obj.: 0.1940 betap: 64.0 volfrac: [0.0967 0.4921 0.0134 0.0801 0.0793 0.0793 0.0792 0.0800]
It.:  319 Obj.: 0.1939 betap: 64.0 volfrac: [0.0966 0.4921 0.0134 0.0801 0.0793 0.0793 0.0792 0.0800]
It.:  320 Obj.: 0.1938 betap: 64.0 volfrac: [0.0966 0.4920 0.0134 0.0801 0.0793 0.0793 0.0793 0.0800]
It.:  321 Obj.: 0.1938 betap: 64.0 volfrac: [0.0966 0.4920 0.0133 0.0801 0.0794 0.0794 0.0793 0.0800]
It.:  322 Obj.: 0.1937 betap: 64.0 volfrac: [0.0966 0.4919 0.0133 0.0801 0.0794 0.0794 0.0793 0.0800]
It.:  323 Obj.: 0.1937 betap: 64.0 volfrac: [0.0965 0.4919 0.0133 0.0801 0.0794 0.0794 0.0794 0.0800]
It.:  324 Obj.: 0.1936 betap: 64.0 volfrac: [0.0966 0.4918 0.0133 0.0801 0.0795 0.0794 0.0794 0.0800]
It.:  325 Obj.: 0.1936 betap: 64.0 volfrac: [0.0965 0.4918 0.0132 0.0801 0.0795 0.0795 0.0794 0.0800]
It.:  326 Obj.: 0.1935 betap: 64.0 volfrac: [0.0966 0.4917 0.0132 0.0801 0.0795 0.0795 0.0794 0.0800]
It.:  327 Obj.: 0.1935 betap: 64.0 volfrac: [0.0965 0.4917 0.0132 0.0801 0.0795 0.0795 0.0795 0.0800]
It.:  328 Obj.: 0.1934 betap: 64.0 volfrac: [0.0966 0.4916 0.0132 0.0801 0.0795 0.0795 0.0795 0.0800]
It.:  329 Obj.: 0.1934 betap: 64.0 volfrac: [0.0966 0.4916 0.0132 0.0801 0.0796 0.0795 0.0795 0.0800]
It.:  330 Obj.: 0.1934 betap: 64.0 volfrac: [0.0966 0.4916 0.0132 0.0801 0.0796 0.0795 0.0795 0.0800]
It.:  331 Obj.: 0.1934 betap: 64.0 volfrac: [0.0966 0.4916 0.0132 0.0801 0.0796 0.0794 0.0795 0.0800]
It.:  332 Obj.: 0.1934 betap: 64.0 volfrac: [0.0966 0.4915 0.0132 0.0801 0.0796 0.0794 0.0796 0.0800]
It.:  333 Obj.: 0.1934 betap: 64.0 volfrac: [0.0966 0.4915 0.0132 0.0801 0.0796 0.0795 0.0796 0.0800]
It.:  334 Obj.: 0.1934 betap: 64.0 volfrac: [0.0967 0.4914 0.0132 0.0800 0.0797 0.0795 0.0796 0.0800]
It.:  335 Obj.: 0.1933 betap: 64.0 volfrac: [0.0967 0.4914 0.0132 0.0800 0.0797 0.0795 0.0796 0.0800]
It.:  336 Obj.: 0.1933 betap: 64.0 volfrac: [0.0967 0.4913 0.0132 0.0800 0.0797 0.0795 0.0796 0.0800]
It.:  337 Obj.: 0.1933 betap: 64.0 volfrac: [0.0967 0.4913 0.0131 0.0800 0.0797 0.0796 0.0796 0.0800]
It.:  338 Obj.: 0.1933 betap: 64.0 volfrac: [0.0967 0.4912 0.0132 0.0800 0.0797 0.0796 0.0797 0.0800]
It.:  339 Obj.: 0.1933 betap: 64.0 volfrac: [0.0967 0.4912 0.0131 0.0800 0.0797 0.0796 0.0797 0.0800]
It.:  340 Obj.: 0.1932 betap: 64.0 volfrac: [0.0968 0.4911 0.0131 0.0800 0.0797 0.0796 0.0797 0.0799]
It.:  341 Obj.: 0.1932 betap: 64.0 volfrac: [0.0968 0.4911 0.0131 0.0800 0.0798 0.0796 0.0797 0.0799]
It.:  342 Obj.: 0.1932 betap: 64.0 volfrac: [0.0968 0.4910 0.0131 0.0800 0.0798 0.0796 0.0797 0.0799]
It.:  343 Obj.: 0.1932 betap: 64.0 volfrac: [0.0968 0.4910 0.0131 0.0800 0.0798 0.0797 0.0797 0.0799]
It.:  344 Obj.: 0.1931 betap: 64.0 volfrac: [0.0968 0.4910 0.0131 0.0800 0.0798 0.0797 0.0797 0.0799]
It.:  345 Obj.: 0.1931 betap: 64.0 volfrac: [0.0968 0.4909 0.0131 0.0800 0.0798 0.0797 0.0797 0.0799]
It.:  346 Obj.: 0.1931 betap: 64.0 volfrac: [0.0968 0.4909 0.0131 0.0800 0.0798 0.0797 0.0798 0.0799]
It.:  347 Obj.: 0.1931 betap: 64.0 volfrac: [0.0969 0.4908 0.0131 0.0800 0.0798 0.0797 0.0798 0.0800]
It.:  348 Obj.: 0.1930 betap: 64.0 volfrac: [0.0968 0.4908 0.0131 0.0800 0.0798 0.0797 0.0798 0.0800]
It.:  349 Obj.: 0.1930 betap: 64.0 volfrac: [0.0969 0.4908 0.0131 0.0800 0.0798 0.0798 0.0798 0.0800]
It.:  350 Obj.: 0.1930 betap: 64.0 volfrac: [0.0969 0.4907 0.0131 0.0800 0.0798 0.0798 0.0798 0.0800]
It.:  351 Obj.: 0.1930 betap: 64.0 volfrac: [0.0969 0.4907 0.0131 0.0800 0.0799 0.0798 0.0798 0.0800]
It.:  352 Obj.: 0.1930 betap: 64.0 volfrac: [0.0969 0.4907 0.0131 0.0800 0.0799 0.0798 0.0798 0.0800]
It.:  353 Obj.: 0.1930 betap: 64.0 volfrac: [0.0970 0.4906 0.0131 0.0800 0.0799 0.0798 0.0798 0.0800]
It.:  354 Obj.: 0.1930 betap: 64.0 volfrac: [0.0969 0.4906 0.0131 0.0800 0.0799 0.0798 0.0798 0.0800]
It.:  355 Obj.: 0.1930 betap: 64.0 volfrac: [0.0970 0.4905 0.0131 0.0800 0.0799 0.0798 0.0798 0.0800]
It.:  356 Obj.: 0.1929 betap: 64.0 volfrac: [0.0970 0.4905 0.0131 0.0800 0.0799 0.0798 0.0798 0.0800]
It.:  357 Obj.: 0.1929 betap: 64.0 volfrac: [0.0970 0.4904 0.0131 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  358 Obj.: 0.1929 betap: 64.0 volfrac: [0.0970 0.4904 0.0131 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  359 Obj.: 0.1929 betap: 64.0 volfrac: [0.0971 0.4903 0.0131 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  360 Obj.: 0.1929 betap: 64.0 volfrac: [0.0971 0.4903 0.0131 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  361 Obj.: 0.1929 betap: 64.0 volfrac: [0.0971 0.4902 0.0132 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  362 Obj.: 0.1929 betap: 64.0 volfrac: [0.0971 0.4902 0.0132 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  363 Obj.: 0.1929 betap: 64.0 volfrac: [0.0971 0.4901 0.0132 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  364 Obj.: 0.1929 betap: 64.0 volfrac: [0.0971 0.4901 0.0132 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  365 Obj.: 0.1929 betap: 64.0 volfrac: [0.0972 0.4900 0.0132 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  366 Obj.: 0.1929 betap: 64.0 volfrac: [0.0972 0.4900 0.0132 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  367 Obj.: 0.1928 betap: 64.0 volfrac: [0.0972 0.4899 0.0132 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  368 Obj.: 0.1928 betap: 64.0 volfrac: [0.0972 0.4899 0.0133 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  369 Obj.: 0.1928 betap: 64.0 volfrac: [0.0972 0.4898 0.0133 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  370 Obj.: 0.1928 betap: 64.0 volfrac: [0.0973 0.4898 0.0133 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  371 Obj.: 0.1928 betap: 64.0 volfrac: [0.0973 0.4897 0.0133 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  372 Obj.: 0.1928 betap: 64.0 volfrac: [0.0973 0.4897 0.0133 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  373 Obj.: 0.1928 betap: 64.0 volfrac: [0.0974 0.4896 0.0133 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  374 Obj.: 0.1928 betap: 64.0 volfrac: [0.0974 0.4895 0.0134 0.0800 0.0799 0.0799 0.0799 0.0800]
It.:  375 Obj.: 0.1928 betap: 64.0 volfrac: [0.0974 0.4895 0.0134 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  376 Obj.: 0.1928 betap: 64.0 volfrac: [0.0974 0.4895 0.0134 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  377 Obj.: 0.1928 betap: 64.0 volfrac: [0.0975 0.4894 0.0134 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  378 Obj.: 0.1928 betap: 64.0 volfrac: [0.0975 0.4894 0.0135 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  379 Obj.: 0.1928 betap: 64.0 volfrac: [0.0976 0.4893 0.0135 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  380 Obj.: 0.1928 betap: 64.0 volfrac: [0.0975 0.4893 0.0135 0.0800 0.0799 0.0798 0.0799 0.0800]
It.:  381 Obj.: 0.1928 betap: 64.0 volfrac: [0.0977 0.4892 0.0135 0.0800 0.0799 0.0798 0.0800 0.0800]
It.:  382 Obj.: 0.1928 betap: 64.0 volfrac: [0.0976 0.4892 0.0136 0.0800 0.0799 0.0798 0.0800 0.0800]
It.:  383 Obj.: 0.1928 betap: 64.0 volfrac: [0.0977 0.4890 0.0136 0.0800 0.0799 0.0798 0.0800 0.0800]
It.:  384 Obj.: 0.1928 betap: 64.0 volfrac: [0.0976 0.4891 0.0136 0.0800 0.0799 0.0798 0.0800 0.0800]
It.:  385 Obj.: 0.1928 betap: 64.0 volfrac: [0.0978 0.4890 0.0136 0.0800 0.0799 0.0798 0.0800 0.0800]
It.:  386 Obj.: 0.1928 betap: 64.0 volfrac: [0.0977 0.4890 0.0137 0.0800 0.0799 0.0798 0.0800 0.0800]
It.:  387 Obj.: 0.1928 betap: 64.0 volfrac: [0.0978 0.4889 0.0137 0.0800 0.0799 0.0798 0.0800 0.0799]
It.:  388 Obj.: 0.1928 betap: 64.0 volfrac: [0.0978 0.4888 0.0137 0.0800 0.0799 0.0798 0.0800 0.0799]
It.:  389 Obj.: 0.1928 betap: 64.0 volfrac: [0.0979 0.4887 0.0137 0.0800 0.0800 0.0798 0.0800 0.0799]
It.:  390 Obj.: 0.1928 betap: 64.0 volfrac: [0.0979 0.4887 0.0137 0.0800 0.0800 0.0798 0.0800 0.0799]
It.:  391 Obj.: 0.1928 betap: 64.0 volfrac: [0.0980 0.4886 0.0137 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  392 Obj.: 0.1928 betap: 64.0 volfrac: [0.0980 0.4885 0.0138 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  393 Obj.: 0.1928 betap: 64.0 volfrac: [0.0981 0.4884 0.0138 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  394 Obj.: 0.1928 betap: 64.0 volfrac: [0.0981 0.4884 0.0138 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  395 Obj.: 0.1928 betap: 64.0 volfrac: [0.0982 0.4883 0.0138 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  396 Obj.: 0.1928 betap: 64.0 volfrac: [0.0982 0.4882 0.0139 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  397 Obj.: 0.1928 betap: 64.0 volfrac: [0.0983 0.4881 0.0139 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  398 Obj.: 0.1928 betap: 64.0 volfrac: [0.0983 0.4880 0.0139 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  399 Obj.: 0.1927 betap: 64.0 volfrac: [0.0984 0.4880 0.0139 0.0800 0.0800 0.0799 0.0799 0.0799]
It.:  400 Obj.: 0.1927 betap: 64.0 volfrac: [0.0984 0.4879 0.0140 0.0800 0.0800 0.0799 0.0799 0.0799]


==> Pylon2D_SF3D6M_vf08x6E1by7_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000 betap: 1.0 volfrac: [0.1255 0.1255 0.1250 0.1250 0.1250 0.1250 0.1245 0.1245]
It.:    2 Obj.: 10.0605 betap: 1.0 volfrac: [0.1261 0.1261 0.1250 0.1250 0.1250 0.1250 0.1239 0.1239]
It.:    3 Obj.: 10.1215 betap: 1.0 volfrac: [0.1267 0.1267 0.1250 0.1250 0.1250 0.1250 0.1233 0.1233]
It.:    4 Obj.: 10.1890 betap: 1.0 volfrac: [0.1274 0.1274 0.1250 0.1250 0.1250 0.1250 0.1227 0.1227]
It.:    5 Obj.: 10.2637 betap: 1.0 volfrac: [0.1281 0.1281 0.1250 0.1250 0.1250 0.1250 0.1219 0.1219]
It.:    6 Obj.: 10.3467 betap: 1.0 volfrac: [0.1289 0.1289 0.1250 0.1250 0.1250 0.1250 0.1211 0.1211]
It.:    7 Obj.: 10.4388 betap: 1.0 volfrac: [0.1298 0.1298 0.1249 0.1249 0.1250 0.1250 0.1202 0.1202]
It.:    8 Obj.: 10.5411 betap: 1.0 volfrac: [0.1309 0.1309 0.1249 0.1249 0.1249 0.1249 0.1193 0.1193]
It.:    9 Obj.: 10.6549 betap: 1.0 volfrac: [0.1320 0.1320 0.1249 0.1249 0.1249 0.1249 0.1182 0.1182]
It.:   10 Obj.: 10.7816 betap: 1.0 volfrac: [0.1332 0.1332 0.1249 0.1249 0.1249 0.1249 0.1170 0.1170]
It.:   11 Obj.: 10.9228 betap: 1.0 volfrac: [0.1346 0.1346 0.1248 0.1248 0.1248 0.1248 0.1157 0.1157]
It.:   12 Obj.: 11.0805 betap: 1.0 volfrac: [0.1362 0.1362 0.1247 0.1247 0.1248 0.1248 0.1143 0.1143]
It.:   13 Obj.: 11.2569 betap: 1.0 volfrac: [0.1379 0.1379 0.1247 0.1247 0.1247 0.1247 0.1127 0.1127]
It.:   14 Obj.: 11.4544 betap: 1.0 volfrac: [0.1398 0.1398 0.1246 0.1246 0.1246 0.1246 0.1110 0.1110]
It.:   15 Obj.: 11.6761 betap: 1.0 volfrac: [0.1419 0.1419 0.1244 0.1244 0.1245 0.1245 0.1092 0.1092]
It.:   16 Obj.: 11.9138 betap: 1.0 volfrac: [0.1438 0.1438 0.1243 0.1243 0.1244 0.1244 0.1075 0.1075]
It.:   17 Obj.: 12.1339 betap: 1.0 volfrac: [0.1456 0.1456 0.1242 0.1242 0.1243 0.1243 0.1060 0.1060]
It.:   18 Obj.: 12.3380 betap: 1.0 volfrac: [0.1473 0.1473 0.1240 0.1240 0.1241 0.1241 0.1045 0.1045]
It.:   19 Obj.: 12.5272 betap: 1.0 volfrac: [0.1489 0.1489 0.1239 0.1239 0.1240 0.1240 0.1032 0.1032]
It.:   20 Obj.: 12.7023 betap: 1.0 volfrac: [0.1504 0.1504 0.1238 0.1238 0.1239 0.1239 0.1020 0.1020]
It.:   21 Obj.: 12.8637 betap: 1.0 volfrac: [0.1518 0.1518 0.1236 0.1236 0.1238 0.1238 0.1008 0.1008]
It.:   22 Obj.: 13.0118 betap: 1.0 volfrac: [0.1532 0.1532 0.1235 0.1235 0.1237 0.1237 0.0997 0.0997]
It.:   23 Obj.: 13.1469 betap: 1.0 volfrac: [0.1545 0.1545 0.1233 0.1233 0.1235 0.1235 0.0986 0.0986]
It.:   24 Obj.: 13.2794 betap: 1.0 volfrac: [0.1561 0.1561 0.1232 0.1232 0.1234 0.1234 0.0973 0.0973]
It.:   25 Obj.: 13.4336 betap: 1.0 volfrac: [0.1580 0.1580 0.1229 0.1229 0.1232 0.1232 0.0959 0.0959]
It.:   26 Obj.: 13.6141 betap: 1.0 volfrac: [0.1601 0.1601 0.1227 0.1227 0.1230 0.1230 0.0942 0.0942]
It.:   27 Obj.: 13.8268 betap: 1.0 volfrac: [0.1627 0.1627 0.1224 0.1224 0.1227 0.1227 0.0923 0.0923]
It.:   28 Obj.: 14.0794 betap: 1.0 volfrac: [0.1657 0.1657 0.1220 0.1220 0.1223 0.1223 0.0901 0.0901]
It.:   29 Obj.: 14.3821 betap: 1.0 volfrac: [0.1693 0.1693 0.1214 0.1215 0.1219 0.1218 0.0874 0.0875]
It.:   30 Obj.: 14.7485 betap: 1.0 volfrac: [0.1736 0.1736 0.1208 0.1208 0.1212 0.1212 0.0844 0.0844]
It.:   31 Obj.: 15.1975 betap: 1.0 volfrac: [0.1789 0.1789 0.1199 0.1199 0.1204 0.1204 0.0808 0.0808]
It.:   32 Obj.: 15.7557 betap: 1.0 volfrac: [0.1854 0.1853 0.1188 0.1188 0.1193 0.1193 0.0765 0.0765]
It.:   33 Obj.: 16.4624 betap: 1.0 volfrac: [0.1935 0.1934 0.1172 0.1172 0.1179 0.1178 0.0715 0.0715]
It.:   34 Obj.: 17.3780 betap: 1.0 volfrac: [0.2037 0.2036 0.1151 0.1151 0.1158 0.1158 0.0655 0.0655]
It.:   35 Obj.: 18.6007 betap: 1.0 volfrac: [0.2162 0.2161 0.1122 0.1122 0.1130 0.1129 0.0587 0.0587]
It.:   36 Obj.: 20.2797 betap: 1.0 volfrac: [0.2266 0.2265 0.1096 0.1096 0.1103 0.1103 0.0536 0.0536]
It.:   37 Obj.: 20.6957 betap: 1.0 volfrac: [0.2346 0.2346 0.1074 0.1074 0.1080 0.1080 0.0500 0.0500]
It.:   38 Obj.: 20.4304 betap: 1.0 volfrac: [0.2413 0.2412 0.1055 0.1055 0.1060 0.1059 0.0473 0.0474]
It.:   39 Obj.: 19.8768 betap: 1.0 volfrac: [0.2468 0.2469 0.1037 0.1037 0.1041 0.1041 0.0453 0.0454]
It.:   40 Obj.: 19.1518 betap: 1.0 volfrac: [0.2515 0.2518 0.1021 0.1021 0.1023 0.1023 0.0438 0.0440]
It.:   41 Obj.: 18.3251 betap: 1.0 volfrac: [0.2555 0.2562 0.1006 0.1006 0.1007 0.1007 0.0427 0.0430]
It.:   42 Obj.: 17.4427 betap: 1.0 volfrac: [0.2590 0.2602 0.0992 0.0992 0.0993 0.0993 0.0417 0.0423]
It.:   43 Obj.: 16.5319 betap: 1.0 volfrac: [0.2621 0.2639 0.0979 0.0979 0.0979 0.0979 0.0407 0.0417]
It.:   44 Obj.: 15.6124 betap: 1.0 volfrac: [0.2650 0.2676 0.0966 0.0967 0.0966 0.0966 0.0398 0.0411]
It.:   45 Obj.: 14.7080 betap: 1.0 volfrac: [0.2675 0.2712 0.0955 0.0955 0.0954 0.0955 0.0388 0.0406]
It.:   46 Obj.: 13.8476 betap: 1.0 volfrac: [0.2696 0.2747 0.0944 0.0945 0.0944 0.0944 0.0378 0.0402]
It.:   47 Obj.: 13.0478 betap: 1.0 volfrac: [0.2713 0.2782 0.0934 0.0935 0.0934 0.0935 0.0368 0.0400]
It.:   48 Obj.: 12.3055 betap: 1.0 volfrac: [0.2725 0.2817 0.0925 0.0926 0.0925 0.0926 0.0358 0.0398]
It.:   49 Obj.: 11.6124 betap: 1.0 volfrac: [0.2732 0.2854 0.0917 0.0918 0.0916 0.0917 0.0347 0.0398]
It.:   50 Obj.: 10.9625 betap: 2.0 volfrac: [0.2931 0.3143 0.0816 0.0823 0.0836 0.0832 0.0268 0.0351]
It.:   51 Obj.: 12.4730 betap: 2.0 volfrac: [0.2907 0.3191 0.0812 0.0819 0.0827 0.0827 0.0260 0.0358]
It.:   52 Obj.: 11.0669 betap: 2.0 volfrac: [0.2879 0.3238 0.0808 0.0816 0.0820 0.0824 0.0250 0.0366]
It.:   53 Obj.: 9.9485 betap: 2.0 volfrac: [0.2848 0.3284 0.0805 0.0812 0.0814 0.0820 0.0241 0.0375]
It.:   54 Obj.: 8.9335 betap: 2.0 volfrac: [0.2818 0.3327 0.0801 0.0808 0.0809 0.0816 0.0233 0.0387]
It.:   55 Obj.: 7.9885 betap: 2.0 volfrac: [0.2790 0.3365 0.0798 0.0805 0.0805 0.0812 0.0225 0.0400]
It.:   56 Obj.: 7.1149 betap: 2.0 volfrac: [0.2765 0.3396 0.0796 0.0801 0.0801 0.0809 0.0218 0.0414]
It.:   57 Obj.: 6.3191 betap: 2.0 volfrac: [0.2744 0.3420 0.0793 0.0798 0.0798 0.0806 0.0211 0.0429]
It.:   58 Obj.: 5.6063 betap: 2.0 volfrac: [0.2726 0.3438 0.0791 0.0795 0.0795 0.0803 0.0205 0.0446]
It.:   59 Obj.: 4.9752 betap: 2.0 volfrac: [0.2713 0.3450 0.0789 0.0793 0.0792 0.0801 0.0200 0.0462]
It.:   60 Obj.: 4.4220 betap: 2.0 volfrac: [0.2707 0.3454 0.0788 0.0791 0.0790 0.0799 0.0194 0.0478]
It.:   61 Obj.: 3.9423 betap: 2.0 volfrac: [0.2704 0.3454 0.0786 0.0789 0.0788 0.0797 0.0188 0.0493]
It.:   62 Obj.: 3.5289 betap: 2.0 volfrac: [0.2706 0.3449 0.0785 0.0787 0.0787 0.0796 0.0182 0.0508]
It.:   63 Obj.: 3.1738 betap: 2.0 volfrac: [0.2711 0.3441 0.0784 0.0786 0.0786 0.0795 0.0177 0.0522]
It.:   64 Obj.: 2.8688 betap: 2.0 volfrac: [0.2718 0.3430 0.0784 0.0785 0.0785 0.0793 0.0171 0.0535]
It.:   65 Obj.: 2.6064 betap: 2.0 volfrac: [0.2727 0.3416 0.0783 0.0784 0.0784 0.0793 0.0166 0.0547]
It.:   66 Obj.: 2.3802 betap: 2.0 volfrac: [0.2739 0.3400 0.0783 0.0783 0.0783 0.0792 0.0161 0.0559]
It.:   67 Obj.: 2.1844 betap: 2.0 volfrac: [0.2752 0.3382 0.0782 0.0782 0.0782 0.0791 0.0157 0.0571]
It.:   68 Obj.: 2.0142 betap: 2.0 volfrac: [0.2768 0.3361 0.0782 0.0782 0.0782 0.0791 0.0153 0.0581]
It.:   69 Obj.: 1.8657 betap: 2.0 volfrac: [0.2785 0.3339 0.0782 0.0782 0.0782 0.0790 0.0149 0.0592]
It.:   70 Obj.: 1.7355 betap: 2.0 volfrac: [0.2803 0.3315 0.0782 0.0781 0.0781 0.0790 0.0146 0.0602]
It.:   71 Obj.: 1.6209 betap: 2.0 volfrac: [0.2823 0.3289 0.0782 0.0781 0.0781 0.0789 0.0143 0.0611]
It.:   72 Obj.: 1.5197 betap: 2.0 volfrac: [0.2844 0.3262 0.0782 0.0781 0.0781 0.0789 0.0141 0.0620]
It.:   73 Obj.: 1.4298 betap: 2.0 volfrac: [0.2866 0.3234 0.0782 0.0781 0.0781 0.0789 0.0139 0.0628]
It.:   74 Obj.: 1.3499 betap: 2.0 volfrac: [0.2888 0.3205 0.0782 0.0781 0.0781 0.0789 0.0137 0.0636]
It.:   75 Obj.: 1.2785 betap: 2.0 volfrac: [0.2911 0.3175 0.0782 0.0781 0.0781 0.0789 0.0136 0.0644]
It.:   76 Obj.: 1.2145 betap: 2.0 volfrac: [0.2935 0.3144 0.0783 0.0781 0.0781 0.0789 0.0135 0.0651]
It.:   77 Obj.: 1.1569 betap: 2.0 volfrac: [0.2959 0.3113 0.0783 0.0782 0.0782 0.0789 0.0135 0.0658]
It.:   78 Obj.: 1.1048 betap: 2.0 volfrac: [0.2983 0.3082 0.0783 0.0782 0.0782 0.0789 0.0135 0.0665]
It.:   79 Obj.: 1.0575 betap: 2.0 volfrac: [0.3007 0.3051 0.0783 0.0782 0.0782 0.0789 0.0135 0.0671]
It.:   80 Obj.: 1.0145 betap: 2.0 volfrac: [0.3030 0.3021 0.0784 0.0783 0.0782 0.0789 0.0135 0.0677]
It.:   81 Obj.: 0.9753 betap: 2.0 volfrac: [0.3052 0.2991 0.0784 0.0783 0.0783 0.0789 0.0135 0.0683]
It.:   82 Obj.: 0.9397 betap: 2.0 volfrac: [0.3074 0.2963 0.0785 0.0783 0.0783 0.0789 0.0136 0.0688]
It.:   83 Obj.: 0.9071 betap: 2.0 volfrac: [0.3095 0.2935 0.0785 0.0784 0.0783 0.0789 0.0136 0.0693]
It.:   84 Obj.: 0.8774 betap: 2.0 volfrac: [0.3115 0.2907 0.0785 0.0784 0.0784 0.0789 0.0137 0.0698]
It.:   85 Obj.: 0.8501 betap: 2.0 volfrac: [0.3134 0.2881 0.0786 0.0784 0.0784 0.0789 0.0138 0.0703]
It.:   86 Obj.: 0.8252 betap: 2.0 volfrac: [0.3153 0.2856 0.0786 0.0785 0.0785 0.0790 0.0139 0.0708]
It.:   87 Obj.: 0.8023 betap: 2.0 volfrac: [0.3170 0.2832 0.0786 0.0785 0.0785 0.0790 0.0140 0.0712]
It.:   88 Obj.: 0.7812 betap: 2.0 volfrac: [0.3187 0.2809 0.0787 0.0786 0.0785 0.0790 0.0141 0.0716]
It.:   89 Obj.: 0.7618 betap: 2.0 volfrac: [0.3202 0.2786 0.0787 0.0786 0.0786 0.0790 0.0142 0.0720]
It.:   90 Obj.: 0.7438 betap: 2.0 volfrac: [0.3217 0.2765 0.0787 0.0786 0.0786 0.0790 0.0143 0.0724]
It.:   91 Obj.: 0.7272 betap: 2.0 volfrac: [0.3231 0.2745 0.0788 0.0787 0.0787 0.0791 0.0145 0.0728]
It.:   92 Obj.: 0.7118 betap: 2.0 volfrac: [0.3244 0.2725 0.0788 0.0787 0.0787 0.0791 0.0146 0.0731]
It.:   93 Obj.: 0.6974 betap: 2.0 volfrac: [0.3256 0.2707 0.0789 0.0788 0.0788 0.0791 0.0148 0.0734]
It.:   94 Obj.: 0.6841 betap: 2.0 volfrac: [0.3268 0.2689 0.0789 0.0788 0.0788 0.0791 0.0149 0.0737]
It.:   95 Obj.: 0.6717 betap: 2.0 volfrac: [0.3278 0.2673 0.0789 0.0788 0.0788 0.0791 0.0151 0.0740]
It.:   96 Obj.: 0.6601 betap: 2.0 volfrac: [0.3288 0.2657 0.0790 0.0789 0.0789 0.0792 0.0153 0.0743]
It.:   97 Obj.: 0.6493 betap: 2.0 volfrac: [0.3297 0.2642 0.0790 0.0789 0.0789 0.0792 0.0155 0.0746]
It.:   98 Obj.: 0.6392 betap: 2.0 volfrac: [0.3306 0.2628 0.0790 0.0789 0.0790 0.0792 0.0157 0.0748]
It.:   99 Obj.: 0.6297 betap: 2.0 volfrac: [0.3313 0.2614 0.0790 0.0790 0.0790 0.0792 0.0160 0.0751]
It.:  100 Obj.: 0.6208 betap: 4.0 volfrac: [0.3407 0.2568 0.0800 0.0799 0.0785 0.0737 0.0136 0.0767]
It.:  101 Obj.: 0.4832 betap: 4.0 volfrac: [0.3418 0.2550 0.0799 0.0798 0.0785 0.0738 0.0144 0.0769]
It.:  102 Obj.: 0.4716 betap: 4.0 volfrac: [0.3424 0.2532 0.0799 0.0798 0.0785 0.0740 0.0152 0.0770]
It.:  103 Obj.: 0.4654 betap: 4.0 volfrac: [0.3429 0.2517 0.0798 0.0798 0.0786 0.0742 0.0159 0.0771]
It.:  104 Obj.: 0.4602 betap: 4.0 volfrac: [0.3432 0.2503 0.0798 0.0798 0.0786 0.0745 0.0167 0.0772]
It.:  105 Obj.: 0.4554 betap: 4.0 volfrac: [0.3434 0.2489 0.0798 0.0797 0.0787 0.0747 0.0175 0.0773]
It.:  106 Obj.: 0.4509 betap: 4.0 volfrac: [0.3435 0.2477 0.0797 0.0797 0.0787 0.0749 0.0182 0.0774]
It.:  107 Obj.: 0.4466 betap: 4.0 volfrac: [0.3436 0.2466 0.0797 0.0797 0.0788 0.0751 0.0190 0.0775]
It.:  108 Obj.: 0.4425 betap: 4.0 volfrac: [0.3436 0.2455 0.0797 0.0797 0.0788 0.0753 0.0198 0.0776]
It.:  109 Obj.: 0.4386 betap: 4.0 volfrac: [0.3435 0.2444 0.0797 0.0797 0.0788 0.0755 0.0206 0.0777]
It.:  110 Obj.: 0.4349 betap: 4.0 volfrac: [0.3434 0.2435 0.0797 0.0797 0.0789 0.0757 0.0214 0.0778]
It.:  111 Obj.: 0.4313 betap: 4.0 volfrac: [0.3433 0.2425 0.0796 0.0797 0.0789 0.0759 0.0222 0.0779]
It.:  112 Obj.: 0.4279 betap: 4.0 volfrac: [0.3431 0.2416 0.0796 0.0797 0.0790 0.0761 0.0231 0.0779]
It.:  113 Obj.: 0.4246 betap: 4.0 volfrac: [0.3428 0.2408 0.0796 0.0797 0.0790 0.0762 0.0239 0.0780]
It.:  114 Obj.: 0.4214 betap: 4.0 volfrac: [0.3426 0.2400 0.0796 0.0797 0.0790 0.0764 0.0247 0.0781]
It.:  115 Obj.: 0.4184 betap: 4.0 volfrac: [0.3423 0.2392 0.0796 0.0797 0.0791 0.0765 0.0256 0.0781]
It.:  116 Obj.: 0.4154 betap: 4.0 volfrac: [0.3420 0.2384 0.0796 0.0797 0.0791 0.0767 0.0264 0.0782]
It.:  117 Obj.: 0.4125 betap: 4.0 volfrac: [0.3417 0.2376 0.0796 0.0797 0.0791 0.0768 0.0273 0.0783]
It.:  118 Obj.: 0.4098 betap: 4.0 volfrac: [0.3413 0.2369 0.0796 0.0796 0.0791 0.0769 0.0282 0.0783]
It.:  119 Obj.: 0.4071 betap: 4.0 volfrac: [0.3409 0.2362 0.0796 0.0796 0.0792 0.0770 0.0291 0.0784]
It.:  120 Obj.: 0.4045 betap: 4.0 volfrac: [0.3405 0.2355 0.0795 0.0796 0.0792 0.0772 0.0300 0.0784]
It.:  121 Obj.: 0.4020 betap: 4.0 volfrac: [0.3401 0.2348 0.0795 0.0796 0.0792 0.0773 0.0309 0.0785]
It.:  122 Obj.: 0.3996 betap: 4.0 volfrac: [0.3397 0.2341 0.0795 0.0796 0.0792 0.0774 0.0319 0.0785]
It.:  123 Obj.: 0.3972 betap: 4.0 volfrac: [0.3393 0.2335 0.0795 0.0796 0.0793 0.0775 0.0328 0.0786]
It.:  124 Obj.: 0.3949 betap: 4.0 volfrac: [0.3388 0.2328 0.0795 0.0796 0.0793 0.0775 0.0338 0.0786]
It.:  125 Obj.: 0.3926 betap: 4.0 volfrac: [0.3383 0.2321 0.0795 0.0796 0.0793 0.0776 0.0349 0.0786]
It.:  126 Obj.: 0.3904 betap: 4.0 volfrac: [0.3378 0.2314 0.0795 0.0796 0.0793 0.0777 0.0359 0.0787]
It.:  127 Obj.: 0.3882 betap: 4.0 volfrac: [0.3373 0.2307 0.0794 0.0796 0.0793 0.0778 0.0370 0.0787]
It.:  128 Obj.: 0.3861 betap: 4.0 volfrac: [0.3368 0.2300 0.0794 0.0796 0.0794 0.0778 0.0382 0.0788]
It.:  129 Obj.: 0.3839 betap: 4.0 volfrac: [0.3363 0.2292 0.0794 0.0796 0.0794 0.0779 0.0394 0.0788]
It.:  130 Obj.: 0.3818 betap: 4.0 volfrac: [0.3357 0.2285 0.0794 0.0796 0.0794 0.0779 0.0406 0.0788]
It.:  131 Obj.: 0.3797 betap: 4.0 volfrac: [0.3351 0.2278 0.0793 0.0796 0.0794 0.0780 0.0419 0.0789]
It.:  132 Obj.: 0.3775 betap: 4.0 volfrac: [0.3345 0.2270 0.0793 0.0796 0.0794 0.0780 0.0431 0.0789]
It.:  133 Obj.: 0.3754 betap: 4.0 volfrac: [0.3339 0.2263 0.0793 0.0796 0.0794 0.0781 0.0444 0.0789]
It.:  134 Obj.: 0.3733 betap: 4.0 volfrac: [0.3332 0.2256 0.0793 0.0796 0.0795 0.0781 0.0457 0.0790]
It.:  135 Obj.: 0.3712 betap: 4.0 volfrac: [0.3326 0.2249 0.0793 0.0796 0.0795 0.0782 0.0471 0.0790]
It.:  136 Obj.: 0.3692 betap: 4.0 volfrac: [0.3319 0.2242 0.0792 0.0796 0.0795 0.0782 0.0484 0.0790]
It.:  137 Obj.: 0.3671 betap: 4.0 volfrac: [0.3312 0.2235 0.0792 0.0796 0.0795 0.0782 0.0497 0.0790]
It.:  138 Obj.: 0.3651 betap: 4.0 volfrac: [0.3304 0.2228 0.0792 0.0796 0.0795 0.0783 0.0511 0.0791]
It.:  139 Obj.: 0.3632 betap: 4.0 volfrac: [0.3297 0.2221 0.0792 0.0796 0.0795 0.0783 0.0524 0.0791]
It.:  140 Obj.: 0.3612 betap: 4.0 volfrac: [0.3289 0.2215 0.0792 0.0796 0.0795 0.0783 0.0537 0.0791]
It.:  141 Obj.: 0.3593 betap: 4.0 volfrac: [0.3282 0.2209 0.0792 0.0796 0.0795 0.0784 0.0550 0.0791]
It.:  142 Obj.: 0.3575 betap: 4.0 volfrac: [0.3274 0.2204 0.0792 0.0797 0.0796 0.0784 0.0562 0.0792]
It.:  143 Obj.: 0.3557 betap: 4.0 volfrac: [0.3266 0.2200 0.0792 0.0797 0.0796 0.0784 0.0574 0.0792]
It.:  144 Obj.: 0.3539 betap: 4.0 volfrac: [0.3259 0.2196 0.0792 0.0797 0.0796 0.0785 0.0585 0.0792]
It.:  145 Obj.: 0.3522 betap: 4.0 volfrac: [0.3251 0.2192 0.0792 0.0797 0.0796 0.0785 0.0595 0.0792]
It.:  146 Obj.: 0.3506 betap: 4.0 volfrac: [0.3243 0.2189 0.0792 0.0797 0.0796 0.0785 0.0605 0.0793]
It.:  147 Obj.: 0.3490 betap: 4.0 volfrac: [0.3235 0.2187 0.0792 0.0797 0.0796 0.0786 0.0614 0.0793]
It.:  148 Obj.: 0.3474 betap: 4.0 volfrac: [0.3227 0.2185 0.0792 0.0797 0.0796 0.0786 0.0623 0.0793]
It.:  149 Obj.: 0.3459 betap: 4.0 volfrac: [0.3219 0.2184 0.0792 0.0797 0.0796 0.0787 0.0632 0.0793]
It.:  150 Obj.: 0.3445 betap: 8.0 volfrac: [0.3351 0.1991 0.0800 0.0818 0.0807 0.0783 0.0666 0.0784]
It.:  151 Obj.: 0.2650 betap: 8.0 volfrac: [0.3347 0.1991 0.0800 0.0816 0.0807 0.0783 0.0672 0.0785]
It.:  152 Obj.: 0.2638 betap: 8.0 volfrac: [0.3342 0.1991 0.0799 0.0815 0.0806 0.0783 0.0678 0.0785]
It.:  153 Obj.: 0.2629 betap: 8.0 volfrac: [0.3338 0.1991 0.0799 0.0814 0.0805 0.0784 0.0684 0.0785]
It.:  154 Obj.: 0.2621 betap: 8.0 volfrac: [0.3333 0.1991 0.0799 0.0813 0.0805 0.0784 0.0689 0.0786]
It.:  155 Obj.: 0.2613 betap: 8.0 volfrac: [0.3328 0.1991 0.0798 0.0812 0.0804 0.0785 0.0695 0.0786]
It.:  156 Obj.: 0.2606 betap: 8.0 volfrac: [0.3323 0.1991 0.0798 0.0811 0.0804 0.0785 0.0700 0.0787]
It.:  157 Obj.: 0.2599 betap: 8.0 volfrac: [0.3318 0.1992 0.0798 0.0811 0.0804 0.0786 0.0704 0.0787]
It.:  158 Obj.: 0.2592 betap: 8.0 volfrac: [0.3313 0.1993 0.0798 0.0810 0.0803 0.0786 0.0709 0.0788]
It.:  159 Obj.: 0.2586 betap: 8.0 volfrac: [0.3309 0.1994 0.0798 0.0809 0.0803 0.0787 0.0713 0.0788]
It.:  160 Obj.: 0.2580 betap: 8.0 volfrac: [0.3304 0.1995 0.0798 0.0809 0.0803 0.0787 0.0717 0.0788]
It.:  161 Obj.: 0.2574 betap: 8.0 volfrac: [0.3299 0.1996 0.0798 0.0808 0.0802 0.0787 0.0721 0.0789]
It.:  162 Obj.: 0.2569 betap: 8.0 volfrac: [0.3294 0.1997 0.0797 0.0807 0.0802 0.0788 0.0725 0.0789]
It.:  163 Obj.: 0.2564 betap: 8.0 volfrac: [0.3289 0.1998 0.0797 0.0807 0.0802 0.0788 0.0728 0.0790]
It.:  164 Obj.: 0.2558 betap: 8.0 volfrac: [0.3284 0.2000 0.0797 0.0806 0.0802 0.0789 0.0732 0.0790]
It.:  165 Obj.: 0.2553 betap: 8.0 volfrac: [0.3279 0.2001 0.0797 0.0806 0.0801 0.0789 0.0735 0.0790]
It.:  166 Obj.: 0.2549 betap: 8.0 volfrac: [0.3274 0.2003 0.0797 0.0806 0.0801 0.0790 0.0738 0.0791]
It.:  167 Obj.: 0.2544 betap: 8.0 volfrac: [0.3269 0.2005 0.0797 0.0805 0.0801 0.0790 0.0741 0.0791]
It.:  168 Obj.: 0.2539 betap: 8.0 volfrac: [0.3264 0.2008 0.0797 0.0805 0.0801 0.0790 0.0744 0.0791]
It.:  169 Obj.: 0.2534 betap: 8.0 volfrac: [0.3259 0.2010 0.0797 0.0804 0.0801 0.0791 0.0746 0.0792]
It.:  170 Obj.: 0.2530 betap: 8.0 volfrac: [0.3254 0.2012 0.0797 0.0804 0.0801 0.0791 0.0749 0.0792]
It.:  171 Obj.: 0.2526 betap: 8.0 volfrac: [0.3249 0.2015 0.0797 0.0804 0.0801 0.0791 0.0751 0.0792]
It.:  172 Obj.: 0.2522 betap: 8.0 volfrac: [0.3244 0.2018 0.0797 0.0804 0.0800 0.0791 0.0754 0.0793]
It.:  173 Obj.: 0.2518 betap: 8.0 volfrac: [0.3239 0.2020 0.0797 0.0803 0.0800 0.0792 0.0756 0.0793]
It.:  174 Obj.: 0.2514 betap: 8.0 volfrac: [0.3234 0.2023 0.0797 0.0803 0.0800 0.0792 0.0758 0.0793]
It.:  175 Obj.: 0.2510 betap: 8.0 volfrac: [0.3228 0.2026 0.0797 0.0803 0.0800 0.0792 0.0760 0.0793]
It.:  176 Obj.: 0.2507 betap: 8.0 volfrac: [0.3223 0.2029 0.0797 0.0803 0.0800 0.0793 0.0762 0.0794]
It.:  177 Obj.: 0.2504 betap: 8.0 volfrac: [0.3218 0.2032 0.0797 0.0802 0.0800 0.0793 0.0764 0.0794]
It.:  178 Obj.: 0.2500 betap: 8.0 volfrac: [0.3213 0.2035 0.0797 0.0802 0.0800 0.0793 0.0765 0.0794]
It.:  179 Obj.: 0.2497 betap: 8.0 volfrac: [0.3208 0.2039 0.0797 0.0802 0.0800 0.0794 0.0767 0.0794]
It.:  180 Obj.: 0.2494 betap: 8.0 volfrac: [0.3203 0.2042 0.0797 0.0802 0.0800 0.0794 0.0768 0.0795]
It.:  181 Obj.: 0.2491 betap: 8.0 volfrac: [0.3197 0.2046 0.0797 0.0802 0.0800 0.0794 0.0770 0.0795]
It.:  182 Obj.: 0.2488 betap: 8.0 volfrac: [0.3192 0.2049 0.0797 0.0801 0.0799 0.0794 0.0771 0.0795]
It.:  183 Obj.: 0.2485 betap: 8.0 volfrac: [0.3187 0.2053 0.0797 0.0801 0.0799 0.0794 0.0773 0.0795]
It.:  184 Obj.: 0.2483 betap: 8.0 volfrac: [0.3182 0.2057 0.0797 0.0801 0.0799 0.0795 0.0774 0.0795]
It.:  185 Obj.: 0.2480 betap: 8.0 volfrac: [0.3176 0.2060 0.0797 0.0801 0.0799 0.0795 0.0775 0.0795]
It.:  186 Obj.: 0.2477 betap: 8.0 volfrac: [0.3171 0.2064 0.0797 0.0801 0.0799 0.0795 0.0776 0.0796]
It.:  187 Obj.: 0.2475 betap: 8.0 volfrac: [0.3166 0.2068 0.0797 0.0801 0.0799 0.0795 0.0778 0.0796]
It.:  188 Obj.: 0.2472 betap: 8.0 volfrac: [0.3161 0.2072 0.0797 0.0801 0.0799 0.0795 0.0779 0.0796]
It.:  189 Obj.: 0.2470 betap: 8.0 volfrac: [0.3155 0.2076 0.0797 0.0801 0.0799 0.0796 0.0780 0.0796]
It.:  190 Obj.: 0.2468 betap: 8.0 volfrac: [0.3150 0.2080 0.0798 0.0801 0.0799 0.0796 0.0781 0.0796]
It.:  191 Obj.: 0.2465 betap: 8.0 volfrac: [0.3145 0.2084 0.0798 0.0800 0.0799 0.0796 0.0781 0.0796]
It.:  192 Obj.: 0.2463 betap: 8.0 volfrac: [0.3140 0.2088 0.0798 0.0800 0.0799 0.0796 0.0782 0.0796]
It.:  193 Obj.: 0.2461 betap: 8.0 volfrac: [0.3135 0.2092 0.0798 0.0800 0.0799 0.0796 0.0783 0.0797]
It.:  194 Obj.: 0.2459 betap: 8.0 volfrac: [0.3129 0.2097 0.0798 0.0800 0.0799 0.0796 0.0784 0.0797]
It.:  195 Obj.: 0.2457 betap: 8.0 volfrac: [0.3124 0.2101 0.0798 0.0800 0.0799 0.0797 0.0785 0.0797]
It.:  196 Obj.: 0.2455 betap: 8.0 volfrac: [0.3119 0.2105 0.0798 0.0800 0.0799 0.0797 0.0785 0.0797]
It.:  197 Obj.: 0.2453 betap: 8.0 volfrac: [0.3114 0.2109 0.0798 0.0800 0.0799 0.0797 0.0786 0.0797]
It.:  198 Obj.: 0.2452 betap: 8.0 volfrac: [0.3109 0.2113 0.0798 0.0800 0.0799 0.0797 0.0787 0.0797]
It.:  199 Obj.: 0.2450 betap: 8.0 volfrac: [0.3104 0.2117 0.0798 0.0800 0.0799 0.0797 0.0787 0.0797]
It.:  200 Obj.: 0.2448 betap: 16.0 volfrac: [0.3211 0.2003 0.0784 0.0804 0.0800 0.0802 0.0803 0.0793]
It.:  201 Obj.: 0.2110 betap: 16.0 volfrac: [0.3210 0.2007 0.0785 0.0803 0.0800 0.0801 0.0802 0.0793]
It.:  202 Obj.: 0.2108 betap: 16.0 volfrac: [0.3209 0.2008 0.0785 0.0803 0.0800 0.0800 0.0802 0.0793]
It.:  203 Obj.: 0.2106 betap: 16.0 volfrac: [0.3209 0.2008 0.0786 0.0803 0.0799 0.0800 0.0801 0.0793]
It.:  204 Obj.: 0.2104 betap: 16.0 volfrac: [0.3208 0.2009 0.0786 0.0803 0.0799 0.0800 0.0801 0.0793]
It.:  205 Obj.: 0.2103 betap: 16.0 volfrac: [0.3206 0.2010 0.0787 0.0802 0.0799 0.0800 0.0801 0.0794]
It.:  206 Obj.: 0.2101 betap: 16.0 volfrac: [0.3205 0.2012 0.0788 0.0802 0.0799 0.0800 0.0801 0.0794]
It.:  207 Obj.: 0.2100 betap: 16.0 volfrac: [0.3203 0.2013 0.0788 0.0802 0.0799 0.0800 0.0801 0.0794]
It.:  208 Obj.: 0.2098 betap: 16.0 volfrac: [0.3201 0.2015 0.0788 0.0802 0.0799 0.0800 0.0801 0.0794]
It.:  209 Obj.: 0.2097 betap: 16.0 volfrac: [0.3198 0.2017 0.0789 0.0802 0.0799 0.0800 0.0800 0.0795]
It.:  210 Obj.: 0.2096 betap: 16.0 volfrac: [0.3196 0.2019 0.0789 0.0801 0.0799 0.0800 0.0800 0.0795]
It.:  211 Obj.: 0.2095 betap: 16.0 volfrac: [0.3194 0.2021 0.0790 0.0801 0.0799 0.0800 0.0800 0.0795]
It.:  212 Obj.: 0.2094 betap: 16.0 volfrac: [0.3192 0.2023 0.0790 0.0801 0.0799 0.0800 0.0800 0.0795]
It.:  213 Obj.: 0.2093 betap: 16.0 volfrac: [0.3190 0.2024 0.0791 0.0801 0.0799 0.0800 0.0800 0.0795]
It.:  214 Obj.: 0.2092 betap: 16.0 volfrac: [0.3189 0.2026 0.0791 0.0801 0.0799 0.0800 0.0800 0.0795]
It.:  215 Obj.: 0.2091 betap: 16.0 volfrac: [0.3187 0.2027 0.0791 0.0801 0.0799 0.0799 0.0800 0.0796]
It.:  216 Obj.: 0.2090 betap: 16.0 volfrac: [0.3185 0.2029 0.0792 0.0801 0.0799 0.0799 0.0800 0.0796]
It.:  217 Obj.: 0.2089 betap: 16.0 volfrac: [0.3183 0.2030 0.0792 0.0801 0.0799 0.0799 0.0800 0.0796]
It.:  218 Obj.: 0.2088 betap: 16.0 volfrac: [0.3181 0.2031 0.0793 0.0800 0.0799 0.0799 0.0800 0.0796]
It.:  219 Obj.: 0.2087 betap: 16.0 volfrac: [0.3180 0.2033 0.0793 0.0800 0.0799 0.0799 0.0800 0.0796]
It.:  220 Obj.: 0.2087 betap: 16.0 volfrac: [0.3178 0.2034 0.0793 0.0800 0.0799 0.0799 0.0800 0.0796]
It.:  221 Obj.: 0.2086 betap: 16.0 volfrac: [0.3177 0.2035 0.0793 0.0800 0.0799 0.0799 0.0800 0.0796]
It.:  222 Obj.: 0.2085 betap: 16.0 volfrac: [0.3175 0.2036 0.0794 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  223 Obj.: 0.2084 betap: 16.0 volfrac: [0.3174 0.2037 0.0794 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  224 Obj.: 0.2084 betap: 16.0 volfrac: [0.3173 0.2038 0.0794 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  225 Obj.: 0.2083 betap: 16.0 volfrac: [0.3171 0.2039 0.0794 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  226 Obj.: 0.2083 betap: 16.0 volfrac: [0.3170 0.2040 0.0795 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  227 Obj.: 0.2082 betap: 16.0 volfrac: [0.3169 0.2041 0.0795 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  228 Obj.: 0.2082 betap: 16.0 volfrac: [0.3168 0.2042 0.0795 0.0800 0.0799 0.0799 0.0800 0.0797]
It.:  229 Obj.: 0.2081 betap: 16.0 volfrac: [0.3166 0.2043 0.0795 0.0800 0.0799 0.0800 0.0800 0.0797]
It.:  230 Obj.: 0.2080 betap: 16.0 volfrac: [0.3165 0.2044 0.0796 0.0800 0.0799 0.0800 0.0800 0.0797]
It.:  231 Obj.: 0.2080 betap: 16.0 volfrac: [0.3163 0.2045 0.0796 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  232 Obj.: 0.2079 betap: 16.0 volfrac: [0.3162 0.2046 0.0796 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  233 Obj.: 0.2078 betap: 16.0 volfrac: [0.3161 0.2048 0.0796 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  234 Obj.: 0.2078 betap: 16.0 volfrac: [0.3159 0.2049 0.0796 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  235 Obj.: 0.2077 betap: 16.0 volfrac: [0.3158 0.2050 0.0796 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  236 Obj.: 0.2077 betap: 16.0 volfrac: [0.3157 0.2051 0.0797 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  237 Obj.: 0.2076 betap: 16.0 volfrac: [0.3156 0.2052 0.0797 0.0800 0.0799 0.0800 0.0799 0.0798]
It.:  238 Obj.: 0.2076 betap: 16.0 volfrac: [0.3154 0.2053 0.0797 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  239 Obj.: 0.2075 betap: 16.0 volfrac: [0.3153 0.2054 0.0797 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  240 Obj.: 0.2075 betap: 16.0 volfrac: [0.3152 0.2055 0.0797 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  241 Obj.: 0.2074 betap: 16.0 volfrac: [0.3150 0.2056 0.0797 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  242 Obj.: 0.2074 betap: 16.0 volfrac: [0.3149 0.2057 0.0797 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  243 Obj.: 0.2074 betap: 16.0 volfrac: [0.3148 0.2058 0.0797 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  244 Obj.: 0.2073 betap: 16.0 volfrac: [0.3146 0.2059 0.0798 0.0800 0.0799 0.0800 0.0800 0.0798]
It.:  245 Obj.: 0.2073 betap: 16.0 volfrac: [0.3145 0.2061 0.0798 0.0800 0.0799 0.0800 0.0800 0.0799]
It.:  246 Obj.: 0.2073 betap: 16.0 volfrac: [0.3144 0.2062 0.0798 0.0800 0.0799 0.0800 0.0800 0.0799]
It.:  247 Obj.: 0.2072 betap: 16.0 volfrac: [0.3142 0.2063 0.0798 0.0800 0.0799 0.0800 0.0800 0.0799]
It.:  248 Obj.: 0.2072 betap: 16.0 volfrac: [0.3140 0.2065 0.0798 0.0800 0.0799 0.0800 0.0800 0.0799]
It.:  249 Obj.: 0.2072 betap: 16.0 volfrac: [0.3139 0.2066 0.0798 0.0800 0.0799 0.0800 0.0800 0.0799]
It.:  250 Obj.: 0.2071 betap: 32.0 volfrac: [0.3189 0.2016 0.0788 0.0799 0.0799 0.0803 0.0806 0.0799]
It.:  251 Obj.: 0.1938 betap: 32.0 volfrac: [0.3188 0.2022 0.0788 0.0798 0.0799 0.0801 0.0805 0.0799]
It.:  252 Obj.: 0.1938 betap: 32.0 volfrac: [0.3192 0.2021 0.0789 0.0798 0.0798 0.0801 0.0803 0.0798]
It.:  253 Obj.: 0.1940 betap: 32.0 volfrac: [0.3192 0.2025 0.0790 0.0797 0.0798 0.0801 0.0801 0.0797]
It.:  254 Obj.: 0.1942 betap: 32.0 volfrac: [0.3196 0.2025 0.0790 0.0796 0.0797 0.0801 0.0799 0.0797]
It.:  255 Obj.: 0.1944 betap: 32.0 volfrac: [0.3196 0.2027 0.0790 0.0796 0.0796 0.0800 0.0798 0.0796]
It.:  256 Obj.: 0.1946 betap: 32.0 volfrac: [0.3198 0.2027 0.0790 0.0795 0.0796 0.0800 0.0797 0.0796]
It.:  257 Obj.: 0.1947 betap: 32.0 volfrac: [0.3197 0.2029 0.0791 0.0795 0.0796 0.0800 0.0796 0.0796]
It.:  258 Obj.: 0.1947 betap: 32.0 volfrac: [0.3199 0.2027 0.0791 0.0795 0.0796 0.0800 0.0796 0.0796]
It.:  259 Obj.: 0.1947 betap: 32.0 volfrac: [0.3198 0.2028 0.0791 0.0795 0.0796 0.0800 0.0796 0.0796]
It.:  260 Obj.: 0.1946 betap: 32.0 volfrac: [0.3199 0.2027 0.0791 0.0795 0.0796 0.0799 0.0796 0.0796]
It.:  261 Obj.: 0.1946 betap: 32.0 volfrac: [0.3198 0.2027 0.0792 0.0795 0.0796 0.0799 0.0796 0.0797]
It.:  262 Obj.: 0.1945 betap: 32.0 volfrac: [0.3198 0.2026 0.0792 0.0796 0.0796 0.0799 0.0796 0.0797]
It.:  263 Obj.: 0.1944 betap: 32.0 volfrac: [0.3197 0.2026 0.0792 0.0796 0.0797 0.0799 0.0796 0.0797]
It.:  264 Obj.: 0.1943 betap: 32.0 volfrac: [0.3196 0.2025 0.0793 0.0796 0.0797 0.0799 0.0796 0.0797]
It.:  265 Obj.: 0.1943 betap: 32.0 volfrac: [0.3196 0.2025 0.0793 0.0796 0.0797 0.0799 0.0796 0.0797]
It.:  266 Obj.: 0.1942 betap: 32.0 volfrac: [0.3195 0.2025 0.0793 0.0796 0.0797 0.0799 0.0797 0.0797]
It.:  267 Obj.: 0.1941 betap: 32.0 volfrac: [0.3195 0.2024 0.0794 0.0796 0.0797 0.0799 0.0797 0.0797]
It.:  268 Obj.: 0.1941 betap: 32.0 volfrac: [0.3194 0.2024 0.0794 0.0797 0.0797 0.0799 0.0797 0.0797]
It.:  269 Obj.: 0.1940 betap: 32.0 volfrac: [0.3194 0.2024 0.0794 0.0797 0.0797 0.0799 0.0797 0.0798]
It.:  270 Obj.: 0.1939 betap: 32.0 volfrac: [0.3193 0.2024 0.0794 0.0797 0.0798 0.0799 0.0797 0.0798]
It.:  271 Obj.: 0.1939 betap: 32.0 volfrac: [0.3192 0.2024 0.0795 0.0797 0.0798 0.0799 0.0797 0.0798]
It.:  272 Obj.: 0.1938 betap: 32.0 volfrac: [0.3192 0.2024 0.0795 0.0797 0.0798 0.0800 0.0797 0.0798]
It.:  273 Obj.: 0.1938 betap: 32.0 volfrac: [0.3191 0.2024 0.0795 0.0797 0.0798 0.0800 0.0797 0.0798]
It.:  274 Obj.: 0.1937 betap: 32.0 volfrac: [0.3190 0.2024 0.0795 0.0797 0.0798 0.0800 0.0798 0.0798]
It.:  275 Obj.: 0.1937 betap: 32.0 volfrac: [0.3190 0.2024 0.0796 0.0797 0.0798 0.0800 0.0798 0.0798]
It.:  276 Obj.: 0.1936 betap: 32.0 volfrac: [0.3189 0.2024 0.0796 0.0798 0.0798 0.0800 0.0798 0.0798]
It.:  277 Obj.: 0.1936 betap: 32.0 volfrac: [0.3188 0.2024 0.0796 0.0798 0.0798 0.0800 0.0798 0.0798]
It.:  278 Obj.: 0.1935 betap: 32.0 volfrac: [0.3188 0.2024 0.0796 0.0798 0.0798 0.0800 0.0798 0.0798]
It.:  279 Obj.: 0.1935 betap: 32.0 volfrac: [0.3187 0.2025 0.0796 0.0798 0.0798 0.0800 0.0798 0.0798]
It.:  280 Obj.: 0.1934 betap: 32.0 volfrac: [0.3186 0.2025 0.0796 0.0798 0.0798 0.0800 0.0798 0.0799]
It.:  281 Obj.: 0.1934 betap: 32.0 volfrac: [0.3186 0.2025 0.0797 0.0798 0.0798 0.0800 0.0798 0.0799]
It.:  282 Obj.: 0.1934 betap: 32.0 volfrac: [0.3185 0.2025 0.0797 0.0798 0.0799 0.0800 0.0798 0.0799]
It.:  283 Obj.: 0.1933 betap: 32.0 volfrac: [0.3184 0.2025 0.0797 0.0798 0.0799 0.0800 0.0798 0.0799]
It.:  284 Obj.: 0.1933 betap: 32.0 volfrac: [0.3184 0.2026 0.0797 0.0798 0.0799 0.0800 0.0798 0.0799]
It.:  285 Obj.: 0.1933 betap: 32.0 volfrac: [0.3183 0.2026 0.0797 0.0798 0.0799 0.0800 0.0798 0.0799]
It.:  286 Obj.: 0.1932 betap: 32.0 volfrac: [0.3182 0.2026 0.0797 0.0798 0.0799 0.0800 0.0798 0.0799]
It.:  287 Obj.: 0.1932 betap: 32.0 volfrac: [0.3182 0.2027 0.0797 0.0798 0.0799 0.0800 0.0799 0.0799]
It.:  288 Obj.: 0.1932 betap: 32.0 volfrac: [0.3181 0.2027 0.0797 0.0799 0.0799 0.0800 0.0799 0.0799]
It.:  289 Obj.: 0.1932 betap: 32.0 volfrac: [0.3181 0.2027 0.0798 0.0799 0.0799 0.0800 0.0799 0.0799]
It.:  290 Obj.: 0.1932 betap: 32.0 volfrac: [0.3180 0.2028 0.0798 0.0799 0.0799 0.0800 0.0799 0.0799]
It.:  291 Obj.: 0.1932 betap: 32.0 volfrac: [0.3179 0.2028 0.0798 0.0799 0.0799 0.0800 0.0799 0.0799]
It.:  292 Obj.: 0.1932 betap: 32.0 volfrac: [0.3179 0.2029 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  293 Obj.: 0.1932 betap: 32.0 volfrac: [0.3179 0.2029 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  294 Obj.: 0.1932 betap: 32.0 volfrac: [0.3178 0.2030 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  295 Obj.: 0.1932 betap: 32.0 volfrac: [0.3178 0.2030 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  296 Obj.: 0.1932 betap: 32.0 volfrac: [0.3176 0.2031 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  297 Obj.: 0.1932 betap: 32.0 volfrac: [0.3176 0.2031 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  298 Obj.: 0.1931 betap: 32.0 volfrac: [0.3175 0.2032 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  299 Obj.: 0.1931 betap: 32.0 volfrac: [0.3175 0.2032 0.0798 0.0799 0.0798 0.0800 0.0799 0.0799]
It.:  300 Obj.: 0.1931 betap: 64.0 volfrac: [0.3190 0.2016 0.0791 0.0800 0.0800 0.0800 0.0803 0.0800]
It.:  301 Obj.: 0.1883 betap: 64.0 volfrac: [0.3189 0.2019 0.0793 0.0800 0.0799 0.0800 0.0802 0.0798]
It.:  302 Obj.: 0.1885 betap: 64.0 volfrac: [0.3192 0.2019 0.0796 0.0800 0.0799 0.0799 0.0798 0.0797]
It.:  303 Obj.: 0.1887 betap: 64.0 volfrac: [0.3191 0.2022 0.0798 0.0800 0.0799 0.0798 0.0795 0.0796]
It.:  304 Obj.: 0.1888 betap: 64.0 volfrac: [0.3193 0.2022 0.0798 0.0800 0.0799 0.0798 0.0794 0.0796]
It.:  305 Obj.: 0.1889 betap: 64.0 volfrac: [0.3192 0.2025 0.0798 0.0800 0.0799 0.0797 0.0793 0.0795]
It.:  306 Obj.: 0.1890 betap: 64.0 volfrac: [0.3195 0.2023 0.0799 0.0799 0.0799 0.0797 0.0793 0.0794]
It.:  307 Obj.: 0.1892 betap: 64.0 volfrac: [0.3194 0.2026 0.0800 0.0799 0.0799 0.0797 0.0793 0.0793]
It.:  308 Obj.: 0.1893 betap: 64.0 volfrac: [0.3198 0.2023 0.0800 0.0797 0.0799 0.0798 0.0793 0.0792]
It.:  309 Obj.: 0.1892 betap: 64.0 volfrac: [0.3197 0.2025 0.0800 0.0797 0.0798 0.0798 0.0793 0.0793]
It.:  310 Obj.: 0.1891 betap: 64.0 volfrac: [0.3198 0.2023 0.0801 0.0796 0.0799 0.0798 0.0793 0.0793]
It.:  311 Obj.: 0.1891 betap: 64.0 volfrac: [0.3197 0.2025 0.0801 0.0796 0.0799 0.0798 0.0793 0.0793]
It.:  312 Obj.: 0.1891 betap: 64.0 volfrac: [0.3198 0.2023 0.0801 0.0796 0.0799 0.0798 0.0793 0.0792]
It.:  313 Obj.: 0.1891 betap: 64.0 volfrac: [0.3197 0.2024 0.0801 0.0796 0.0799 0.0798 0.0794 0.0792]
It.:  314 Obj.: 0.1891 betap: 64.0 volfrac: [0.3198 0.2023 0.0801 0.0796 0.0799 0.0798 0.0794 0.0792]
It.:  315 Obj.: 0.1890 betap: 64.0 volfrac: [0.3197 0.2023 0.0801 0.0797 0.0799 0.0798 0.0794 0.0792]
It.:  316 Obj.: 0.1890 betap: 64.0 volfrac: [0.3197 0.2022 0.0801 0.0797 0.0799 0.0798 0.0794 0.0793]
It.:  317 Obj.: 0.1889 betap: 64.0 volfrac: [0.3197 0.2022 0.0800 0.0797 0.0799 0.0798 0.0795 0.0793]
It.:  318 Obj.: 0.1889 betap: 64.0 volfrac: [0.3196 0.2021 0.0800 0.0797 0.0799 0.0798 0.0795 0.0793]
It.:  319 Obj.: 0.1888 betap: 64.0 volfrac: [0.3196 0.2021 0.0800 0.0797 0.0799 0.0798 0.0795 0.0794]
It.:  320 Obj.: 0.1888 betap: 64.0 volfrac: [0.3195 0.2021 0.0800 0.0797 0.0799 0.0798 0.0795 0.0794]
It.:  321 Obj.: 0.1887 betap: 64.0 volfrac: [0.3195 0.2020 0.0800 0.0797 0.0799 0.0799 0.0795 0.0794]
It.:  322 Obj.: 0.1887 betap: 64.0 volfrac: [0.3194 0.2020 0.0800 0.0798 0.0799 0.0799 0.0796 0.0794]
It.:  323 Obj.: 0.1887 betap: 64.0 volfrac: [0.3194 0.2020 0.0800 0.0798 0.0799 0.0799 0.0796 0.0795]
It.:  324 Obj.: 0.1887 betap: 64.0 volfrac: [0.3194 0.2020 0.0800 0.0798 0.0799 0.0799 0.0796 0.0795]
It.:  325 Obj.: 0.1886 betap: 64.0 volfrac: [0.3194 0.2019 0.0800 0.0798 0.0799 0.0799 0.0796 0.0795]
It.:  326 Obj.: 0.1886 betap: 64.0 volfrac: [0.3193 0.2019 0.0800 0.0798 0.0799 0.0799 0.0796 0.0795]
It.:  327 Obj.: 0.1886 betap: 64.0 volfrac: [0.3193 0.2019 0.0800 0.0798 0.0799 0.0799 0.0796 0.0796]
It.:  328 Obj.: 0.1886 betap: 64.0 volfrac: [0.3193 0.2019 0.0800 0.0798 0.0799 0.0799 0.0796 0.0796]
It.:  329 Obj.: 0.1886 betap: 64.0 volfrac: [0.3192 0.2019 0.0800 0.0798 0.0799 0.0799 0.0796 0.0796]
It.:  330 Obj.: 0.1885 betap: 64.0 volfrac: [0.3192 0.2018 0.0800 0.0798 0.0799 0.0799 0.0796 0.0796]
It.:  331 Obj.: 0.1885 betap: 64.0 volfrac: [0.3192 0.2019 0.0801 0.0798 0.0799 0.0799 0.0796 0.0796]
It.:  332 Obj.: 0.1885 betap: 64.0 volfrac: [0.3191 0.2018 0.0801 0.0798 0.0799 0.0800 0.0796 0.0797]
It.:  333 Obj.: 0.1885 betap: 64.0 volfrac: [0.3191 0.2018 0.0801 0.0798 0.0799 0.0800 0.0796 0.0797]
It.:  334 Obj.: 0.1885 betap: 64.0 volfrac: [0.3191 0.2019 0.0801 0.0798 0.0799 0.0800 0.0796 0.0797]
It.:  335 Obj.: 0.1885 betap: 64.0 volfrac: [0.3190 0.2019 0.0801 0.0798 0.0799 0.0800 0.0796 0.0797]
It.:  336 Obj.: 0.1885 betap: 64.0 volfrac: [0.3190 0.2019 0.0801 0.0798 0.0798 0.0800 0.0796 0.0798]
It.:  337 Obj.: 0.1885 betap: 64.0 volfrac: [0.3190 0.2019 0.0801 0.0798 0.0798 0.0800 0.0796 0.0798]
It.:  338 Obj.: 0.1885 betap: 64.0 volfrac: [0.3190 0.2019 0.0801 0.0798 0.0798 0.0800 0.0796 0.0798]
It.:  339 Obj.: 0.1885 betap: 64.0 volfrac: [0.3190 0.2019 0.0801 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  340 Obj.: 0.1885 betap: 64.0 volfrac: [0.3189 0.2019 0.0801 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  341 Obj.: 0.1885 betap: 64.0 volfrac: [0.3189 0.2019 0.0801 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  342 Obj.: 0.1885 betap: 64.0 volfrac: [0.3189 0.2019 0.0801 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  343 Obj.: 0.1885 betap: 64.0 volfrac: [0.3189 0.2019 0.0801 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  344 Obj.: 0.1885 betap: 64.0 volfrac: [0.3188 0.2019 0.0801 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  345 Obj.: 0.1884 betap: 64.0 volfrac: [0.3188 0.2019 0.0800 0.0799 0.0798 0.0800 0.0797 0.0798]
It.:  346 Obj.: 0.1884 betap: 64.0 volfrac: [0.3188 0.2019 0.0800 0.0799 0.0798 0.0800 0.0798 0.0798]
It.:  347 Obj.: 0.1884 betap: 64.0 volfrac: [0.3188 0.2019 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  348 Obj.: 0.1884 betap: 64.0 volfrac: [0.3187 0.2020 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  349 Obj.: 0.1884 betap: 64.0 volfrac: [0.3187 0.2020 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  350 Obj.: 0.1884 betap: 64.0 volfrac: [0.3187 0.2020 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  351 Obj.: 0.1884 betap: 64.0 volfrac: [0.3186 0.2020 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  352 Obj.: 0.1884 betap: 64.0 volfrac: [0.3186 0.2020 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  353 Obj.: 0.1884 betap: 64.0 volfrac: [0.3186 0.2020 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  354 Obj.: 0.1884 betap: 64.0 volfrac: [0.3185 0.2021 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  355 Obj.: 0.1884 betap: 64.0 volfrac: [0.3185 0.2021 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  356 Obj.: 0.1884 betap: 64.0 volfrac: [0.3185 0.2021 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  357 Obj.: 0.1884 betap: 64.0 volfrac: [0.3184 0.2022 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  358 Obj.: 0.1884 betap: 64.0 volfrac: [0.3184 0.2022 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  359 Obj.: 0.1884 betap: 64.0 volfrac: [0.3184 0.2022 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  360 Obj.: 0.1884 betap: 64.0 volfrac: [0.3183 0.2022 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  361 Obj.: 0.1884 betap: 64.0 volfrac: [0.3183 0.2022 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  362 Obj.: 0.1884 betap: 64.0 volfrac: [0.3183 0.2023 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  363 Obj.: 0.1884 betap: 64.0 volfrac: [0.3182 0.2023 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  364 Obj.: 0.1884 betap: 64.0 volfrac: [0.3182 0.2023 0.0801 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  365 Obj.: 0.1884 betap: 64.0 volfrac: [0.3182 0.2024 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  366 Obj.: 0.1884 betap: 64.0 volfrac: [0.3181 0.2024 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  367 Obj.: 0.1883 betap: 64.0 volfrac: [0.3181 0.2025 0.0800 0.0799 0.0799 0.0800 0.0798 0.0798]
It.:  368 Obj.: 0.1883 betap: 64.0 volfrac: [0.3180 0.2025 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  369 Obj.: 0.1883 betap: 64.0 volfrac: [0.3180 0.2025 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  370 Obj.: 0.1883 betap: 64.0 volfrac: [0.3179 0.2026 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  371 Obj.: 0.1883 betap: 64.0 volfrac: [0.3179 0.2026 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  372 Obj.: 0.1883 betap: 64.0 volfrac: [0.3178 0.2026 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  373 Obj.: 0.1883 betap: 64.0 volfrac: [0.3178 0.2027 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  374 Obj.: 0.1883 betap: 64.0 volfrac: [0.3177 0.2027 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  375 Obj.: 0.1883 betap: 64.0 volfrac: [0.3177 0.2028 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  376 Obj.: 0.1883 betap: 64.0 volfrac: [0.3176 0.2028 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  377 Obj.: 0.1883 betap: 64.0 volfrac: [0.3176 0.2029 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  378 Obj.: 0.1883 betap: 64.0 volfrac: [0.3175 0.2029 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  379 Obj.: 0.1883 betap: 64.0 volfrac: [0.3175 0.2029 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  380 Obj.: 0.1883 betap: 64.0 volfrac: [0.3174 0.2030 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  381 Obj.: 0.1883 betap: 64.0 volfrac: [0.3174 0.2030 0.0800 0.0799 0.0799 0.0800 0.0799 0.0798]
It.:  382 Obj.: 0.1883 betap: 64.0 volfrac: [0.3173 0.2032 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  383 Obj.: 0.1883 betap: 64.0 volfrac: [0.3173 0.2031 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  384 Obj.: 0.1883 betap: 64.0 volfrac: [0.3172 0.2033 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  385 Obj.: 0.1883 betap: 64.0 volfrac: [0.3172 0.2033 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  386 Obj.: 0.1883 betap: 64.0 volfrac: [0.3171 0.2034 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  387 Obj.: 0.1883 betap: 64.0 volfrac: [0.3170 0.2035 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  388 Obj.: 0.1883 betap: 64.0 volfrac: [0.3170 0.2035 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  389 Obj.: 0.1883 betap: 64.0 volfrac: [0.3169 0.2036 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  390 Obj.: 0.1883 betap: 64.0 volfrac: [0.3168 0.2037 0.0800 0.0799 0.0799 0.0800 0.0799 0.0797]
It.:  391 Obj.: 0.1884 betap: 64.0 volfrac: [0.3167 0.2038 0.0800 0.0799 0.0800 0.0800 0.0799 0.0798]
It.:  392 Obj.: 0.1884 betap: 64.0 volfrac: [0.3167 0.2039 0.0800 0.0799 0.0800 0.0800 0.0799 0.0798]
It.:  393 Obj.: 0.1884 betap: 64.0 volfrac: [0.3166 0.2039 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  394 Obj.: 0.1883 betap: 64.0 volfrac: [0.3165 0.2040 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  395 Obj.: 0.1883 betap: 64.0 volfrac: [0.3164 0.2041 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  396 Obj.: 0.1883 betap: 64.0 volfrac: [0.3163 0.2042 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  397 Obj.: 0.1883 betap: 64.0 volfrac: [0.3162 0.2043 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  398 Obj.: 0.1883 betap: 64.0 volfrac: [0.3161 0.2043 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  399 Obj.: 0.1883 betap: 64.0 volfrac: [0.3160 0.2044 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]
It.:  400 Obj.: 0.1883 betap: 64.0 volfrac: [0.3159 0.2045 0.0800 0.0799 0.0800 0.0800 0.0799 0.0797]


==> Pylon2D_SF3D7M_vf08x7E1by7_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000 betap: 1.0 volfrac: [0.1253 0.1251 0.1249 0.1251 0.1251 0.1249 0.1247 0.1249]
It.:    2 Obj.: 10.0220 betap: 1.0 volfrac: [0.1257 0.1252 0.1248 0.1252 0.1252 0.1248 0.1243 0.1248]
It.:    3 Obj.: 10.0440 betap: 1.0 volfrac: [0.1261 0.1253 0.1246 0.1254 0.1254 0.1246 0.1239 0.1246]
It.:    4 Obj.: 10.0683 betap: 1.0 volfrac: [0.1265 0.1255 0.1245 0.1255 0.1255 0.1245 0.1235 0.1245]
It.:    5 Obj.: 10.0950 betap: 1.0 volfrac: [0.1270 0.1256 0.1243 0.1256 0.1257 0.1243 0.1231 0.1244]
It.:    6 Obj.: 10.1244 betap: 1.0 volfrac: [0.1275 0.1258 0.1242 0.1258 0.1258 0.1242 0.1226 0.1242]
It.:    7 Obj.: 10.1567 betap: 1.0 volfrac: [0.1280 0.1260 0.1240 0.1260 0.1260 0.1240 0.1220 0.1240]
It.:    8 Obj.: 10.1924 betap: 1.0 volfrac: [0.1287 0.1262 0.1238 0.1262 0.1262 0.1238 0.1214 0.1238]
It.:    9 Obj.: 10.2317 betap: 1.0 volfrac: [0.1294 0.1264 0.1235 0.1264 0.1264 0.1235 0.1207 0.1236]
It.:   10 Obj.: 10.2750 betap: 1.0 volfrac: [0.1301 0.1266 0.1233 0.1267 0.1267 0.1233 0.1200 0.1233]
It.:   11 Obj.: 10.3227 betap: 1.0 volfrac: [0.1310 0.1269 0.1230 0.1269 0.1270 0.1230 0.1192 0.1230]
It.:   12 Obj.: 10.3752 betap: 1.0 volfrac: [0.1319 0.1272 0.1227 0.1272 0.1273 0.1227 0.1183 0.1227]
It.:   13 Obj.: 10.4331 betap: 1.0 volfrac: [0.1330 0.1275 0.1223 0.1276 0.1276 0.1223 0.1173 0.1224]
It.:   14 Obj.: 10.4970 betap: 1.0 volfrac: [0.1342 0.1279 0.1219 0.1279 0.1280 0.1219 0.1162 0.1220]
It.:   15 Obj.: 10.5673 betap: 1.0 volfrac: [0.1355 0.1283 0.1215 0.1283 0.1284 0.1215 0.1151 0.1215]
It.:   16 Obj.: 10.6449 betap: 1.0 volfrac: [0.1370 0.1287 0.1210 0.1287 0.1288 0.1210 0.1138 0.1211]
It.:   17 Obj.: 10.7303 betap: 1.0 volfrac: [0.1386 0.1292 0.1204 0.1292 0.1293 0.1205 0.1123 0.1205]
It.:   18 Obj.: 10.8245 betap: 1.0 volfrac: [0.1404 0.1297 0.1198 0.1297 0.1298 0.1199 0.1107 0.1199]
It.:   19 Obj.: 10.9284 betap: 1.0 volfrac: [0.1424 0.1302 0.1192 0.1303 0.1304 0.1192 0.1091 0.1193]
It.:   20 Obj.: 11.0360 betap: 1.0 volfrac: [0.1442 0.1307 0.1185 0.1308 0.1309 0.1186 0.1076 0.1187]
It.:   21 Obj.: 11.1356 betap: 1.0 volfrac: [0.1460 0.1312 0.1179 0.1313 0.1314 0.1180 0.1061 0.1181]
It.:   22 Obj.: 11.2274 betap: 1.0 volfrac: [0.1477 0.1316 0.1174 0.1317 0.1318 0.1175 0.1047 0.1176]
It.:   23 Obj.: 11.3120 betap: 1.0 volfrac: [0.1493 0.1320 0.1168 0.1321 0.1323 0.1169 0.1035 0.1170]
It.:   24 Obj.: 11.3895 betap: 1.0 volfrac: [0.1509 0.1324 0.1163 0.1325 0.1327 0.1164 0.1022 0.1165]
It.:   25 Obj.: 11.4601 betap: 1.0 volfrac: [0.1524 0.1328 0.1158 0.1329 0.1331 0.1159 0.1011 0.1161]
It.:   26 Obj.: 11.5243 betap: 1.0 volfrac: [0.1538 0.1331 0.1153 0.1333 0.1334 0.1155 0.1000 0.1156]
It.:   27 Obj.: 11.5819 betap: 1.0 volfrac: [0.1552 0.1334 0.1148 0.1336 0.1338 0.1150 0.0990 0.1152]
It.:   28 Obj.: 11.6353 betap: 1.0 volfrac: [0.1569 0.1338 0.1143 0.1340 0.1342 0.1145 0.0978 0.1146]
It.:   29 Obj.: 11.6967 betap: 1.0 volfrac: [0.1588 0.1342 0.1136 0.1344 0.1347 0.1138 0.0964 0.1140]
It.:   30 Obj.: 11.7676 betap: 1.0 volfrac: [0.1610 0.1347 0.1129 0.1350 0.1352 0.1131 0.0948 0.1133]
It.:   31 Obj.: 11.8498 betap: 1.0 volfrac: [0.1636 0.1352 0.1120 0.1355 0.1358 0.1123 0.0930 0.1125]
It.:   32 Obj.: 11.9454 betap: 1.0 volfrac: [0.1667 0.1359 0.1110 0.1362 0.1365 0.1113 0.0909 0.1115]
It.:   33 Obj.: 12.0570 betap: 1.0 volfrac: [0.1705 0.1366 0.1098 0.1370 0.1373 0.1100 0.0884 0.1103]
It.:   34 Obj.: 12.1878 betap: 1.0 volfrac: [0.1750 0.1375 0.1083 0.1379 0.1382 0.1086 0.0856 0.1089]
It.:   35 Obj.: 12.3418 betap: 1.0 volfrac: [0.1799 0.1384 0.1068 0.1388 0.1392 0.1070 0.0826 0.1073]
It.:   36 Obj.: 12.5026 betap: 1.0 volfrac: [0.1846 0.1392 0.1053 0.1396 0.1400 0.1056 0.0799 0.1059]
It.:   37 Obj.: 12.6334 betap: 1.0 volfrac: [0.1889 0.1400 0.1040 0.1403 0.1407 0.1042 0.0774 0.1045]
It.:   38 Obj.: 12.7365 betap: 1.0 volfrac: [0.1930 0.1406 0.1027 0.1410 0.1413 0.1029 0.0752 0.1032]
It.:   39 Obj.: 12.8135 betap: 1.0 volfrac: [0.1969 0.1412 0.1015 0.1415 0.1419 0.1017 0.0732 0.1020]
It.:   40 Obj.: 12.8643 betap: 1.0 volfrac: [0.2006 0.1418 0.1004 0.1421 0.1424 0.1006 0.0713 0.1009]
It.:   41 Obj.: 12.8881 betap: 1.0 volfrac: [0.2041 0.1423 0.0993 0.1425 0.1428 0.0996 0.0696 0.0998]
It.:   42 Obj.: 12.8813 betap: 1.0 volfrac: [0.2075 0.1427 0.0983 0.1429 0.1432 0.0985 0.0680 0.0988]
It.:   43 Obj.: 12.8391 betap: 1.0 volfrac: [0.2107 0.1431 0.0974 0.1433 0.1435 0.0976 0.0666 0.0978]
It.:   44 Obj.: 12.7540 betap: 1.0 volfrac: [0.2138 0.1435 0.0965 0.1436 0.1438 0.0967 0.0652 0.0969]
It.:   45 Obj.: 12.6145 betap: 1.0 volfrac: [0.2168 0.1438 0.0956 0.1439 0.1441 0.0958 0.0640 0.0960]
It.:   46 Obj.: 12.4092 betap: 1.0 volfrac: [0.2197 0.1440 0.0948 0.1441 0.1442 0.0950 0.0630 0.0952]
It.:   47 Obj.: 12.1241 betap: 1.0 volfrac: [0.2227 0.1442 0.0940 0.1442 0.1443 0.0942 0.0622 0.0943]
It.:   48 Obj.: 11.7402 betap: 1.0 volfrac: [0.2257 0.1443 0.0932 0.1442 0.1442 0.0934 0.0616 0.0935]
It.:   49 Obj.: 11.2542 betap: 1.0 volfrac: [0.2290 0.1441 0.0924 0.1439 0.1439 0.0925 0.0614 0.0927]
It.:   50 Obj.: 10.6769 betap: 2.0 volfrac: [0.2598 0.1446 0.0843 0.1443 0.1442 0.0845 0.0536 0.0847]
It.:   51 Obj.: 9.9747 betap: 2.0 volfrac: [0.2676 0.1427 0.0827 0.1427 0.1428 0.0830 0.0550 0.0835]
It.:   52 Obj.: 9.1512 betap: 2.0 volfrac: [0.2795 0.1404 0.0803 0.1405 0.1407 0.0808 0.0564 0.0814]
It.:   53 Obj.: 8.4492 betap: 2.0 volfrac: [0.2938 0.1377 0.0775 0.1381 0.1383 0.0780 0.0577 0.0789]
It.:   54 Obj.: 7.9428 betap: 2.0 volfrac: [0.3091 0.1349 0.0746 0.1353 0.1357 0.0752 0.0589 0.0763]
It.:   55 Obj.: 7.6734 betap: 2.0 volfrac: [0.3251 0.1318 0.0717 0.1324 0.1328 0.0725 0.0601 0.0738]
It.:   56 Obj.: 7.5661 betap: 2.0 volfrac: [0.3414 0.1286 0.0688 0.1292 0.1298 0.0698 0.0611 0.0713]
It.:   57 Obj.: 7.5808 betap: 2.0 volfrac: [0.3576 0.1256 0.0666 0.1262 0.1267 0.0672 0.0621 0.0681]
It.:   58 Obj.: 7.3341 betap: 2.0 volfrac: [0.3722 0.1230 0.0648 0.1233 0.1239 0.0650 0.0628 0.0651]
It.:   59 Obj.: 7.0767 betap: 2.0 volfrac: [0.3851 0.1205 0.0634 0.1206 0.1212 0.0632 0.0635 0.0625]
It.:   60 Obj.: 6.8004 betap: 2.0 volfrac: [0.3968 0.1182 0.0620 0.1182 0.1186 0.0617 0.0641 0.0604]
It.:   61 Obj.: 6.5011 betap: 2.0 volfrac: [0.4073 0.1160 0.0603 0.1159 0.1163 0.0607 0.0647 0.0589]
It.:   62 Obj.: 6.1886 betap: 2.0 volfrac: [0.4169 0.1139 0.0582 0.1138 0.1140 0.0603 0.0652 0.0577]
It.:   63 Obj.: 5.8742 betap: 2.0 volfrac: [0.4256 0.1119 0.0557 0.1118 0.1119 0.0606 0.0657 0.0567]
It.:   64 Obj.: 5.5650 betap: 2.0 volfrac: [0.4334 0.1100 0.0532 0.1100 0.1100 0.0614 0.0661 0.0559]
It.:   65 Obj.: 5.2609 betap: 2.0 volfrac: [0.4404 0.1082 0.0509 0.1082 0.1081 0.0622 0.0666 0.0553]
It.:   66 Obj.: 4.9613 betap: 2.0 volfrac: [0.4468 0.1065 0.0488 0.1066 0.1064 0.0630 0.0670 0.0549]
It.:   67 Obj.: 4.6714 betap: 2.0 volfrac: [0.4524 0.1050 0.0471 0.1050 0.1048 0.0636 0.0675 0.0546]
It.:   68 Obj.: 4.3907 betap: 2.0 volfrac: [0.4573 0.1035 0.0457 0.1036 0.1032 0.0643 0.0679 0.0545]
It.:   69 Obj.: 4.1115 betap: 2.0 volfrac: [0.4616 0.1021 0.0446 0.1022 0.1018 0.0649 0.0683 0.0544]
It.:   70 Obj.: 3.8327 betap: 2.0 volfrac: [0.4653 0.1008 0.0439 0.1008 0.1005 0.0655 0.0687 0.0545]
It.:   71 Obj.: 3.5587 betap: 2.0 volfrac: [0.4684 0.0995 0.0433 0.0996 0.0992 0.0661 0.0691 0.0546]
It.:   72 Obj.: 3.2932 betap: 2.0 volfrac: [0.4711 0.0983 0.0430 0.0984 0.0980 0.0667 0.0695 0.0549]
It.:   73 Obj.: 3.0397 betap: 2.0 volfrac: [0.4733 0.0972 0.0429 0.0973 0.0969 0.0672 0.0699 0.0553]
It.:   74 Obj.: 2.8006 betap: 2.0 volfrac: [0.4751 0.0962 0.0430 0.0962 0.0958 0.0677 0.0703 0.0558]
It.:   75 Obj.: 2.5775 betap: 2.0 volfrac: [0.4765 0.0952 0.0431 0.0952 0.0949 0.0682 0.0706 0.0564]
It.:   76 Obj.: 2.3713 betap: 2.0 volfrac: [0.4775 0.0942 0.0434 0.0942 0.0939 0.0687 0.0710 0.0570]
It.:   77 Obj.: 2.1823 betap: 2.0 volfrac: [0.4783 0.0933 0.0437 0.0933 0.0930 0.0692 0.0713 0.0578]
It.:   78 Obj.: 2.0102 betap: 2.0 volfrac: [0.4789 0.0925 0.0441 0.0925 0.0922 0.0696 0.0716 0.0587]
It.:   79 Obj.: 1.8544 betap: 2.0 volfrac: [0.4792 0.0917 0.0445 0.0916 0.0915 0.0700 0.0719 0.0596]
It.:   80 Obj.: 1.7139 betap: 2.0 volfrac: [0.4793 0.0909 0.0449 0.0909 0.0907 0.0704 0.0722 0.0605]
It.:   81 Obj.: 1.5876 betap: 2.0 volfrac: [0.4793 0.0902 0.0454 0.0902 0.0901 0.0708 0.0725 0.0614]
It.:   82 Obj.: 1.4742 betap: 2.0 volfrac: [0.4792 0.0896 0.0460 0.0895 0.0894 0.0712 0.0728 0.0623]
It.:   83 Obj.: 1.3727 betap: 2.0 volfrac: [0.4789 0.0890 0.0466 0.0889 0.0888 0.0716 0.0731 0.0631]
It.:   84 Obj.: 1.2818 betap: 2.0 volfrac: [0.4786 0.0884 0.0473 0.0883 0.0883 0.0719 0.0733 0.0639]
It.:   85 Obj.: 1.2004 betap: 2.0 volfrac: [0.4781 0.0878 0.0481 0.0877 0.0878 0.0723 0.0736 0.0646]
It.:   86 Obj.: 1.1274 betap: 2.0 volfrac: [0.4776 0.0873 0.0488 0.0872 0.0873 0.0726 0.0738 0.0653]
It.:   87 Obj.: 1.0619 betap: 2.0 volfrac: [0.4770 0.0868 0.0496 0.0867 0.0868 0.0729 0.0741 0.0660]
It.:   88 Obj.: 1.0029 betap: 2.0 volfrac: [0.4763 0.0864 0.0505 0.0863 0.0864 0.0732 0.0743 0.0667]
It.:   89 Obj.: 0.9498 betap: 2.0 volfrac: [0.4755 0.0859 0.0514 0.0858 0.0860 0.0735 0.0745 0.0673]
It.:   90 Obj.: 0.9017 betap: 2.0 volfrac: [0.4747 0.0855 0.0524 0.0854 0.0856 0.0738 0.0748 0.0679]
It.:   91 Obj.: 0.8582 betap: 2.0 volfrac: [0.4738 0.0851 0.0533 0.0850 0.0853 0.0740 0.0750 0.0684]
It.:   92 Obj.: 0.8188 betap: 2.0 volfrac: [0.4728 0.0848 0.0544 0.0847 0.0850 0.0743 0.0752 0.0690]
It.:   93 Obj.: 0.7828 betap: 2.0 volfrac: [0.4718 0.0844 0.0554 0.0843 0.0847 0.0745 0.0753 0.0695]
It.:   94 Obj.: 0.7501 betap: 2.0 volfrac: [0.4707 0.0841 0.0565 0.0840 0.0844 0.0748 0.0755 0.0700]
It.:   95 Obj.: 0.7202 betap: 2.0 volfrac: [0.4697 0.0838 0.0576 0.0837 0.0841 0.0750 0.0757 0.0704]
It.:   96 Obj.: 0.6928 betap: 2.0 volfrac: [0.4686 0.0835 0.0586 0.0835 0.0838 0.0752 0.0759 0.0709]
It.:   97 Obj.: 0.6677 betap: 2.0 volfrac: [0.4675 0.0833 0.0596 0.0832 0.0836 0.0754 0.0760 0.0713]
It.:   98 Obj.: 0.6447 betap: 2.0 volfrac: [0.4665 0.0830 0.0606 0.0830 0.0834 0.0756 0.0762 0.0717]
It.:   99 Obj.: 0.6235 betap: 2.0 volfrac: [0.4656 0.0828 0.0615 0.0827 0.0832 0.0758 0.0763 0.0721]
It.:  100 Obj.: 0.6041 betap: 4.0 volfrac: [0.4855 0.0768 0.0623 0.0740 0.0720 0.0781 0.0763 0.0750]
It.:  101 Obj.: 0.4508 betap: 4.0 volfrac: [0.4838 0.0768 0.0631 0.0742 0.0722 0.0782 0.0765 0.0752]
It.:  102 Obj.: 0.4279 betap: 4.0 volfrac: [0.4821 0.0769 0.0639 0.0744 0.0725 0.0782 0.0766 0.0754]
It.:  103 Obj.: 0.4148 betap: 4.0 volfrac: [0.4804 0.0770 0.0646 0.0746 0.0728 0.0783 0.0767 0.0756]
It.:  104 Obj.: 0.4045 betap: 4.0 volfrac: [0.4787 0.0771 0.0653 0.0748 0.0731 0.0784 0.0769 0.0758]
It.:  105 Obj.: 0.3954 betap: 4.0 volfrac: [0.4771 0.0772 0.0660 0.0750 0.0734 0.0784 0.0770 0.0759]
It.:  106 Obj.: 0.3871 betap: 4.0 volfrac: [0.4755 0.0773 0.0667 0.0752 0.0737 0.0785 0.0771 0.0761]
It.:  107 Obj.: 0.3796 betap: 4.0 volfrac: [0.4740 0.0774 0.0673 0.0754 0.0740 0.0785 0.0772 0.0763]
It.:  108 Obj.: 0.3726 betap: 4.0 volfrac: [0.4726 0.0774 0.0679 0.0755 0.0742 0.0786 0.0773 0.0764]
It.:  109 Obj.: 0.3663 betap: 4.0 volfrac: [0.4712 0.0775 0.0684 0.0757 0.0745 0.0786 0.0774 0.0766]
It.:  110 Obj.: 0.3604 betap: 4.0 volfrac: [0.4699 0.0776 0.0690 0.0759 0.0747 0.0787 0.0775 0.0767]
It.:  111 Obj.: 0.3550 betap: 4.0 volfrac: [0.4686 0.0777 0.0695 0.0760 0.0749 0.0787 0.0776 0.0769]
It.:  112 Obj.: 0.3499 betap: 4.0 volfrac: [0.4674 0.0777 0.0700 0.0762 0.0752 0.0788 0.0777 0.0770]
It.:  113 Obj.: 0.3451 betap: 4.0 volfrac: [0.4663 0.0778 0.0704 0.0763 0.0754 0.0788 0.0778 0.0771]
It.:  114 Obj.: 0.3406 betap: 4.0 volfrac: [0.4652 0.0779 0.0709 0.0765 0.0756 0.0789 0.0779 0.0772]
It.:  115 Obj.: 0.3364 betap: 4.0 volfrac: [0.4641 0.0780 0.0713 0.0766 0.0757 0.0789 0.0780 0.0773]
It.:  116 Obj.: 0.3323 betap: 4.0 volfrac: [0.4631 0.0780 0.0717 0.0767 0.0759 0.0790 0.0781 0.0774]
It.:  117 Obj.: 0.3284 betap: 4.0 volfrac: [0.4622 0.0781 0.0721 0.0769 0.0761 0.0790 0.0782 0.0775]
It.:  118 Obj.: 0.3247 betap: 4.0 volfrac: [0.4613 0.0781 0.0724 0.0770 0.0763 0.0791 0.0782 0.0776]
It.:  119 Obj.: 0.3212 betap: 4.0 volfrac: [0.4604 0.0782 0.0728 0.0771 0.0764 0.0791 0.0783 0.0777]
It.:  120 Obj.: 0.3180 betap: 4.0 volfrac: [0.4595 0.0783 0.0731 0.0772 0.0766 0.0791 0.0784 0.0778]
It.:  121 Obj.: 0.3149 betap: 4.0 volfrac: [0.4587 0.0783 0.0734 0.0773 0.0767 0.0792 0.0784 0.0779]
It.:  122 Obj.: 0.3120 betap: 4.0 volfrac: [0.4580 0.0784 0.0737 0.0774 0.0768 0.0792 0.0785 0.0779]
It.:  123 Obj.: 0.3093 betap: 4.0 volfrac: [0.4572 0.0784 0.0740 0.0775 0.0770 0.0792 0.0786 0.0780]
It.:  124 Obj.: 0.3067 betap: 4.0 volfrac: [0.4565 0.0785 0.0743 0.0776 0.0771 0.0793 0.0786 0.0781]
It.:  125 Obj.: 0.3043 betap: 4.0 volfrac: [0.4558 0.0785 0.0746 0.0777 0.0772 0.0793 0.0787 0.0782]
It.:  126 Obj.: 0.3020 betap: 4.0 volfrac: [0.4552 0.0786 0.0748 0.0778 0.0773 0.0793 0.0787 0.0782]
It.:  127 Obj.: 0.2998 betap: 4.0 volfrac: [0.4546 0.0786 0.0750 0.0779 0.0775 0.0794 0.0788 0.0783]
It.:  128 Obj.: 0.2978 betap: 4.0 volfrac: [0.4540 0.0786 0.0753 0.0780 0.0776 0.0794 0.0788 0.0784]
It.:  129 Obj.: 0.2959 betap: 4.0 volfrac: [0.4534 0.0787 0.0755 0.0780 0.0777 0.0794 0.0789 0.0784]
It.:  130 Obj.: 0.2940 betap: 4.0 volfrac: [0.4529 0.0787 0.0757 0.0781 0.0778 0.0794 0.0789 0.0785]
It.:  131 Obj.: 0.2923 betap: 4.0 volfrac: [0.4524 0.0787 0.0759 0.0782 0.0779 0.0795 0.0790 0.0785]
It.:  132 Obj.: 0.2906 betap: 4.0 volfrac: [0.4519 0.0788 0.0761 0.0783 0.0779 0.0795 0.0790 0.0786]
It.:  133 Obj.: 0.2891 betap: 4.0 volfrac: [0.4514 0.0788 0.0762 0.0783 0.0780 0.0795 0.0791 0.0786]
It.:  134 Obj.: 0.2876 betap: 4.0 volfrac: [0.4509 0.0788 0.0764 0.0784 0.0781 0.0795 0.0791 0.0787]
It.:  135 Obj.: 0.2862 betap: 4.0 volfrac: [0.4505 0.0789 0.0766 0.0785 0.0782 0.0795 0.0791 0.0787]
It.:  136 Obj.: 0.2848 betap: 4.0 volfrac: [0.4501 0.0789 0.0767 0.0785 0.0783 0.0796 0.0792 0.0788]
It.:  137 Obj.: 0.2836 betap: 4.0 volfrac: [0.4496 0.0789 0.0769 0.0786 0.0783 0.0796 0.0792 0.0788]
It.:  138 Obj.: 0.2824 betap: 4.0 volfrac: [0.4492 0.0790 0.0770 0.0786 0.0784 0.0796 0.0793 0.0789]
It.:  139 Obj.: 0.2813 betap: 4.0 volfrac: [0.4489 0.0790 0.0772 0.0787 0.0785 0.0796 0.0793 0.0789]
It.:  140 Obj.: 0.2802 betap: 4.0 volfrac: [0.4485 0.0790 0.0773 0.0787 0.0786 0.0796 0.0793 0.0790]
It.:  141 Obj.: 0.2792 betap: 4.0 volfrac: [0.4481 0.0790 0.0774 0.0788 0.0786 0.0796 0.0793 0.0790]
It.:  142 Obj.: 0.2783 betap: 4.0 volfrac: [0.4478 0.0791 0.0775 0.0788 0.0787 0.0797 0.0794 0.0790]
It.:  143 Obj.: 0.2774 betap: 4.0 volfrac: [0.4475 0.0791 0.0777 0.0789 0.0787 0.0797 0.0794 0.0791]
It.:  144 Obj.: 0.2765 betap: 4.0 volfrac: [0.4472 0.0791 0.0778 0.0789 0.0788 0.0797 0.0794 0.0791]
It.:  145 Obj.: 0.2757 betap: 4.0 volfrac: [0.4469 0.0792 0.0779 0.0790 0.0788 0.0797 0.0795 0.0792]
It.:  146 Obj.: 0.2750 betap: 4.0 volfrac: [0.4466 0.0792 0.0780 0.0790 0.0789 0.0797 0.0795 0.0792]
It.:  147 Obj.: 0.2742 betap: 4.0 volfrac: [0.4463 0.0792 0.0781 0.0790 0.0789 0.0797 0.0795 0.0792]
It.:  148 Obj.: 0.2736 betap: 4.0 volfrac: [0.4461 0.0792 0.0781 0.0791 0.0790 0.0797 0.0795 0.0793]
It.:  149 Obj.: 0.2729 betap: 4.0 volfrac: [0.4458 0.0793 0.0782 0.0791 0.0790 0.0797 0.0795 0.0793]
It.:  150 Obj.: 0.2723 betap: 8.0 volfrac: [0.4456 0.0781 0.0798 0.0777 0.0789 0.0799 0.0782 0.0818]
It.:  151 Obj.: 0.2208 betap: 8.0 volfrac: [0.4455 0.0782 0.0798 0.0778 0.0789 0.0799 0.0783 0.0817]
It.:  152 Obj.: 0.2204 betap: 8.0 volfrac: [0.4454 0.0782 0.0798 0.0779 0.0789 0.0799 0.0784 0.0816]
It.:  153 Obj.: 0.2202 betap: 8.0 volfrac: [0.4452 0.0783 0.0798 0.0779 0.0789 0.0799 0.0785 0.0815]
It.:  154 Obj.: 0.2199 betap: 8.0 volfrac: [0.4450 0.0784 0.0798 0.0780 0.0790 0.0799 0.0785 0.0814]
It.:  155 Obj.: 0.2196 betap: 8.0 volfrac: [0.4448 0.0784 0.0798 0.0781 0.0790 0.0799 0.0786 0.0813]
It.:  156 Obj.: 0.2194 betap: 8.0 volfrac: [0.4447 0.0785 0.0798 0.0782 0.0790 0.0799 0.0787 0.0812]
It.:  157 Obj.: 0.2192 betap: 8.0 volfrac: [0.4445 0.0786 0.0798 0.0783 0.0791 0.0799 0.0787 0.0812]
It.:  158 Obj.: 0.2190 betap: 8.0 volfrac: [0.4443 0.0786 0.0798 0.0783 0.0791 0.0799 0.0788 0.0811]
It.:  159 Obj.: 0.2188 betap: 8.0 volfrac: [0.4442 0.0787 0.0798 0.0784 0.0792 0.0799 0.0789 0.0810]
It.:  160 Obj.: 0.2186 betap: 8.0 volfrac: [0.4440 0.0787 0.0798 0.0785 0.0792 0.0799 0.0789 0.0810]
It.:  161 Obj.: 0.2185 betap: 8.0 volfrac: [0.4438 0.0788 0.0798 0.0785 0.0792 0.0799 0.0790 0.0809]
It.:  162 Obj.: 0.2183 betap: 8.0 volfrac: [0.4437 0.0788 0.0798 0.0786 0.0793 0.0799 0.0790 0.0809]
It.:  163 Obj.: 0.2182 betap: 8.0 volfrac: [0.4436 0.0789 0.0798 0.0787 0.0793 0.0799 0.0791 0.0808]
It.:  164 Obj.: 0.2180 betap: 8.0 volfrac: [0.4434 0.0789 0.0798 0.0787 0.0793 0.0799 0.0791 0.0808]
It.:  165 Obj.: 0.2179 betap: 8.0 volfrac: [0.4433 0.0790 0.0798 0.0788 0.0794 0.0799 0.0792 0.0807]
It.:  166 Obj.: 0.2178 betap: 8.0 volfrac: [0.4432 0.0790 0.0798 0.0788 0.0794 0.0799 0.0792 0.0807]
It.:  167 Obj.: 0.2176 betap: 8.0 volfrac: [0.4430 0.0791 0.0798 0.0789 0.0794 0.0799 0.0792 0.0806]
It.:  168 Obj.: 0.2175 betap: 8.0 volfrac: [0.4429 0.0791 0.0798 0.0789 0.0794 0.0799 0.0793 0.0806]
It.:  169 Obj.: 0.2174 betap: 8.0 volfrac: [0.4428 0.0791 0.0798 0.0790 0.0795 0.0799 0.0793 0.0806]
It.:  170 Obj.: 0.2173 betap: 8.0 volfrac: [0.4427 0.0792 0.0799 0.0790 0.0795 0.0799 0.0793 0.0805]
It.:  171 Obj.: 0.2172 betap: 8.0 volfrac: [0.4426 0.0792 0.0799 0.0791 0.0795 0.0799 0.0794 0.0805]
It.:  172 Obj.: 0.2171 betap: 8.0 volfrac: [0.4425 0.0792 0.0799 0.0791 0.0795 0.0799 0.0794 0.0805]
It.:  173 Obj.: 0.2170 betap: 8.0 volfrac: [0.4424 0.0793 0.0799 0.0791 0.0795 0.0799 0.0794 0.0805]
It.:  174 Obj.: 0.2169 betap: 8.0 volfrac: [0.4423 0.0793 0.0799 0.0792 0.0796 0.0799 0.0795 0.0804]
It.:  175 Obj.: 0.2168 betap: 8.0 volfrac: [0.4422 0.0793 0.0799 0.0792 0.0796 0.0799 0.0795 0.0804]
It.:  176 Obj.: 0.2167 betap: 8.0 volfrac: [0.4421 0.0794 0.0799 0.0792 0.0796 0.0799 0.0795 0.0804]
It.:  177 Obj.: 0.2166 betap: 8.0 volfrac: [0.4420 0.0794 0.0799 0.0793 0.0796 0.0799 0.0795 0.0804]
It.:  178 Obj.: 0.2165 betap: 8.0 volfrac: [0.4420 0.0794 0.0799 0.0793 0.0796 0.0799 0.0796 0.0803]
It.:  179 Obj.: 0.2164 betap: 8.0 volfrac: [0.4419 0.0794 0.0799 0.0793 0.0796 0.0799 0.0796 0.0803]
It.:  180 Obj.: 0.2163 betap: 8.0 volfrac: [0.4418 0.0794 0.0799 0.0794 0.0797 0.0799 0.0796 0.0803]
It.:  181 Obj.: 0.2162 betap: 8.0 volfrac: [0.4418 0.0795 0.0799 0.0794 0.0797 0.0799 0.0796 0.0803]
It.:  182 Obj.: 0.2161 betap: 8.0 volfrac: [0.4417 0.0795 0.0799 0.0794 0.0797 0.0799 0.0796 0.0803]
It.:  183 Obj.: 0.2161 betap: 8.0 volfrac: [0.4416 0.0795 0.0799 0.0794 0.0797 0.0799 0.0796 0.0803]
It.:  184 Obj.: 0.2160 betap: 8.0 volfrac: [0.4416 0.0795 0.0799 0.0795 0.0797 0.0800 0.0797 0.0802]
It.:  185 Obj.: 0.2159 betap: 8.0 volfrac: [0.4415 0.0795 0.0799 0.0795 0.0797 0.0800 0.0797 0.0802]
It.:  186 Obj.: 0.2158 betap: 8.0 volfrac: [0.4415 0.0796 0.0799 0.0795 0.0797 0.0800 0.0797 0.0802]
It.:  187 Obj.: 0.2158 betap: 8.0 volfrac: [0.4414 0.0796 0.0799 0.0795 0.0797 0.0800 0.0797 0.0802]
It.:  188 Obj.: 0.2157 betap: 8.0 volfrac: [0.4414 0.0796 0.0799 0.0795 0.0798 0.0800 0.0797 0.0802]
It.:  189 Obj.: 0.2156 betap: 8.0 volfrac: [0.4413 0.0796 0.0799 0.0796 0.0798 0.0800 0.0797 0.0802]
It.:  190 Obj.: 0.2155 betap: 8.0 volfrac: [0.4413 0.0796 0.0799 0.0796 0.0798 0.0800 0.0798 0.0802]
It.:  191 Obj.: 0.2155 betap: 8.0 volfrac: [0.4412 0.0796 0.0799 0.0796 0.0798 0.0800 0.0798 0.0802]
It.:  192 Obj.: 0.2154 betap: 8.0 volfrac: [0.4412 0.0796 0.0799 0.0796 0.0798 0.0800 0.0798 0.0801]
It.:  193 Obj.: 0.2153 betap: 8.0 volfrac: [0.4412 0.0797 0.0799 0.0796 0.0798 0.0800 0.0798 0.0801]
It.:  194 Obj.: 0.2153 betap: 8.0 volfrac: [0.4411 0.0797 0.0799 0.0796 0.0798 0.0800 0.0798 0.0801]
It.:  195 Obj.: 0.2152 betap: 8.0 volfrac: [0.4411 0.0797 0.0799 0.0797 0.0798 0.0800 0.0798 0.0801]
It.:  196 Obj.: 0.2152 betap: 8.0 volfrac: [0.4411 0.0797 0.0799 0.0797 0.0798 0.0800 0.0798 0.0801]
It.:  197 Obj.: 0.2151 betap: 8.0 volfrac: [0.4410 0.0797 0.0799 0.0797 0.0798 0.0800 0.0798 0.0801]
It.:  198 Obj.: 0.2150 betap: 8.0 volfrac: [0.4410 0.0797 0.0799 0.0797 0.0798 0.0800 0.0798 0.0801]
It.:  199 Obj.: 0.2150 betap: 8.0 volfrac: [0.4410 0.0797 0.0799 0.0797 0.0798 0.0800 0.0798 0.0801]
It.:  200 Obj.: 0.2149 betap: 16.0 volfrac: [0.4403 0.0791 0.0802 0.0788 0.0809 0.0800 0.0794 0.0813]
It.:  201 Obj.: 0.1916 betap: 16.0 volfrac: [0.4405 0.0791 0.0801 0.0788 0.0808 0.0800 0.0794 0.0812]
It.:  202 Obj.: 0.1915 betap: 16.0 volfrac: [0.4407 0.0791 0.0801 0.0789 0.0807 0.0800 0.0795 0.0811]
It.:  203 Obj.: 0.1915 betap: 16.0 volfrac: [0.4407 0.0791 0.0801 0.0789 0.0806 0.0799 0.0795 0.0811]
It.:  204 Obj.: 0.1914 betap: 16.0 volfrac: [0.4408 0.0792 0.0801 0.0789 0.0806 0.0799 0.0795 0.0810]
It.:  205 Obj.: 0.1914 betap: 16.0 volfrac: [0.4408 0.0792 0.0801 0.0790 0.0805 0.0799 0.0795 0.0809]
It.:  206 Obj.: 0.1913 betap: 16.0 volfrac: [0.4408 0.0792 0.0801 0.0790 0.0805 0.0799 0.0795 0.0809]
It.:  207 Obj.: 0.1913 betap: 16.0 volfrac: [0.4408 0.0792 0.0801 0.0791 0.0805 0.0799 0.0796 0.0808]
It.:  208 Obj.: 0.1913 betap: 16.0 volfrac: [0.4408 0.0793 0.0801 0.0791 0.0804 0.0799 0.0796 0.0808]
It.:  209 Obj.: 0.1912 betap: 16.0 volfrac: [0.4408 0.0793 0.0801 0.0791 0.0804 0.0799 0.0796 0.0807]
It.:  210 Obj.: 0.1912 betap: 16.0 volfrac: [0.4408 0.0793 0.0801 0.0792 0.0804 0.0799 0.0796 0.0807]
It.:  211 Obj.: 0.1912 betap: 16.0 volfrac: [0.4408 0.0793 0.0801 0.0792 0.0804 0.0799 0.0796 0.0807]
It.:  212 Obj.: 0.1912 betap: 16.0 volfrac: [0.4408 0.0794 0.0801 0.0792 0.0803 0.0799 0.0797 0.0806]
It.:  213 Obj.: 0.1912 betap: 16.0 volfrac: [0.4408 0.0794 0.0800 0.0793 0.0803 0.0799 0.0797 0.0806]
It.:  214 Obj.: 0.1911 betap: 16.0 volfrac: [0.4407 0.0794 0.0800 0.0793 0.0803 0.0799 0.0797 0.0806]
It.:  215 Obj.: 0.1911 betap: 16.0 volfrac: [0.4407 0.0795 0.0800 0.0793 0.0803 0.0799 0.0797 0.0805]
It.:  216 Obj.: 0.1911 betap: 16.0 volfrac: [0.4407 0.0795 0.0800 0.0794 0.0803 0.0799 0.0797 0.0805]
It.:  217 Obj.: 0.1911 betap: 16.0 volfrac: [0.4407 0.0795 0.0800 0.0794 0.0802 0.0799 0.0797 0.0805]
It.:  218 Obj.: 0.1911 betap: 16.0 volfrac: [0.4407 0.0795 0.0800 0.0794 0.0802 0.0799 0.0797 0.0804]
It.:  219 Obj.: 0.1911 betap: 16.0 volfrac: [0.4407 0.0795 0.0800 0.0794 0.0802 0.0799 0.0798 0.0804]
It.:  220 Obj.: 0.1910 betap: 16.0 volfrac: [0.4406 0.0796 0.0800 0.0795 0.0802 0.0799 0.0798 0.0804]
It.:  221 Obj.: 0.1910 betap: 16.0 volfrac: [0.4406 0.0796 0.0800 0.0795 0.0802 0.0800 0.0798 0.0804]
It.:  222 Obj.: 0.1910 betap: 16.0 volfrac: [0.4406 0.0796 0.0800 0.0795 0.0802 0.0800 0.0798 0.0804]
It.:  223 Obj.: 0.1910 betap: 16.0 volfrac: [0.4406 0.0796 0.0800 0.0795 0.0802 0.0800 0.0798 0.0803]
It.:  224 Obj.: 0.1910 betap: 16.0 volfrac: [0.4406 0.0796 0.0800 0.0795 0.0802 0.0800 0.0798 0.0803]
It.:  225 Obj.: 0.1910 betap: 16.0 volfrac: [0.4406 0.0797 0.0800 0.0796 0.0801 0.0800 0.0798 0.0803]
It.:  226 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0797 0.0800 0.0796 0.0801 0.0800 0.0798 0.0803]
It.:  227 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0797 0.0800 0.0796 0.0801 0.0800 0.0798 0.0803]
It.:  228 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0797 0.0800 0.0796 0.0801 0.0800 0.0798 0.0802]
It.:  229 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0797 0.0800 0.0796 0.0801 0.0800 0.0798 0.0802]
It.:  230 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0797 0.0800 0.0796 0.0801 0.0800 0.0799 0.0802]
It.:  231 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0797 0.0800 0.0797 0.0801 0.0800 0.0799 0.0802]
It.:  232 Obj.: 0.1909 betap: 16.0 volfrac: [0.4405 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0802]
It.:  233 Obj.: 0.1909 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0802]
It.:  234 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0802]
It.:  235 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0802]
It.:  236 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0802]
It.:  237 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0801]
It.:  238 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0797 0.0801 0.0800 0.0799 0.0801]
It.:  239 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0798 0.0801 0.0800 0.0799 0.0801]
It.:  240 Obj.: 0.1908 betap: 16.0 volfrac: [0.4404 0.0798 0.0800 0.0798 0.0801 0.0800 0.0799 0.0801]
It.:  241 Obj.: 0.1908 betap: 16.0 volfrac: [0.4403 0.0798 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  242 Obj.: 0.1908 betap: 16.0 volfrac: [0.4403 0.0798 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  243 Obj.: 0.1908 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  244 Obj.: 0.1907 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  245 Obj.: 0.1907 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  246 Obj.: 0.1907 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  247 Obj.: 0.1907 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  248 Obj.: 0.1907 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  249 Obj.: 0.1907 betap: 16.0 volfrac: [0.4403 0.0799 0.0800 0.0798 0.0800 0.0800 0.0799 0.0801]
It.:  250 Obj.: 0.1907 betap: 32.0 volfrac: [0.4396 0.0795 0.0801 0.0794 0.0806 0.0801 0.0801 0.0806]
It.:  251 Obj.: 0.1812 betap: 32.0 volfrac: [0.4401 0.0795 0.0801 0.0793 0.0804 0.0801 0.0800 0.0805]
It.:  252 Obj.: 0.1813 betap: 32.0 volfrac: [0.4404 0.0795 0.0801 0.0793 0.0803 0.0801 0.0800 0.0804]
It.:  253 Obj.: 0.1814 betap: 32.0 volfrac: [0.4407 0.0795 0.0801 0.0793 0.0801 0.0800 0.0800 0.0803]
It.:  254 Obj.: 0.1816 betap: 32.0 volfrac: [0.4410 0.0795 0.0801 0.0793 0.0799 0.0800 0.0800 0.0802]
It.:  255 Obj.: 0.1817 betap: 32.0 volfrac: [0.4412 0.0795 0.0800 0.0793 0.0798 0.0800 0.0800 0.0801]
It.:  256 Obj.: 0.1817 betap: 32.0 volfrac: [0.4412 0.0796 0.0800 0.0794 0.0797 0.0800 0.0800 0.0801]
It.:  257 Obj.: 0.1817 betap: 32.0 volfrac: [0.4412 0.0796 0.0800 0.0794 0.0797 0.0800 0.0800 0.0801]
It.:  258 Obj.: 0.1817 betap: 32.0 volfrac: [0.4412 0.0796 0.0800 0.0794 0.0797 0.0800 0.0800 0.0800]
It.:  259 Obj.: 0.1817 betap: 32.0 volfrac: [0.4412 0.0796 0.0800 0.0794 0.0797 0.0800 0.0800 0.0800]
It.:  260 Obj.: 0.1816 betap: 32.0 volfrac: [0.4412 0.0796 0.0800 0.0794 0.0797 0.0800 0.0800 0.0800]
It.:  261 Obj.: 0.1816 betap: 32.0 volfrac: [0.4411 0.0796 0.0800 0.0795 0.0797 0.0800 0.0800 0.0800]
It.:  262 Obj.: 0.1816 betap: 32.0 volfrac: [0.4411 0.0797 0.0800 0.0795 0.0797 0.0800 0.0800 0.0800]
It.:  263 Obj.: 0.1816 betap: 32.0 volfrac: [0.4410 0.0797 0.0800 0.0795 0.0797 0.0800 0.0800 0.0800]
It.:  264 Obj.: 0.1815 betap: 32.0 volfrac: [0.4410 0.0797 0.0800 0.0795 0.0797 0.0800 0.0800 0.0800]
It.:  265 Obj.: 0.1815 betap: 32.0 volfrac: [0.4410 0.0797 0.0800 0.0796 0.0797 0.0800 0.0800 0.0800]
It.:  266 Obj.: 0.1815 betap: 32.0 volfrac: [0.4409 0.0797 0.0800 0.0796 0.0798 0.0800 0.0800 0.0800]
It.:  267 Obj.: 0.1814 betap: 32.0 volfrac: [0.4409 0.0797 0.0800 0.0796 0.0798 0.0800 0.0800 0.0800]
It.:  268 Obj.: 0.1814 betap: 32.0 volfrac: [0.4409 0.0797 0.0800 0.0796 0.0798 0.0800 0.0800 0.0800]
It.:  269 Obj.: 0.1814 betap: 32.0 volfrac: [0.4409 0.0798 0.0800 0.0796 0.0798 0.0800 0.0800 0.0800]
It.:  270 Obj.: 0.1813 betap: 32.0 volfrac: [0.4408 0.0798 0.0800 0.0796 0.0798 0.0800 0.0800 0.0800]
It.:  271 Obj.: 0.1813 betap: 32.0 volfrac: [0.4408 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  272 Obj.: 0.1813 betap: 32.0 volfrac: [0.4408 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  273 Obj.: 0.1812 betap: 32.0 volfrac: [0.4408 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  274 Obj.: 0.1812 betap: 32.0 volfrac: [0.4407 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  275 Obj.: 0.1812 betap: 32.0 volfrac: [0.4407 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  276 Obj.: 0.1811 betap: 32.0 volfrac: [0.4407 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  277 Obj.: 0.1811 betap: 32.0 volfrac: [0.4407 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  278 Obj.: 0.1811 betap: 32.0 volfrac: [0.4407 0.0798 0.0800 0.0797 0.0798 0.0800 0.0800 0.0800]
It.:  279 Obj.: 0.1810 betap: 32.0 volfrac: [0.4406 0.0798 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  280 Obj.: 0.1810 betap: 32.0 volfrac: [0.4406 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  281 Obj.: 0.1810 betap: 32.0 volfrac: [0.4406 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  282 Obj.: 0.1810 betap: 32.0 volfrac: [0.4406 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  283 Obj.: 0.1809 betap: 32.0 volfrac: [0.4406 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  284 Obj.: 0.1809 betap: 32.0 volfrac: [0.4406 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  285 Obj.: 0.1809 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  286 Obj.: 0.1809 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  287 Obj.: 0.1809 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  288 Obj.: 0.1809 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  289 Obj.: 0.1808 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  290 Obj.: 0.1808 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  291 Obj.: 0.1808 betap: 32.0 volfrac: [0.4405 0.0799 0.0800 0.0798 0.0798 0.0800 0.0800 0.0800]
It.:  292 Obj.: 0.1808 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  293 Obj.: 0.1808 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  294 Obj.: 0.1807 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  295 Obj.: 0.1807 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  296 Obj.: 0.1807 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  297 Obj.: 0.1807 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  298 Obj.: 0.1807 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  299 Obj.: 0.1807 betap: 32.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0800 0.0800 0.0800]
It.:  300 Obj.: 0.1806 betap: 64.0 volfrac: [0.4401 0.0799 0.0798 0.0797 0.0801 0.0801 0.0801 0.0803]
It.:  301 Obj.: 0.1769 betap: 64.0 volfrac: [0.4404 0.0799 0.0799 0.0797 0.0800 0.0800 0.0801 0.0801]
It.:  302 Obj.: 0.1773 betap: 64.0 volfrac: [0.4410 0.0799 0.0799 0.0797 0.0799 0.0797 0.0801 0.0798]
It.:  303 Obj.: 0.1776 betap: 64.0 volfrac: [0.4418 0.0800 0.0799 0.0795 0.0796 0.0795 0.0801 0.0797]
It.:  304 Obj.: 0.1781 betap: 64.0 volfrac: [0.4426 0.0799 0.0800 0.0793 0.0792 0.0794 0.0800 0.0796]
It.:  305 Obj.: 0.1784 betap: 64.0 volfrac: [0.4432 0.0799 0.0800 0.0792 0.0790 0.0792 0.0800 0.0795]
It.:  306 Obj.: 0.1786 betap: 64.0 volfrac: [0.4436 0.0799 0.0800 0.0790 0.0789 0.0792 0.0800 0.0794]
It.:  307 Obj.: 0.1788 betap: 64.0 volfrac: [0.4437 0.0799 0.0800 0.0790 0.0789 0.0791 0.0800 0.0794]
It.:  308 Obj.: 0.1787 betap: 64.0 volfrac: [0.4436 0.0799 0.0800 0.0790 0.0790 0.0791 0.0799 0.0794]
It.:  309 Obj.: 0.1787 betap: 64.0 volfrac: [0.4436 0.0799 0.0800 0.0790 0.0790 0.0792 0.0799 0.0794]
It.:  310 Obj.: 0.1786 betap: 64.0 volfrac: [0.4435 0.0799 0.0800 0.0791 0.0791 0.0792 0.0799 0.0794]
It.:  311 Obj.: 0.1785 betap: 64.0 volfrac: [0.4433 0.0799 0.0800 0.0791 0.0791 0.0792 0.0799 0.0794]
It.:  312 Obj.: 0.1784 betap: 64.0 volfrac: [0.4432 0.0799 0.0800 0.0792 0.0792 0.0792 0.0799 0.0794]
It.:  313 Obj.: 0.1783 betap: 64.0 volfrac: [0.4431 0.0799 0.0800 0.0792 0.0792 0.0793 0.0799 0.0795]
It.:  314 Obj.: 0.1783 betap: 64.0 volfrac: [0.4429 0.0800 0.0800 0.0792 0.0792 0.0793 0.0799 0.0795]
It.:  315 Obj.: 0.1782 betap: 64.0 volfrac: [0.4428 0.0800 0.0800 0.0793 0.0793 0.0793 0.0799 0.0795]
It.:  316 Obj.: 0.1782 betap: 64.0 volfrac: [0.4427 0.0800 0.0800 0.0793 0.0793 0.0792 0.0799 0.0795]
It.:  317 Obj.: 0.1782 betap: 64.0 volfrac: [0.4426 0.0800 0.0800 0.0793 0.0793 0.0793 0.0799 0.0795]
It.:  318 Obj.: 0.1781 betap: 64.0 volfrac: [0.4425 0.0800 0.0800 0.0794 0.0794 0.0793 0.0799 0.0796]
It.:  319 Obj.: 0.1780 betap: 64.0 volfrac: [0.4424 0.0800 0.0800 0.0794 0.0794 0.0793 0.0799 0.0796]
It.:  320 Obj.: 0.1780 betap: 64.0 volfrac: [0.4423 0.0800 0.0800 0.0794 0.0794 0.0794 0.0799 0.0796]
It.:  321 Obj.: 0.1779 betap: 64.0 volfrac: [0.4422 0.0800 0.0800 0.0795 0.0795 0.0794 0.0799 0.0796]
It.:  322 Obj.: 0.1779 betap: 64.0 volfrac: [0.4421 0.0800 0.0800 0.0795 0.0795 0.0794 0.0799 0.0796]
It.:  323 Obj.: 0.1778 betap: 64.0 volfrac: [0.4420 0.0800 0.0800 0.0795 0.0795 0.0794 0.0799 0.0797]
It.:  324 Obj.: 0.1778 betap: 64.0 volfrac: [0.4419 0.0800 0.0800 0.0795 0.0795 0.0794 0.0799 0.0797]
It.:  325 Obj.: 0.1777 betap: 64.0 volfrac: [0.4419 0.0800 0.0800 0.0796 0.0796 0.0795 0.0799 0.0797]
It.:  326 Obj.: 0.1777 betap: 64.0 volfrac: [0.4418 0.0800 0.0800 0.0796 0.0796 0.0795 0.0799 0.0797]
It.:  327 Obj.: 0.1777 betap: 64.0 volfrac: [0.4417 0.0800 0.0800 0.0796 0.0796 0.0795 0.0799 0.0797]
It.:  328 Obj.: 0.1776 betap: 64.0 volfrac: [0.4417 0.0800 0.0800 0.0796 0.0796 0.0795 0.0799 0.0797]
It.:  329 Obj.: 0.1776 betap: 64.0 volfrac: [0.4416 0.0800 0.0800 0.0796 0.0796 0.0795 0.0799 0.0797]
It.:  330 Obj.: 0.1776 betap: 64.0 volfrac: [0.4416 0.0800 0.0800 0.0797 0.0797 0.0796 0.0799 0.0797]
It.:  331 Obj.: 0.1776 betap: 64.0 volfrac: [0.4415 0.0800 0.0800 0.0797 0.0797 0.0796 0.0799 0.0797]
It.:  332 Obj.: 0.1775 betap: 64.0 volfrac: [0.4414 0.0800 0.0800 0.0797 0.0797 0.0796 0.0799 0.0797]
It.:  333 Obj.: 0.1775 betap: 64.0 volfrac: [0.4414 0.0800 0.0800 0.0797 0.0797 0.0796 0.0799 0.0797]
It.:  334 Obj.: 0.1775 betap: 64.0 volfrac: [0.4413 0.0800 0.0800 0.0797 0.0797 0.0796 0.0799 0.0798]
It.:  335 Obj.: 0.1775 betap: 64.0 volfrac: [0.4413 0.0800 0.0800 0.0797 0.0797 0.0797 0.0799 0.0798]
It.:  336 Obj.: 0.1775 betap: 64.0 volfrac: [0.4412 0.0800 0.0800 0.0797 0.0797 0.0797 0.0799 0.0798]
It.:  337 Obj.: 0.1774 betap: 64.0 volfrac: [0.4412 0.0800 0.0800 0.0797 0.0797 0.0797 0.0799 0.0798]
It.:  338 Obj.: 0.1774 betap: 64.0 volfrac: [0.4411 0.0800 0.0800 0.0798 0.0797 0.0797 0.0799 0.0798]
It.:  339 Obj.: 0.1774 betap: 64.0 volfrac: [0.4411 0.0800 0.0800 0.0798 0.0798 0.0797 0.0799 0.0798]
It.:  340 Obj.: 0.1774 betap: 64.0 volfrac: [0.4410 0.0800 0.0800 0.0798 0.0798 0.0797 0.0799 0.0798]
It.:  341 Obj.: 0.1773 betap: 64.0 volfrac: [0.4410 0.0800 0.0800 0.0798 0.0798 0.0797 0.0799 0.0798]
It.:  342 Obj.: 0.1773 betap: 64.0 volfrac: [0.4410 0.0800 0.0800 0.0798 0.0798 0.0797 0.0799 0.0798]
It.:  343 Obj.: 0.1773 betap: 64.0 volfrac: [0.4409 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0798]
It.:  344 Obj.: 0.1773 betap: 64.0 volfrac: [0.4409 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0798]
It.:  345 Obj.: 0.1773 betap: 64.0 volfrac: [0.4409 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0798]
It.:  346 Obj.: 0.1772 betap: 64.0 volfrac: [0.4408 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0798]
It.:  347 Obj.: 0.1772 betap: 64.0 volfrac: [0.4408 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0799]
It.:  348 Obj.: 0.1772 betap: 64.0 volfrac: [0.4408 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0799]
It.:  349 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0800 0.0800 0.0798 0.0798 0.0798 0.0799 0.0799]
It.:  350 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0799 0.0800 0.0799 0.0798 0.0798 0.0799 0.0799]
It.:  351 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0799 0.0800 0.0799 0.0799 0.0798 0.0800 0.0799]
It.:  352 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0799 0.0800 0.0799 0.0799 0.0798 0.0800 0.0799]
It.:  353 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0799 0.0800 0.0799 0.0799 0.0798 0.0800 0.0799]
It.:  354 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0799 0.0800 0.0799 0.0799 0.0798 0.0799 0.0799]
It.:  355 Obj.: 0.1772 betap: 64.0 volfrac: [0.4407 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  356 Obj.: 0.1771 betap: 64.0 volfrac: [0.4406 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  357 Obj.: 0.1771 betap: 64.0 volfrac: [0.4406 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  358 Obj.: 0.1771 betap: 64.0 volfrac: [0.4406 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  359 Obj.: 0.1771 betap: 64.0 volfrac: [0.4406 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  360 Obj.: 0.1771 betap: 64.0 volfrac: [0.4406 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  361 Obj.: 0.1771 betap: 64.0 volfrac: [0.4405 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  362 Obj.: 0.1771 betap: 64.0 volfrac: [0.4405 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  363 Obj.: 0.1771 betap: 64.0 volfrac: [0.4405 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  364 Obj.: 0.1771 betap: 64.0 volfrac: [0.4405 0.0799 0.0800 0.0799 0.0799 0.0799 0.0799 0.0799]
It.:  365 Obj.: 0.1771 betap: 64.0 volfrac: [0.4405 0.0799 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  366 Obj.: 0.1771 betap: 64.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  367 Obj.: 0.1770 betap: 64.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  368 Obj.: 0.1770 betap: 64.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  369 Obj.: 0.1770 betap: 64.0 volfrac: [0.4404 0.0799 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  370 Obj.: 0.1770 betap: 64.0 volfrac: [0.4404 0.0800 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  371 Obj.: 0.1770 betap: 64.0 volfrac: [0.4404 0.0800 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  372 Obj.: 0.1770 betap: 64.0 volfrac: [0.4404 0.0800 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  373 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  374 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  375 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0799 0.0799 0.0799 0.0800 0.0799]
It.:  376 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0799 0.0800 0.0799 0.0800 0.0799]
It.:  377 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0799]
It.:  378 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  379 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  380 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  381 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  382 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  383 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  384 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  385 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0800 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  386 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  387 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  388 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  389 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  390 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  391 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  392 Obj.: 0.1769 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  393 Obj.: 0.1769 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  394 Obj.: 0.1769 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0800 0.0800]
It.:  395 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  396 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  397 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  398 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  399 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0799 0.0800]
It.:  400 Obj.: 0.1770 betap: 64.0 volfrac: [0.4403 0.0799 0.0800 0.0800 0.0800 0.0799 0.0799 0.0800]


==> Pylon2D_SF4D10M_vf04x10E1by15_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000  betaf: 1.0 volfrac: [0.0629 0.0629 0.0628 0.0628 0.0628 0.0628 0.0626 0.0626 0.0624 0.0624 0.0622 0.0622 0.0622 0.0622 0.0621 0.0621]
It.:    2 Obj.: 10.1111  betaf: 1.0 volfrac: [0.0634 0.0634 0.0630 0.0630 0.0630 0.0630 0.0627 0.0627 0.0623 0.0623 0.0620 0.0620 0.0620 0.0620 0.0617 0.0617]
It.:    3 Obj.: 10.2237  betaf: 1.0 volfrac: [0.0638 0.0638 0.0633 0.0633 0.0633 0.0633 0.0628 0.0628 0.0622 0.0622 0.0617 0.0617 0.0617 0.0617 0.0612 0.0612]
It.:    4 Obj.: 10.3492  betaf: 1.0 volfrac: [0.0644 0.0644 0.0636 0.0636 0.0636 0.0636 0.0629 0.0629 0.0621 0.0621 0.0614 0.0614 0.0614 0.0614 0.0607 0.0607]
It.:    5 Obj.: 10.4894  betaf: 1.0 volfrac: [0.0649 0.0649 0.0640 0.0640 0.0640 0.0640 0.0630 0.0630 0.0619 0.0619 0.0610 0.0610 0.0610 0.0610 0.0601 0.0601]
It.:    6 Obj.: 10.6462  betaf: 1.0 volfrac: [0.0656 0.0656 0.0644 0.0644 0.0644 0.0644 0.0632 0.0632 0.0618 0.0618 0.0606 0.0606 0.0606 0.0606 0.0595 0.0595]
It.:    7 Obj.: 10.8218  betaf: 1.0 volfrac: [0.0663 0.0663 0.0648 0.0648 0.0648 0.0648 0.0633 0.0633 0.0616 0.0616 0.0602 0.0602 0.0602 0.0602 0.0588 0.0588]
It.:    8 Obj.: 11.0189  betaf: 1.0 volfrac: [0.0671 0.0671 0.0653 0.0653 0.0653 0.0653 0.0635 0.0635 0.0614 0.0614 0.0597 0.0597 0.0597 0.0597 0.0581 0.0581]
It.:    9 Obj.: 11.2405  betaf: 1.0 volfrac: [0.0680 0.0680 0.0658 0.0658 0.0658 0.0658 0.0636 0.0636 0.0612 0.0612 0.0592 0.0592 0.0592 0.0592 0.0573 0.0573]
It.:   10 Obj.: 11.4904  betaf: 1.0 volfrac: [0.0690 0.0690 0.0663 0.0663 0.0663 0.0663 0.0638 0.0638 0.0609 0.0609 0.0586 0.0586 0.0586 0.0586 0.0564 0.0564]
It.:   11 Obj.: 11.7727  betaf: 1.0 volfrac: [0.0701 0.0701 0.0670 0.0670 0.0670 0.0670 0.0640 0.0640 0.0607 0.0607 0.0580 0.0580 0.0580 0.0580 0.0554 0.0554]
It.:   12 Obj.: 12.0927  betaf: 1.0 volfrac: [0.0712 0.0712 0.0676 0.0676 0.0676 0.0676 0.0642 0.0642 0.0603 0.0603 0.0573 0.0573 0.0573 0.0573 0.0544 0.0544]
It.:   13 Obj.: 12.4253  betaf: 1.0 volfrac: [0.0722 0.0722 0.0683 0.0683 0.0683 0.0683 0.0646 0.0646 0.0598 0.0598 0.0566 0.0566 0.0566 0.0566 0.0535 0.0535]
It.:   14 Obj.: 12.7644  betaf: 1.0 volfrac: [0.0732 0.0732 0.0690 0.0690 0.0690 0.0690 0.0651 0.0651 0.0592 0.0592 0.0559 0.0559 0.0559 0.0559 0.0527 0.0527]
It.:   15 Obj.: 13.1114  betaf: 1.0 volfrac: [0.0742 0.0742 0.0698 0.0698 0.0698 0.0698 0.0657 0.0657 0.0585 0.0585 0.0551 0.0551 0.0551 0.0551 0.0518 0.0518]
It.:   16 Obj.: 13.4838  betaf: 1.0 volfrac: [0.0753 0.0753 0.0706 0.0706 0.0706 0.0706 0.0663 0.0663 0.0578 0.0578 0.0542 0.0542 0.0542 0.0542 0.0509 0.0509]
It.:   17 Obj.: 13.9062  betaf: 1.0 volfrac: [0.0765 0.0765 0.0715 0.0715 0.0715 0.0715 0.0669 0.0669 0.0570 0.0570 0.0533 0.0533 0.0533 0.0533 0.0498 0.0498]
It.:   18 Obj.: 14.3743  betaf: 1.0 volfrac: [0.0778 0.0778 0.0724 0.0724 0.0724 0.0724 0.0673 0.0673 0.0564 0.0564 0.0525 0.0525 0.0525 0.0525 0.0488 0.0488]
It.:   19 Obj.: 14.8169  betaf: 1.0 volfrac: [0.0791 0.0791 0.0731 0.0731 0.0731 0.0731 0.0676 0.0676 0.0559 0.0559 0.0517 0.0517 0.0517 0.0517 0.0478 0.0478]
It.:   20 Obj.: 15.2446  betaf: 1.0 volfrac: [0.0804 0.0804 0.0737 0.0737 0.0738 0.0738 0.0676 0.0676 0.0556 0.0556 0.0510 0.0510 0.0510 0.0510 0.0468 0.0468]
It.:   21 Obj.: 15.6650  betaf: 1.0 volfrac: [0.0818 0.0818 0.0743 0.0743 0.0744 0.0744 0.0675 0.0675 0.0554 0.0554 0.0504 0.0504 0.0504 0.0504 0.0458 0.0458]
It.:   22 Obj.: 16.0837  betaf: 1.0 volfrac: [0.0834 0.0834 0.0749 0.0749 0.0749 0.0749 0.0673 0.0673 0.0554 0.0554 0.0497 0.0497 0.0497 0.0497 0.0447 0.0447]
It.:   23 Obj.: 16.5038  betaf: 1.0 volfrac: [0.0851 0.0851 0.0754 0.0754 0.0754 0.0754 0.0668 0.0668 0.0555 0.0555 0.0492 0.0492 0.0492 0.0492 0.0436 0.0436]
It.:   24 Obj.: 16.9259  betaf: 1.0 volfrac: [0.0869 0.0869 0.0758 0.0758 0.0758 0.0758 0.0662 0.0662 0.0557 0.0557 0.0486 0.0486 0.0486 0.0486 0.0424 0.0424]
It.:   25 Obj.: 17.3488  betaf: 1.0 volfrac: [0.0888 0.0888 0.0762 0.0762 0.0762 0.0762 0.0653 0.0653 0.0561 0.0561 0.0481 0.0481 0.0481 0.0481 0.0412 0.0412]
It.:   26 Obj.: 17.7673  betaf: 1.0 volfrac: [0.0911 0.0911 0.0766 0.0766 0.0766 0.0766 0.0645 0.0645 0.0564 0.0564 0.0474 0.0474 0.0474 0.0474 0.0399 0.0399]
It.:   27 Obj.: 18.2587  betaf: 1.0 volfrac: [0.0937 0.0937 0.0772 0.0772 0.0772 0.0772 0.0636 0.0636 0.0566 0.0566 0.0466 0.0466 0.0467 0.0467 0.0384 0.0384]
It.:   28 Obj.: 18.8518  betaf: 1.0 volfrac: [0.0967 0.0967 0.0778 0.0778 0.0779 0.0779 0.0627 0.0627 0.0567 0.0567 0.0457 0.0457 0.0457 0.0457 0.0368 0.0368]
It.:   29 Obj.: 19.5783  betaf: 1.0 volfrac: [0.1004 0.1004 0.0787 0.0787 0.0787 0.0787 0.0617 0.0617 0.0567 0.0567 0.0445 0.0445 0.0445 0.0445 0.0349 0.0349]
It.:   30 Obj.: 20.4835  betaf: 1.0 volfrac: [0.1047 0.1047 0.0796 0.0796 0.0797 0.0797 0.0606 0.0606 0.0565 0.0565 0.0430 0.0430 0.0430 0.0430 0.0327 0.0327]
It.:   31 Obj.: 21.6332  betaf: 1.0 volfrac: [0.1100 0.1100 0.0808 0.0808 0.0809 0.0809 0.0594 0.0594 0.0561 0.0561 0.0412 0.0412 0.0412 0.0412 0.0303 0.0303]
It.:   32 Obj.: 23.1275  betaf: 1.0 volfrac: [0.1166 0.1166 0.0822 0.0822 0.0823 0.0823 0.0580 0.0580 0.0553 0.0553 0.0390 0.0390 0.0390 0.0390 0.0275 0.0275]
It.:   33 Obj.: 25.1253  betaf: 1.0 volfrac: [0.1238 0.1238 0.0836 0.0836 0.0838 0.0838 0.0566 0.0566 0.0541 0.0541 0.0366 0.0366 0.0367 0.0367 0.0248 0.0248]
It.:   34 Obj.: 27.6956  betaf: 1.0 volfrac: [0.1300 0.1300 0.0847 0.0847 0.0850 0.0850 0.0554 0.0554 0.0529 0.0529 0.0345 0.0346 0.0347 0.0347 0.0227 0.0227]
It.:   35 Obj.: 28.7168  betaf: 1.0 volfrac: [0.1353 0.1353 0.0853 0.0853 0.0860 0.0860 0.0544 0.0544 0.0519 0.0519 0.0329 0.0329 0.0332 0.0332 0.0211 0.0211]
It.:   36 Obj.: 28.6017  betaf: 1.0 volfrac: [0.1399 0.1399 0.0856 0.0856 0.0867 0.0867 0.0534 0.0534 0.0509 0.0509 0.0315 0.0315 0.0320 0.0320 0.0200 0.0200]
It.:   37 Obj.: 27.9595  betaf: 1.0 volfrac: [0.1440 0.1441 0.0856 0.0856 0.0873 0.0874 0.0525 0.0525 0.0500 0.0500 0.0303 0.0303 0.0311 0.0311 0.0191 0.0192]
It.:   38 Obj.: 27.0000  betaf: 1.0 volfrac: [0.1479 0.1481 0.0853 0.0852 0.0878 0.0878 0.0516 0.0516 0.0492 0.0492 0.0292 0.0292 0.0304 0.0303 0.0186 0.0187]
It.:   39 Obj.: 25.8276  betaf: 1.0 volfrac: [0.1517 0.1520 0.0846 0.0844 0.0880 0.0882 0.0507 0.0507 0.0484 0.0484 0.0282 0.0283 0.0299 0.0298 0.0183 0.0185]
It.:   40 Obj.: 24.5037  betaf: 1.0 volfrac: [0.1555 0.1559 0.0835 0.0833 0.0881 0.0883 0.0499 0.0499 0.0476 0.0476 0.0272 0.0274 0.0296 0.0295 0.0183 0.0185]
It.:   41 Obj.: 23.0667  betaf: 1.0 volfrac: [0.1591 0.1596 0.0820 0.0817 0.0880 0.0884 0.0491 0.0491 0.0468 0.0469 0.0264 0.0265 0.0295 0.0293 0.0185 0.0189]
It.:   42 Obj.: 21.5597  betaf: 1.0 volfrac: [0.1625 0.1632 0.0802 0.0799 0.0879 0.0883 0.0484 0.0484 0.0462 0.0462 0.0255 0.0257 0.0297 0.0295 0.0189 0.0195]
It.:   43 Obj.: 19.9963  betaf: 1.0 volfrac: [0.1659 0.1666 0.0783 0.0779 0.0875 0.0881 0.0478 0.0477 0.0456 0.0456 0.0247 0.0250 0.0300 0.0297 0.0194 0.0202]
It.:   44 Obj.: 18.3702  betaf: 1.0 volfrac: [0.1693 0.1699 0.0765 0.0760 0.0869 0.0876 0.0472 0.0471 0.0450 0.0451 0.0239 0.0243 0.0303 0.0300 0.0199 0.0211]
It.:   45 Obj.: 16.7309  betaf: 1.0 volfrac: [0.1729 0.1730 0.0745 0.0742 0.0862 0.0870 0.0466 0.0466 0.0445 0.0446 0.0231 0.0235 0.0306 0.0303 0.0205 0.0219]
It.:   46 Obj.: 15.1452  betaf: 1.0 volfrac: [0.1764 0.1761 0.0727 0.0724 0.0854 0.0863 0.0461 0.0461 0.0441 0.0442 0.0222 0.0227 0.0309 0.0307 0.0210 0.0227]
It.:   47 Obj.: 13.6566  betaf: 1.0 volfrac: [0.1799 0.1793 0.0710 0.0707 0.0845 0.0856 0.0457 0.0456 0.0437 0.0438 0.0213 0.0219 0.0312 0.0310 0.0213 0.0235]
It.:   48 Obj.: 12.2877  betaf: 1.0 volfrac: [0.1834 0.1824 0.0694 0.0691 0.0836 0.0850 0.0452 0.0452 0.0434 0.0435 0.0203 0.0211 0.0315 0.0313 0.0215 0.0242]
It.:   49 Obj.: 11.0438  betaf: 1.0 volfrac: [0.1867 0.1854 0.0678 0.0675 0.0828 0.0844 0.0448 0.0448 0.0431 0.0432 0.0194 0.0203 0.0318 0.0316 0.0216 0.0249]
It.:   50 Obj.: 9.9213  betaf: 2.0 volfrac: [0.2127 0.2104 0.0620 0.0613 0.0799 0.0828 0.0415 0.0412 0.0370 0.0372 0.0142 0.0153 0.0296 0.0297 0.0198 0.0254]
It.:   51 Obj.: 10.1427  betaf: 2.0 volfrac: [0.2148 0.2119 0.0598 0.0593 0.0805 0.0840 0.0413 0.0410 0.0370 0.0372 0.0132 0.0145 0.0297 0.0300 0.0197 0.0261]
It.:   52 Obj.: 8.7112  betaf: 2.0 volfrac: [0.2173 0.2134 0.0577 0.0574 0.0808 0.0846 0.0411 0.0408 0.0370 0.0373 0.0124 0.0137 0.0299 0.0304 0.0195 0.0267]
It.:   53 Obj.: 7.4952  betaf: 2.0 volfrac: [0.2197 0.2146 0.0558 0.0556 0.0811 0.0852 0.0409 0.0406 0.0370 0.0373 0.0117 0.0130 0.0302 0.0307 0.0194 0.0273]
It.:   54 Obj.: 6.4950  betaf: 2.0 volfrac: [0.2223 0.2155 0.0539 0.0540 0.0814 0.0855 0.0407 0.0405 0.0371 0.0373 0.0111 0.0124 0.0305 0.0310 0.0192 0.0278]
It.:   55 Obj.: 5.6592  betaf: 2.0 volfrac: [0.2250 0.2161 0.0522 0.0525 0.0816 0.0855 0.0405 0.0403 0.0371 0.0373 0.0105 0.0118 0.0308 0.0314 0.0192 0.0283]
It.:   56 Obj.: 4.9487  betaf: 2.0 volfrac: [0.2281 0.2162 0.0505 0.0513 0.0817 0.0853 0.0403 0.0401 0.0371 0.0373 0.0100 0.0112 0.0311 0.0317 0.0192 0.0288]
It.:   57 Obj.: 4.3372  betaf: 2.0 volfrac: [0.2315 0.2160 0.0490 0.0502 0.0818 0.0849 0.0402 0.0400 0.0371 0.0373 0.0096 0.0107 0.0315 0.0319 0.0192 0.0293]
It.:   58 Obj.: 3.8049  betaf: 2.0 volfrac: [0.2353 0.2153 0.0476 0.0492 0.0817 0.0842 0.0400 0.0398 0.0371 0.0373 0.0093 0.0102 0.0317 0.0322 0.0193 0.0297]
It.:   59 Obj.: 3.3372  betaf: 2.0 volfrac: [0.2395 0.2140 0.0463 0.0485 0.0815 0.0835 0.0398 0.0397 0.0371 0.0373 0.0091 0.0098 0.0320 0.0324 0.0195 0.0301]
It.:   60 Obj.: 2.9252  betaf: 2.0 volfrac: [0.2444 0.2120 0.0452 0.0478 0.0812 0.0826 0.0397 0.0395 0.0370 0.0372 0.0089 0.0094 0.0323 0.0327 0.0197 0.0305]
It.:   61 Obj.: 2.5632  betaf: 2.0 volfrac: [0.2498 0.2091 0.0441 0.0473 0.0808 0.0815 0.0395 0.0394 0.0370 0.0372 0.0088 0.0090 0.0325 0.0329 0.0200 0.0309]
It.:   62 Obj.: 2.2465  betaf: 2.0 volfrac: [0.2558 0.2055 0.0433 0.0469 0.0804 0.0803 0.0394 0.0392 0.0370 0.0372 0.0088 0.0087 0.0328 0.0331 0.0203 0.0313]
It.:   63 Obj.: 1.9712  betaf: 2.0 volfrac: [0.2621 0.2014 0.0425 0.0466 0.0799 0.0790 0.0392 0.0391 0.0370 0.0372 0.0088 0.0084 0.0330 0.0333 0.0207 0.0316]
It.:   64 Obj.: 1.7333  betaf: 2.0 volfrac: [0.2685 0.1968 0.0419 0.0464 0.0795 0.0776 0.0391 0.0390 0.0370 0.0372 0.0089 0.0081 0.0333 0.0336 0.0212 0.0320]
It.:   65 Obj.: 1.5288  betaf: 2.0 volfrac: [0.2748 0.1921 0.0415 0.0462 0.0789 0.0761 0.0390 0.0389 0.0370 0.0372 0.0091 0.0079 0.0335 0.0338 0.0216 0.0323]
It.:   66 Obj.: 1.3537  betaf: 2.0 volfrac: [0.2810 0.1872 0.0412 0.0461 0.0784 0.0745 0.0389 0.0388 0.0371 0.0372 0.0094 0.0076 0.0337 0.0340 0.0221 0.0326]
It.:   67 Obj.: 1.2039  betaf: 2.0 volfrac: [0.2870 0.1823 0.0411 0.0460 0.0778 0.0730 0.0389 0.0387 0.0371 0.0373 0.0098 0.0074 0.0340 0.0342 0.0227 0.0329]
It.:   68 Obj.: 1.0758  betaf: 2.0 volfrac: [0.2928 0.1773 0.0410 0.0459 0.0773 0.0714 0.0388 0.0387 0.0371 0.0373 0.0102 0.0073 0.0342 0.0344 0.0233 0.0332]
It.:   69 Obj.: 0.9661  betaf: 2.0 volfrac: [0.2982 0.1723 0.0411 0.0459 0.0766 0.0698 0.0387 0.0386 0.0372 0.0373 0.0106 0.0071 0.0344 0.0346 0.0239 0.0335]
It.:   70 Obj.: 0.8721  betaf: 2.0 volfrac: [0.3034 0.1674 0.0413 0.0459 0.0760 0.0683 0.0387 0.0386 0.0372 0.0374 0.0112 0.0070 0.0346 0.0348 0.0245 0.0338]
It.:   71 Obj.: 0.7913  betaf: 2.0 volfrac: [0.3082 0.1627 0.0416 0.0459 0.0753 0.0668 0.0387 0.0386 0.0373 0.0374 0.0118 0.0068 0.0348 0.0350 0.0251 0.0340]
It.:   72 Obj.: 0.7217  betaf: 2.0 volfrac: [0.3126 0.1581 0.0419 0.0460 0.0746 0.0653 0.0386 0.0386 0.0374 0.0374 0.0124 0.0067 0.0350 0.0352 0.0258 0.0343]
It.:   73 Obj.: 0.6613  betaf: 2.0 volfrac: [0.3166 0.1538 0.0424 0.0460 0.0739 0.0639 0.0386 0.0386 0.0374 0.0375 0.0131 0.0066 0.0352 0.0353 0.0265 0.0345]
It.:   74 Obj.: 0.6089  betaf: 2.0 volfrac: [0.3203 0.1497 0.0428 0.0461 0.0731 0.0627 0.0386 0.0386 0.0375 0.0375 0.0138 0.0065 0.0354 0.0355 0.0271 0.0348]
It.:   75 Obj.: 0.5631  betaf: 2.0 volfrac: [0.3235 0.1459 0.0434 0.0462 0.0723 0.0615 0.0386 0.0386 0.0376 0.0376 0.0146 0.0064 0.0356 0.0357 0.0277 0.0350]
It.:   76 Obj.: 0.5230  betaf: 2.0 volfrac: [0.3263 0.1423 0.0440 0.0462 0.0715 0.0603 0.0386 0.0386 0.0376 0.0376 0.0154 0.0064 0.0358 0.0358 0.0283 0.0352]
It.:   77 Obj.: 0.4878  betaf: 2.0 volfrac: [0.3287 0.1391 0.0446 0.0463 0.0707 0.0593 0.0386 0.0387 0.0377 0.0376 0.0163 0.0063 0.0360 0.0360 0.0288 0.0354]
It.:   78 Obj.: 0.4566  betaf: 2.0 volfrac: [0.3307 0.1361 0.0452 0.0464 0.0698 0.0583 0.0386 0.0387 0.0378 0.0377 0.0171 0.0063 0.0361 0.0362 0.0294 0.0356]
It.:   79 Obj.: 0.4290  betaf: 2.0 volfrac: [0.3324 0.1334 0.0459 0.0466 0.0690 0.0573 0.0386 0.0387 0.0378 0.0377 0.0180 0.0062 0.0363 0.0363 0.0299 0.0358]
It.:   80 Obj.: 0.4044  betaf: 2.0 volfrac: [0.3337 0.1310 0.0465 0.0467 0.0682 0.0565 0.0386 0.0387 0.0379 0.0378 0.0190 0.0062 0.0364 0.0365 0.0303 0.0360]
It.:   81 Obj.: 0.3824  betaf: 2.0 volfrac: [0.3347 0.1288 0.0472 0.0468 0.0673 0.0556 0.0386 0.0388 0.0380 0.0378 0.0199 0.0062 0.0366 0.0366 0.0308 0.0362]
It.:   82 Obj.: 0.3627  betaf: 2.0 volfrac: [0.3354 0.1269 0.0479 0.0469 0.0665 0.0549 0.0387 0.0388 0.0380 0.0379 0.0209 0.0062 0.0367 0.0368 0.0312 0.0364]
It.:   83 Obj.: 0.3450  betaf: 2.0 volfrac: [0.3359 0.1252 0.0486 0.0471 0.0656 0.0541 0.0387 0.0388 0.0381 0.0379 0.0218 0.0062 0.0369 0.0369 0.0316 0.0365]
It.:   84 Obj.: 0.3290  betaf: 2.0 volfrac: [0.3363 0.1239 0.0491 0.0472 0.0648 0.0534 0.0387 0.0388 0.0382 0.0380 0.0227 0.0062 0.0370 0.0370 0.0320 0.0367]
It.:   85 Obj.: 0.3145  betaf: 2.0 volfrac: [0.3364 0.1227 0.0497 0.0473 0.0640 0.0528 0.0387 0.0389 0.0382 0.0380 0.0235 0.0062 0.0371 0.0371 0.0324 0.0368]
It.:   86 Obj.: 0.3014  betaf: 2.0 volfrac: [0.3364 0.1218 0.0502 0.0474 0.0632 0.0522 0.0388 0.0389 0.0383 0.0381 0.0243 0.0063 0.0373 0.0373 0.0327 0.0370]
It.:   87 Obj.: 0.2895  betaf: 2.0 volfrac: [0.3363 0.1210 0.0506 0.0475 0.0625 0.0516 0.0388 0.0389 0.0383 0.0381 0.0251 0.0063 0.0374 0.0374 0.0331 0.0371]
It.:   88 Obj.: 0.2786  betaf: 2.0 volfrac: [0.3360 0.1204 0.0510 0.0476 0.0617 0.0510 0.0388 0.0390 0.0384 0.0382 0.0258 0.0064 0.0375 0.0375 0.0334 0.0372]
It.:   89 Obj.: 0.2687  betaf: 2.0 volfrac: [0.3356 0.1200 0.0514 0.0478 0.0610 0.0505 0.0389 0.0390 0.0385 0.0382 0.0265 0.0065 0.0376 0.0376 0.0337 0.0374]
It.:   90 Obj.: 0.2596  betaf: 2.0 volfrac: [0.3350 0.1196 0.0518 0.0479 0.0603 0.0500 0.0389 0.0390 0.0385 0.0383 0.0271 0.0066 0.0377 0.0377 0.0340 0.0375]
It.:   91 Obj.: 0.2513  betaf: 2.0 volfrac: [0.3344 0.1194 0.0521 0.0481 0.0596 0.0495 0.0389 0.0391 0.0385 0.0384 0.0277 0.0068 0.0378 0.0378 0.0343 0.0376]
It.:   92 Obj.: 0.2436  betaf: 2.0 volfrac: [0.3337 0.1193 0.0524 0.0483 0.0590 0.0490 0.0390 0.0391 0.0386 0.0384 0.0283 0.0069 0.0379 0.0379 0.0346 0.0377]
It.:   93 Obj.: 0.2365  betaf: 2.0 volfrac: [0.3329 0.1192 0.0527 0.0486 0.0583 0.0485 0.0390 0.0391 0.0386 0.0385 0.0289 0.0072 0.0380 0.0380 0.0348 0.0378]
It.:   94 Obj.: 0.2300  betaf: 2.0 volfrac: [0.3320 0.1192 0.0529 0.0488 0.0577 0.0481 0.0390 0.0391 0.0387 0.0385 0.0294 0.0074 0.0381 0.0381 0.0351 0.0379]
It.:   95 Obj.: 0.2239  betaf: 2.0 volfrac: [0.3311 0.1192 0.0532 0.0491 0.0571 0.0476 0.0390 0.0392 0.0387 0.0386 0.0299 0.0077 0.0382 0.0382 0.0353 0.0380]
It.:   96 Obj.: 0.2183  betaf: 2.0 volfrac: [0.3301 0.1192 0.0534 0.0494 0.0565 0.0472 0.0391 0.0392 0.0387 0.0386 0.0304 0.0080 0.0382 0.0382 0.0355 0.0381]
It.:   97 Obj.: 0.2131  betaf: 2.0 volfrac: [0.3291 0.1193 0.0536 0.0497 0.0560 0.0468 0.0391 0.0392 0.0388 0.0387 0.0308 0.0083 0.0383 0.0383 0.0357 0.0382]
It.:   98 Obj.: 0.2083  betaf: 2.0 volfrac: [0.3281 0.1194 0.0538 0.0500 0.0555 0.0464 0.0391 0.0392 0.0388 0.0387 0.0313 0.0087 0.0384 0.0384 0.0359 0.0383]
It.:   99 Obj.: 0.2037  betaf: 2.0 volfrac: [0.3270 0.1196 0.0540 0.0503 0.0549 0.0460 0.0392 0.0393 0.0388 0.0387 0.0317 0.0090 0.0385 0.0385 0.0361 0.0383]
It.:  100 Obj.: 0.1995  betaf: 4.0 volfrac: [0.3669 0.0988 0.0527 0.0380 0.0478 0.0433 0.0422 0.0429 0.0359 0.0378 0.0328 0.0073 0.0395 0.0394 0.0360 0.0384]
It.:  101 Obj.: 0.1347  betaf: 4.0 volfrac: [0.3651 0.0991 0.0531 0.0392 0.0474 0.0429 0.0420 0.0427 0.0360 0.0379 0.0331 0.0078 0.0395 0.0394 0.0362 0.0385]
It.:  102 Obj.: 0.1323  betaf: 4.0 volfrac: [0.3633 0.0995 0.0534 0.0402 0.0469 0.0425 0.0418 0.0425 0.0362 0.0380 0.0334 0.0084 0.0395 0.0394 0.0363 0.0386]
It.:  103 Obj.: 0.1305  betaf: 4.0 volfrac: [0.3616 0.0997 0.0536 0.0411 0.0465 0.0421 0.0417 0.0424 0.0363 0.0381 0.0337 0.0090 0.0395 0.0395 0.0365 0.0386]
It.:  104 Obj.: 0.1290  betaf: 4.0 volfrac: [0.3600 0.1001 0.0538 0.0419 0.0461 0.0417 0.0416 0.0422 0.0365 0.0381 0.0340 0.0097 0.0395 0.0395 0.0367 0.0387]
It.:  105 Obj.: 0.1276  betaf: 4.0 volfrac: [0.3584 0.1004 0.0539 0.0427 0.0458 0.0413 0.0415 0.0421 0.0366 0.0382 0.0342 0.0104 0.0395 0.0395 0.0368 0.0387]
It.:  106 Obj.: 0.1262  betaf: 4.0 volfrac: [0.3569 0.1007 0.0540 0.0433 0.0455 0.0409 0.0414 0.0420 0.0367 0.0383 0.0345 0.0111 0.0395 0.0395 0.0370 0.0388]
It.:  107 Obj.: 0.1250  betaf: 4.0 volfrac: [0.3554 0.1010 0.0541 0.0440 0.0452 0.0405 0.0413 0.0418 0.0369 0.0384 0.0347 0.0119 0.0395 0.0395 0.0371 0.0389]
It.:  108 Obj.: 0.1238  betaf: 4.0 volfrac: [0.3539 0.1013 0.0541 0.0445 0.0449 0.0402 0.0412 0.0417 0.0370 0.0384 0.0349 0.0126 0.0396 0.0395 0.0372 0.0389]
It.:  109 Obj.: 0.1227  betaf: 4.0 volfrac: [0.3525 0.1016 0.0542 0.0451 0.0446 0.0398 0.0411 0.0416 0.0371 0.0385 0.0351 0.0134 0.0396 0.0395 0.0373 0.0389]
It.:  110 Obj.: 0.1216  betaf: 4.0 volfrac: [0.3511 0.1019 0.0542 0.0457 0.0443 0.0395 0.0410 0.0415 0.0372 0.0386 0.0353 0.0142 0.0396 0.0395 0.0375 0.0390]
It.:  111 Obj.: 0.1206  betaf: 4.0 volfrac: [0.3497 0.1022 0.0541 0.0462 0.0440 0.0392 0.0410 0.0414 0.0373 0.0386 0.0355 0.0149 0.0396 0.0396 0.0376 0.0390]
It.:  112 Obj.: 0.1196  betaf: 4.0 volfrac: [0.3484 0.1025 0.0541 0.0467 0.0437 0.0389 0.0409 0.0413 0.0375 0.0387 0.0357 0.0157 0.0396 0.0396 0.0377 0.0391]
It.:  113 Obj.: 0.1186  betaf: 4.0 volfrac: [0.3471 0.1029 0.0541 0.0472 0.0435 0.0386 0.0408 0.0413 0.0376 0.0387 0.0359 0.0164 0.0396 0.0396 0.0378 0.0391]
It.:  114 Obj.: 0.1177  betaf: 4.0 volfrac: [0.3459 0.1032 0.0540 0.0476 0.0432 0.0383 0.0408 0.0412 0.0377 0.0388 0.0360 0.0172 0.0396 0.0396 0.0379 0.0391]
It.:  115 Obj.: 0.1169  betaf: 4.0 volfrac: [0.3446 0.1035 0.0539 0.0481 0.0429 0.0380 0.0407 0.0411 0.0378 0.0388 0.0362 0.0179 0.0396 0.0396 0.0380 0.0392]
It.:  116 Obj.: 0.1160  betaf: 4.0 volfrac: [0.3434 0.1039 0.0539 0.0485 0.0427 0.0377 0.0407 0.0410 0.0378 0.0389 0.0364 0.0187 0.0396 0.0396 0.0381 0.0392]
It.:  117 Obj.: 0.1153  betaf: 4.0 volfrac: [0.3423 0.1042 0.0538 0.0489 0.0424 0.0374 0.0406 0.0410 0.0379 0.0389 0.0365 0.0194 0.0396 0.0396 0.0381 0.0392]
It.:  118 Obj.: 0.1145  betaf: 4.0 volfrac: [0.3411 0.1046 0.0537 0.0493 0.0422 0.0371 0.0406 0.0409 0.0380 0.0390 0.0366 0.0201 0.0397 0.0396 0.0382 0.0393]
It.:  119 Obj.: 0.1138  betaf: 4.0 volfrac: [0.3399 0.1049 0.0536 0.0498 0.0419 0.0369 0.0405 0.0409 0.0381 0.0390 0.0368 0.0208 0.0397 0.0397 0.0383 0.0393]
It.:  120 Obj.: 0.1131  betaf: 4.0 volfrac: [0.3388 0.1053 0.0535 0.0502 0.0417 0.0366 0.0405 0.0408 0.0382 0.0390 0.0369 0.0216 0.0397 0.0397 0.0384 0.0393]
It.:  121 Obj.: 0.1124  betaf: 4.0 volfrac: [0.3377 0.1056 0.0534 0.0506 0.0414 0.0364 0.0404 0.0408 0.0382 0.0391 0.0370 0.0223 0.0397 0.0397 0.0384 0.0394]
It.:  122 Obj.: 0.1117  betaf: 4.0 volfrac: [0.3366 0.1060 0.0533 0.0509 0.0412 0.0361 0.0404 0.0407 0.0383 0.0391 0.0372 0.0230 0.0397 0.0397 0.0385 0.0394]
It.:  123 Obj.: 0.1111  betaf: 4.0 volfrac: [0.3355 0.1063 0.0532 0.0513 0.0409 0.0359 0.0404 0.0407 0.0384 0.0391 0.0373 0.0236 0.0397 0.0397 0.0386 0.0394]
It.:  124 Obj.: 0.1105  betaf: 4.0 volfrac: [0.3344 0.1067 0.0530 0.0517 0.0407 0.0357 0.0403 0.0406 0.0384 0.0392 0.0374 0.0243 0.0397 0.0397 0.0386 0.0394]
It.:  125 Obj.: 0.1099  betaf: 4.0 volfrac: [0.3334 0.1071 0.0529 0.0521 0.0405 0.0354 0.0403 0.0406 0.0385 0.0392 0.0375 0.0250 0.0397 0.0397 0.0387 0.0395]
It.:  126 Obj.: 0.1094  betaf: 4.0 volfrac: [0.3324 0.1075 0.0528 0.0524 0.0402 0.0352 0.0403 0.0405 0.0386 0.0392 0.0376 0.0256 0.0397 0.0397 0.0387 0.0395]
It.:  127 Obj.: 0.1088  betaf: 4.0 volfrac: [0.3314 0.1079 0.0526 0.0528 0.0400 0.0350 0.0402 0.0405 0.0386 0.0393 0.0377 0.0262 0.0397 0.0397 0.0388 0.0395]
It.:  128 Obj.: 0.1083  betaf: 4.0 volfrac: [0.3305 0.1083 0.0525 0.0531 0.0398 0.0348 0.0402 0.0405 0.0387 0.0393 0.0378 0.0268 0.0397 0.0397 0.0388 0.0395]
It.:  129 Obj.: 0.1078  betaf: 4.0 volfrac: [0.3296 0.1087 0.0524 0.0534 0.0396 0.0346 0.0402 0.0404 0.0387 0.0393 0.0379 0.0274 0.0397 0.0397 0.0389 0.0395]
It.:  130 Obj.: 0.1073  betaf: 4.0 volfrac: [0.3287 0.1091 0.0522 0.0537 0.0394 0.0344 0.0402 0.0404 0.0388 0.0393 0.0379 0.0280 0.0398 0.0398 0.0389 0.0396]
It.:  131 Obj.: 0.1068  betaf: 4.0 volfrac: [0.3279 0.1095 0.0521 0.0540 0.0392 0.0342 0.0401 0.0404 0.0389 0.0394 0.0380 0.0285 0.0398 0.0398 0.0390 0.0396]
It.:  132 Obj.: 0.1064  betaf: 4.0 volfrac: [0.3270 0.1099 0.0519 0.0542 0.0389 0.0340 0.0401 0.0403 0.0389 0.0394 0.0381 0.0290 0.0398 0.0398 0.0390 0.0396]
It.:  133 Obj.: 0.1060  betaf: 4.0 volfrac: [0.3262 0.1103 0.0518 0.0545 0.0387 0.0338 0.0401 0.0403 0.0390 0.0394 0.0382 0.0296 0.0398 0.0398 0.0391 0.0396]
It.:  134 Obj.: 0.1055  betaf: 4.0 volfrac: [0.3254 0.1107 0.0516 0.0547 0.0385 0.0336 0.0401 0.0403 0.0390 0.0394 0.0382 0.0301 0.0398 0.0398 0.0391 0.0396]
It.:  135 Obj.: 0.1051  betaf: 4.0 volfrac: [0.3246 0.1111 0.0515 0.0550 0.0383 0.0334 0.0401 0.0403 0.0390 0.0395 0.0383 0.0305 0.0398 0.0398 0.0391 0.0396]
It.:  136 Obj.: 0.1047  betaf: 4.0 volfrac: [0.3239 0.1115 0.0513 0.0552 0.0382 0.0332 0.0401 0.0402 0.0391 0.0395 0.0384 0.0310 0.0398 0.0398 0.0392 0.0396]
It.:  137 Obj.: 0.1044  betaf: 4.0 volfrac: [0.3231 0.1120 0.0512 0.0555 0.0380 0.0330 0.0400 0.0402 0.0391 0.0395 0.0384 0.0314 0.0398 0.0398 0.0392 0.0397]
It.:  138 Obj.: 0.1040  betaf: 4.0 volfrac: [0.3224 0.1124 0.0511 0.0557 0.0378 0.0329 0.0400 0.0402 0.0392 0.0395 0.0385 0.0318 0.0398 0.0398 0.0392 0.0397]
It.:  139 Obj.: 0.1036  betaf: 4.0 volfrac: [0.3216 0.1128 0.0509 0.0559 0.0376 0.0327 0.0400 0.0402 0.0392 0.0395 0.0386 0.0322 0.0398 0.0398 0.0393 0.0397]
It.:  140 Obj.: 0.1033  betaf: 4.0 volfrac: [0.3209 0.1133 0.0508 0.0562 0.0374 0.0325 0.0400 0.0402 0.0392 0.0396 0.0386 0.0326 0.0398 0.0398 0.0393 0.0397]
It.:  141 Obj.: 0.1029  betaf: 4.0 volfrac: [0.3202 0.1137 0.0507 0.0564 0.0373 0.0324 0.0400 0.0402 0.0393 0.0396 0.0387 0.0330 0.0398 0.0398 0.0393 0.0397]
It.:  142 Obj.: 0.1026  betaf: 4.0 volfrac: [0.3195 0.1141 0.0506 0.0567 0.0371 0.0322 0.0400 0.0401 0.0393 0.0396 0.0387 0.0333 0.0398 0.0398 0.0394 0.0397]
It.:  143 Obj.: 0.1023  betaf: 4.0 volfrac: [0.3188 0.1146 0.0505 0.0569 0.0369 0.0321 0.0400 0.0401 0.0393 0.0396 0.0388 0.0336 0.0398 0.0398 0.0394 0.0397]
It.:  144 Obj.: 0.1020  betaf: 4.0 volfrac: [0.3181 0.1150 0.0504 0.0572 0.0368 0.0319 0.0400 0.0401 0.0394 0.0396 0.0388 0.0339 0.0398 0.0398 0.0394 0.0397]
It.:  145 Obj.: 0.1016  betaf: 4.0 volfrac: [0.3174 0.1155 0.0503 0.0574 0.0366 0.0318 0.0400 0.0401 0.0394 0.0396 0.0389 0.0342 0.0398 0.0398 0.0394 0.0397]
It.:  146 Obj.: 0.1013  betaf: 4.0 volfrac: [0.3167 0.1159 0.0502 0.0577 0.0365 0.0317 0.0400 0.0401 0.0394 0.0396 0.0389 0.0345 0.0398 0.0399 0.0394 0.0397]
It.:  147 Obj.: 0.1010  betaf: 4.0 volfrac: [0.3160 0.1164 0.0501 0.0579 0.0363 0.0315 0.0400 0.0401 0.0394 0.0397 0.0390 0.0347 0.0398 0.0399 0.0395 0.0397]
It.:  148 Obj.: 0.1007  betaf: 4.0 volfrac: [0.3153 0.1168 0.0500 0.0582 0.0362 0.0314 0.0400 0.0401 0.0394 0.0397 0.0390 0.0350 0.0398 0.0399 0.0395 0.0397]
It.:  149 Obj.: 0.1004  betaf: 4.0 volfrac: [0.3146 0.1173 0.0499 0.0585 0.0360 0.0313 0.0399 0.0401 0.0395 0.0397 0.0390 0.0352 0.0399 0.0399 0.0395 0.0397]
It.:  150 Obj.: 0.1001  betaf: 8.0 volfrac: [0.3655 0.0908 0.0452 0.0416 0.0253 0.0273 0.0435 0.0455 0.0400 0.0394 0.0387 0.0353 0.0418 0.0417 0.0388 0.0395]
It.:  151 Obj.: 0.0699  betaf: 8.0 volfrac: [0.3652 0.0910 0.0453 0.0425 0.0250 0.0272 0.0433 0.0452 0.0399 0.0394 0.0388 0.0354 0.0417 0.0416 0.0389 0.0395]
It.:  152 Obj.: 0.0697  betaf: 8.0 volfrac: [0.3649 0.0913 0.0454 0.0432 0.0248 0.0272 0.0431 0.0449 0.0399 0.0395 0.0388 0.0356 0.0416 0.0415 0.0389 0.0395]
It.:  153 Obj.: 0.0695  betaf: 8.0 volfrac: [0.3644 0.0916 0.0455 0.0440 0.0246 0.0271 0.0429 0.0446 0.0399 0.0395 0.0388 0.0358 0.0415 0.0414 0.0389 0.0395]
It.:  154 Obj.: 0.0694  betaf: 8.0 volfrac: [0.3640 0.0918 0.0455 0.0447 0.0244 0.0271 0.0427 0.0443 0.0399 0.0395 0.0388 0.0359 0.0414 0.0413 0.0390 0.0395]
It.:  155 Obj.: 0.0692  betaf: 8.0 volfrac: [0.3634 0.0921 0.0456 0.0455 0.0243 0.0270 0.0426 0.0441 0.0399 0.0395 0.0389 0.0361 0.0413 0.0412 0.0390 0.0395]
It.:  156 Obj.: 0.0691  betaf: 8.0 volfrac: [0.3629 0.0924 0.0456 0.0462 0.0242 0.0269 0.0424 0.0439 0.0399 0.0395 0.0389 0.0362 0.0412 0.0412 0.0390 0.0395]
It.:  157 Obj.: 0.0690  betaf: 8.0 volfrac: [0.3623 0.0926 0.0457 0.0470 0.0241 0.0268 0.0423 0.0437 0.0399 0.0396 0.0389 0.0363 0.0411 0.0411 0.0391 0.0395]
It.:  158 Obj.: 0.0689  betaf: 8.0 volfrac: [0.3616 0.0929 0.0457 0.0478 0.0240 0.0267 0.0422 0.0435 0.0399 0.0396 0.0390 0.0364 0.0410 0.0410 0.0391 0.0395]
It.:  159 Obj.: 0.0687  betaf: 8.0 volfrac: [0.3609 0.0932 0.0458 0.0485 0.0240 0.0266 0.0421 0.0433 0.0399 0.0396 0.0390 0.0365 0.0410 0.0410 0.0391 0.0395]
It.:  160 Obj.: 0.0686  betaf: 8.0 volfrac: [0.3602 0.0934 0.0459 0.0492 0.0240 0.0266 0.0419 0.0431 0.0399 0.0396 0.0390 0.0366 0.0409 0.0409 0.0392 0.0396]
It.:  161 Obj.: 0.0685  betaf: 8.0 volfrac: [0.3594 0.0937 0.0459 0.0499 0.0239 0.0265 0.0418 0.0429 0.0399 0.0396 0.0391 0.0367 0.0409 0.0409 0.0392 0.0396]
It.:  162 Obj.: 0.0684  betaf: 8.0 volfrac: [0.3587 0.0940 0.0460 0.0506 0.0239 0.0264 0.0417 0.0428 0.0399 0.0396 0.0391 0.0368 0.0408 0.0408 0.0392 0.0396]
It.:  163 Obj.: 0.0683  betaf: 8.0 volfrac: [0.3579 0.0943 0.0461 0.0512 0.0239 0.0264 0.0416 0.0426 0.0398 0.0396 0.0391 0.0369 0.0407 0.0408 0.0393 0.0396]
It.:  164 Obj.: 0.0682  betaf: 8.0 volfrac: [0.3571 0.0946 0.0462 0.0518 0.0239 0.0263 0.0415 0.0425 0.0398 0.0397 0.0392 0.0370 0.0407 0.0407 0.0393 0.0396]
It.:  165 Obj.: 0.0681  betaf: 8.0 volfrac: [0.3563 0.0949 0.0463 0.0524 0.0239 0.0263 0.0415 0.0424 0.0398 0.0397 0.0392 0.0371 0.0407 0.0407 0.0393 0.0396]
It.:  166 Obj.: 0.0680  betaf: 8.0 volfrac: [0.3555 0.0952 0.0464 0.0529 0.0240 0.0262 0.0414 0.0423 0.0398 0.0397 0.0392 0.0372 0.0406 0.0406 0.0393 0.0396]
It.:  167 Obj.: 0.0679  betaf: 8.0 volfrac: [0.3547 0.0955 0.0465 0.0534 0.0240 0.0262 0.0413 0.0421 0.0398 0.0397 0.0393 0.0373 0.0406 0.0406 0.0394 0.0396]
It.:  168 Obj.: 0.0678  betaf: 8.0 volfrac: [0.3539 0.0958 0.0466 0.0539 0.0240 0.0262 0.0412 0.0420 0.0398 0.0397 0.0393 0.0374 0.0405 0.0406 0.0394 0.0396]
It.:  169 Obj.: 0.0677  betaf: 8.0 volfrac: [0.3531 0.0962 0.0467 0.0543 0.0240 0.0261 0.0412 0.0419 0.0398 0.0397 0.0393 0.0375 0.0405 0.0405 0.0394 0.0396]
It.:  170 Obj.: 0.0676  betaf: 8.0 volfrac: [0.3523 0.0965 0.0468 0.0547 0.0241 0.0261 0.0411 0.0418 0.0398 0.0397 0.0393 0.0376 0.0405 0.0405 0.0394 0.0396]
It.:  171 Obj.: 0.0675  betaf: 8.0 volfrac: [0.3516 0.0969 0.0469 0.0550 0.0241 0.0261 0.0410 0.0417 0.0398 0.0397 0.0394 0.0377 0.0404 0.0405 0.0395 0.0396]
It.:  172 Obj.: 0.0675  betaf: 8.0 volfrac: [0.3508 0.0972 0.0471 0.0552 0.0242 0.0261 0.0410 0.0416 0.0398 0.0398 0.0394 0.0378 0.0404 0.0405 0.0395 0.0396]
It.:  173 Obj.: 0.0674  betaf: 8.0 volfrac: [0.3501 0.0976 0.0472 0.0554 0.0243 0.0261 0.0409 0.0415 0.0398 0.0398 0.0394 0.0379 0.0404 0.0404 0.0395 0.0396]
It.:  174 Obj.: 0.0673  betaf: 8.0 volfrac: [0.3494 0.0980 0.0473 0.0556 0.0243 0.0261 0.0409 0.0414 0.0398 0.0398 0.0394 0.0380 0.0404 0.0404 0.0395 0.0397]
It.:  175 Obj.: 0.0672  betaf: 8.0 volfrac: [0.3487 0.0984 0.0474 0.0557 0.0244 0.0261 0.0408 0.0414 0.0398 0.0398 0.0395 0.0381 0.0403 0.0404 0.0396 0.0397]
It.:  176 Obj.: 0.0672  betaf: 8.0 volfrac: [0.3481 0.0988 0.0475 0.0558 0.0245 0.0261 0.0408 0.0413 0.0398 0.0398 0.0395 0.0382 0.0403 0.0404 0.0396 0.0397]
It.:  177 Obj.: 0.0671  betaf: 8.0 volfrac: [0.3474 0.0992 0.0476 0.0559 0.0245 0.0261 0.0407 0.0412 0.0398 0.0398 0.0395 0.0382 0.0403 0.0403 0.0396 0.0397]
It.:  178 Obj.: 0.0671  betaf: 8.0 volfrac: [0.3467 0.0997 0.0477 0.0560 0.0246 0.0261 0.0407 0.0412 0.0398 0.0398 0.0395 0.0383 0.0403 0.0403 0.0396 0.0397]
It.:  179 Obj.: 0.0670  betaf: 8.0 volfrac: [0.3461 0.1001 0.0478 0.0561 0.0247 0.0261 0.0407 0.0411 0.0398 0.0398 0.0395 0.0384 0.0403 0.0403 0.0396 0.0397]
It.:  180 Obj.: 0.0669  betaf: 8.0 volfrac: [0.3454 0.1005 0.0478 0.0561 0.0247 0.0262 0.0406 0.0410 0.0399 0.0398 0.0396 0.0384 0.0402 0.0403 0.0396 0.0397]
It.:  181 Obj.: 0.0669  betaf: 8.0 volfrac: [0.3448 0.1009 0.0479 0.0562 0.0248 0.0262 0.0406 0.0410 0.0399 0.0398 0.0396 0.0385 0.0402 0.0403 0.0396 0.0397]
It.:  182 Obj.: 0.0668  betaf: 8.0 volfrac: [0.3441 0.1014 0.0480 0.0563 0.0248 0.0262 0.0405 0.0409 0.0399 0.0398 0.0396 0.0386 0.0402 0.0402 0.0397 0.0397]
It.:  183 Obj.: 0.0668  betaf: 8.0 volfrac: [0.3435 0.1018 0.0481 0.0563 0.0249 0.0262 0.0405 0.0409 0.0399 0.0398 0.0396 0.0386 0.0402 0.0402 0.0397 0.0397]
It.:  184 Obj.: 0.0667  betaf: 8.0 volfrac: [0.3429 0.1023 0.0482 0.0563 0.0249 0.0262 0.0405 0.0408 0.0399 0.0398 0.0396 0.0387 0.0402 0.0402 0.0397 0.0397]
It.:  185 Obj.: 0.0667  betaf: 8.0 volfrac: [0.3422 0.1027 0.0482 0.0564 0.0250 0.0263 0.0405 0.0408 0.0399 0.0399 0.0396 0.0387 0.0402 0.0402 0.0397 0.0397]
It.:  186 Obj.: 0.0666  betaf: 8.0 volfrac: [0.3416 0.1032 0.0483 0.0564 0.0251 0.0263 0.0404 0.0408 0.0399 0.0399 0.0396 0.0388 0.0401 0.0402 0.0397 0.0398]
It.:  187 Obj.: 0.0665  betaf: 8.0 volfrac: [0.3410 0.1037 0.0484 0.0564 0.0251 0.0263 0.0404 0.0407 0.0399 0.0399 0.0397 0.0389 0.0401 0.0402 0.0397 0.0398]
It.:  188 Obj.: 0.0665  betaf: 8.0 volfrac: [0.3403 0.1041 0.0485 0.0564 0.0252 0.0263 0.0404 0.0407 0.0399 0.0399 0.0397 0.0389 0.0401 0.0402 0.0397 0.0398]
It.:  189 Obj.: 0.0665  betaf: 8.0 volfrac: [0.3397 0.1046 0.0485 0.0564 0.0253 0.0264 0.0404 0.0406 0.0399 0.0399 0.0397 0.0390 0.0401 0.0402 0.0397 0.0398]
It.:  190 Obj.: 0.0664  betaf: 8.0 volfrac: [0.3391 0.1051 0.0486 0.0563 0.0253 0.0264 0.0403 0.0406 0.0399 0.0399 0.0397 0.0390 0.0401 0.0401 0.0398 0.0398]
It.:  191 Obj.: 0.0664  betaf: 8.0 volfrac: [0.3385 0.1056 0.0487 0.0563 0.0254 0.0264 0.0403 0.0406 0.0399 0.0399 0.0397 0.0390 0.0401 0.0401 0.0398 0.0398]
It.:  192 Obj.: 0.0663  betaf: 8.0 volfrac: [0.3378 0.1060 0.0487 0.0563 0.0255 0.0265 0.0403 0.0405 0.0399 0.0399 0.0397 0.0391 0.0401 0.0401 0.0398 0.0398]
It.:  193 Obj.: 0.0663  betaf: 8.0 volfrac: [0.3372 0.1065 0.0488 0.0562 0.0255 0.0265 0.0403 0.0405 0.0399 0.0399 0.0397 0.0391 0.0401 0.0401 0.0398 0.0398]
It.:  194 Obj.: 0.0662  betaf: 8.0 volfrac: [0.3366 0.1070 0.0488 0.0562 0.0256 0.0265 0.0403 0.0405 0.0399 0.0399 0.0397 0.0392 0.0401 0.0401 0.0398 0.0398]
It.:  195 Obj.: 0.0662  betaf: 8.0 volfrac: [0.3360 0.1075 0.0489 0.0561 0.0257 0.0266 0.0403 0.0405 0.0399 0.0399 0.0398 0.0392 0.0401 0.0401 0.0398 0.0398]
It.:  196 Obj.: 0.0661  betaf: 8.0 volfrac: [0.3354 0.1080 0.0489 0.0561 0.0257 0.0266 0.0402 0.0404 0.0399 0.0399 0.0398 0.0392 0.0401 0.0401 0.0398 0.0398]
It.:  197 Obj.: 0.0661  betaf: 8.0 volfrac: [0.3348 0.1085 0.0490 0.0560 0.0258 0.0267 0.0402 0.0404 0.0399 0.0399 0.0398 0.0393 0.0401 0.0401 0.0398 0.0398]
It.:  198 Obj.: 0.0661  betaf: 8.0 volfrac: [0.3342 0.1090 0.0490 0.0559 0.0259 0.0267 0.0402 0.0404 0.0399 0.0399 0.0398 0.0393 0.0401 0.0401 0.0398 0.0398]
It.:  199 Obj.: 0.0660  betaf: 8.0 volfrac: [0.3336 0.1095 0.0491 0.0559 0.0260 0.0267 0.0402 0.0404 0.0399 0.0399 0.0398 0.0393 0.0400 0.0401 0.0398 0.0398]
It.:  200 Obj.: 0.0660  betaf: 16.0 volfrac: [0.3711 0.0877 0.0463 0.0443 0.0199 0.0250 0.0416 0.0430 0.0408 0.0397 0.0397 0.0404 0.0407 0.0407 0.0395 0.0396]
It.:  201 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3711 0.0877 0.0465 0.0447 0.0199 0.0250 0.0415 0.0428 0.0408 0.0397 0.0397 0.0403 0.0407 0.0407 0.0395 0.0396]
It.:  202 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3710 0.0878 0.0466 0.0450 0.0198 0.0249 0.0414 0.0426 0.0407 0.0397 0.0397 0.0403 0.0406 0.0407 0.0395 0.0396]
It.:  203 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3709 0.0879 0.0467 0.0453 0.0198 0.0249 0.0414 0.0425 0.0407 0.0397 0.0397 0.0402 0.0406 0.0406 0.0395 0.0396]
It.:  204 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3708 0.0880 0.0468 0.0455 0.0197 0.0249 0.0413 0.0424 0.0406 0.0397 0.0398 0.0402 0.0406 0.0406 0.0395 0.0396]
It.:  205 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3706 0.0882 0.0470 0.0458 0.0197 0.0248 0.0412 0.0422 0.0406 0.0398 0.0398 0.0402 0.0405 0.0405 0.0395 0.0396]
It.:  206 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3704 0.0884 0.0471 0.0460 0.0196 0.0248 0.0411 0.0421 0.0406 0.0398 0.0398 0.0402 0.0405 0.0405 0.0396 0.0397]
It.:  207 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3703 0.0885 0.0472 0.0461 0.0196 0.0247 0.0411 0.0420 0.0405 0.0398 0.0398 0.0402 0.0405 0.0405 0.0396 0.0397]
It.:  208 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3701 0.0887 0.0473 0.0463 0.0196 0.0247 0.0410 0.0419 0.0405 0.0398 0.0398 0.0402 0.0404 0.0405 0.0396 0.0397]
It.:  209 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3699 0.0889 0.0474 0.0464 0.0196 0.0247 0.0410 0.0418 0.0405 0.0398 0.0398 0.0401 0.0404 0.0404 0.0396 0.0397]
It.:  210 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3697 0.0891 0.0475 0.0466 0.0196 0.0247 0.0409 0.0417 0.0404 0.0398 0.0398 0.0401 0.0404 0.0404 0.0396 0.0397]
It.:  211 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3695 0.0892 0.0476 0.0467 0.0196 0.0246 0.0409 0.0416 0.0404 0.0398 0.0398 0.0401 0.0404 0.0404 0.0396 0.0397]
It.:  212 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3693 0.0894 0.0477 0.0469 0.0196 0.0246 0.0408 0.0415 0.0404 0.0398 0.0398 0.0401 0.0403 0.0404 0.0397 0.0397]
It.:  213 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3690 0.0896 0.0477 0.0470 0.0196 0.0246 0.0408 0.0415 0.0404 0.0398 0.0398 0.0401 0.0403 0.0403 0.0397 0.0397]
It.:  214 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3688 0.0897 0.0478 0.0472 0.0197 0.0246 0.0407 0.0414 0.0404 0.0398 0.0398 0.0401 0.0403 0.0403 0.0397 0.0398]
It.:  215 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3685 0.0899 0.0478 0.0473 0.0197 0.0247 0.0407 0.0413 0.0403 0.0398 0.0398 0.0401 0.0403 0.0403 0.0397 0.0398]
It.:  216 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3682 0.0900 0.0479 0.0475 0.0197 0.0247 0.0407 0.0412 0.0403 0.0398 0.0398 0.0401 0.0403 0.0403 0.0397 0.0398]
It.:  217 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3679 0.0901 0.0480 0.0476 0.0198 0.0247 0.0406 0.0412 0.0403 0.0399 0.0398 0.0401 0.0403 0.0403 0.0397 0.0398]
It.:  218 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3676 0.0903 0.0481 0.0478 0.0198 0.0247 0.0406 0.0411 0.0403 0.0399 0.0398 0.0401 0.0402 0.0403 0.0397 0.0398]
It.:  219 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3672 0.0904 0.0482 0.0480 0.0199 0.0247 0.0406 0.0411 0.0403 0.0399 0.0398 0.0401 0.0402 0.0402 0.0397 0.0398]
It.:  220 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3669 0.0905 0.0483 0.0481 0.0199 0.0247 0.0405 0.0410 0.0402 0.0399 0.0398 0.0401 0.0402 0.0402 0.0398 0.0398]
It.:  221 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3665 0.0906 0.0484 0.0483 0.0200 0.0247 0.0405 0.0410 0.0402 0.0399 0.0399 0.0400 0.0402 0.0402 0.0398 0.0398]
It.:  222 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3661 0.0908 0.0485 0.0485 0.0200 0.0248 0.0405 0.0409 0.0402 0.0399 0.0399 0.0400 0.0402 0.0402 0.0398 0.0398]
It.:  223 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3658 0.0909 0.0486 0.0486 0.0201 0.0248 0.0404 0.0409 0.0402 0.0399 0.0399 0.0400 0.0402 0.0402 0.0398 0.0398]
It.:  224 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3654 0.0910 0.0486 0.0488 0.0202 0.0248 0.0404 0.0408 0.0402 0.0399 0.0399 0.0400 0.0402 0.0402 0.0398 0.0398]
It.:  225 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3650 0.0911 0.0487 0.0489 0.0202 0.0249 0.0404 0.0408 0.0402 0.0399 0.0399 0.0400 0.0402 0.0402 0.0398 0.0398]
It.:  226 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3646 0.0913 0.0488 0.0491 0.0203 0.0249 0.0404 0.0407 0.0402 0.0399 0.0399 0.0400 0.0401 0.0402 0.0398 0.0399]
It.:  227 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3642 0.0914 0.0489 0.0493 0.0204 0.0250 0.0404 0.0407 0.0402 0.0399 0.0399 0.0400 0.0401 0.0402 0.0398 0.0399]
It.:  228 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3638 0.0916 0.0489 0.0494 0.0204 0.0250 0.0403 0.0407 0.0402 0.0399 0.0399 0.0400 0.0401 0.0401 0.0398 0.0399]
It.:  229 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3633 0.0917 0.0490 0.0496 0.0205 0.0251 0.0403 0.0406 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0398 0.0399]
It.:  230 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3629 0.0919 0.0490 0.0497 0.0206 0.0251 0.0403 0.0406 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0398 0.0399]
It.:  231 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3625 0.0920 0.0491 0.0499 0.0207 0.0252 0.0403 0.0406 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0398 0.0399]
It.:  232 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3620 0.0922 0.0492 0.0500 0.0207 0.0252 0.0403 0.0405 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0398 0.0399]
It.:  233 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3616 0.0923 0.0492 0.0502 0.0208 0.0253 0.0402 0.0405 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  234 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3611 0.0925 0.0493 0.0503 0.0209 0.0253 0.0402 0.0405 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  235 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3606 0.0927 0.0493 0.0505 0.0210 0.0254 0.0402 0.0405 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  236 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3602 0.0928 0.0493 0.0506 0.0211 0.0254 0.0402 0.0404 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  237 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3597 0.0930 0.0494 0.0508 0.0211 0.0255 0.0402 0.0404 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  238 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3592 0.0932 0.0494 0.0509 0.0212 0.0256 0.0402 0.0404 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  239 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3587 0.0934 0.0494 0.0511 0.0213 0.0256 0.0402 0.0404 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  240 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3583 0.0936 0.0495 0.0512 0.0214 0.0257 0.0402 0.0403 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  241 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3578 0.0938 0.0495 0.0514 0.0215 0.0257 0.0401 0.0403 0.0401 0.0399 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  242 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3573 0.0940 0.0495 0.0515 0.0216 0.0258 0.0401 0.0403 0.0401 0.0400 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  243 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3568 0.0942 0.0495 0.0516 0.0217 0.0259 0.0401 0.0403 0.0401 0.0400 0.0399 0.0400 0.0401 0.0401 0.0399 0.0399]
It.:  244 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3563 0.0944 0.0495 0.0518 0.0218 0.0260 0.0401 0.0403 0.0401 0.0400 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399]
It.:  245 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3557 0.0946 0.0495 0.0519 0.0219 0.0260 0.0401 0.0403 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  246 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3552 0.0948 0.0495 0.0520 0.0220 0.0261 0.0401 0.0402 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  247 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3547 0.0951 0.0496 0.0522 0.0221 0.0262 0.0401 0.0402 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  248 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3542 0.0953 0.0496 0.0523 0.0223 0.0262 0.0401 0.0402 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  249 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3537 0.0955 0.0496 0.0524 0.0224 0.0263 0.0401 0.0402 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  250 Obj.: 0.0539  betaf: 32.0 volfrac: [0.3734 0.0820 0.0483 0.0472 0.0204 0.0260 0.0403 0.0410 0.0408 0.0399 0.0399 0.0406 0.0401 0.0403 0.0399 0.0399]
It.:  251 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3735 0.0818 0.0488 0.0475 0.0203 0.0258 0.0402 0.0409 0.0407 0.0399 0.0399 0.0405 0.0401 0.0403 0.0398 0.0399]
It.:  252 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3734 0.0820 0.0487 0.0477 0.0203 0.0258 0.0402 0.0408 0.0407 0.0399 0.0399 0.0405 0.0401 0.0402 0.0398 0.0399]
It.:  253 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3734 0.0820 0.0489 0.0478 0.0203 0.0257 0.0402 0.0408 0.0406 0.0399 0.0399 0.0404 0.0401 0.0402 0.0398 0.0399]
It.:  254 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3734 0.0822 0.0489 0.0480 0.0203 0.0257 0.0402 0.0407 0.0406 0.0399 0.0399 0.0404 0.0401 0.0402 0.0398 0.0399]
It.:  255 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3733 0.0822 0.0491 0.0481 0.0202 0.0256 0.0401 0.0407 0.0406 0.0399 0.0399 0.0404 0.0401 0.0402 0.0398 0.0399]
It.:  256 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3733 0.0823 0.0490 0.0483 0.0202 0.0256 0.0401 0.0407 0.0405 0.0399 0.0399 0.0404 0.0401 0.0402 0.0398 0.0399]
It.:  257 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3732 0.0824 0.0491 0.0484 0.0201 0.0256 0.0401 0.0406 0.0405 0.0399 0.0399 0.0403 0.0401 0.0402 0.0398 0.0399]
It.:  258 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3731 0.0825 0.0491 0.0485 0.0201 0.0255 0.0401 0.0406 0.0405 0.0399 0.0399 0.0403 0.0401 0.0402 0.0398 0.0399]
It.:  259 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3730 0.0825 0.0492 0.0486 0.0201 0.0255 0.0401 0.0406 0.0404 0.0399 0.0399 0.0403 0.0400 0.0401 0.0398 0.0399]
It.:  260 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3729 0.0826 0.0492 0.0488 0.0201 0.0255 0.0401 0.0405 0.0404 0.0399 0.0399 0.0403 0.0400 0.0401 0.0398 0.0399]
It.:  261 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3728 0.0827 0.0492 0.0489 0.0201 0.0255 0.0401 0.0405 0.0404 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  262 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3727 0.0827 0.0492 0.0490 0.0200 0.0254 0.0401 0.0405 0.0404 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  263 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3726 0.0828 0.0492 0.0491 0.0200 0.0254 0.0401 0.0405 0.0404 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  264 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3725 0.0829 0.0492 0.0492 0.0200 0.0254 0.0401 0.0404 0.0403 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  265 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3724 0.0829 0.0492 0.0494 0.0200 0.0254 0.0400 0.0404 0.0403 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  266 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3722 0.0830 0.0492 0.0495 0.0200 0.0254 0.0400 0.0404 0.0403 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  267 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3721 0.0831 0.0492 0.0496 0.0200 0.0254 0.0400 0.0404 0.0403 0.0399 0.0399 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  268 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3720 0.0831 0.0492 0.0497 0.0200 0.0254 0.0400 0.0403 0.0403 0.0399 0.0399 0.0402 0.0400 0.0401 0.0399 0.0399]
It.:  269 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3718 0.0832 0.0492 0.0498 0.0200 0.0254 0.0400 0.0403 0.0403 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0399]
It.:  270 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3717 0.0833 0.0492 0.0499 0.0200 0.0254 0.0400 0.0403 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0399]
It.:  271 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3715 0.0834 0.0492 0.0501 0.0200 0.0254 0.0400 0.0403 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0399]
It.:  272 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3713 0.0835 0.0492 0.0502 0.0200 0.0254 0.0400 0.0403 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0399]
It.:  273 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3712 0.0836 0.0492 0.0503 0.0200 0.0254 0.0400 0.0403 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0399]
It.:  274 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3710 0.0836 0.0492 0.0504 0.0200 0.0254 0.0400 0.0402 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0400]
It.:  275 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3708 0.0837 0.0492 0.0505 0.0200 0.0254 0.0400 0.0402 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0400]
It.:  276 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3706 0.0838 0.0493 0.0506 0.0200 0.0254 0.0400 0.0402 0.0402 0.0400 0.0399 0.0401 0.0400 0.0401 0.0399 0.0400]
It.:  277 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3705 0.0839 0.0492 0.0507 0.0200 0.0254 0.0400 0.0402 0.0402 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  278 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3703 0.0840 0.0493 0.0508 0.0200 0.0254 0.0400 0.0402 0.0402 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  279 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3701 0.0841 0.0492 0.0509 0.0201 0.0255 0.0400 0.0402 0.0401 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  280 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3699 0.0842 0.0493 0.0510 0.0201 0.0254 0.0400 0.0402 0.0401 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  281 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3697 0.0843 0.0492 0.0511 0.0201 0.0255 0.0400 0.0402 0.0401 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  282 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3695 0.0844 0.0492 0.0512 0.0201 0.0255 0.0400 0.0402 0.0401 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  283 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3693 0.0845 0.0492 0.0513 0.0201 0.0255 0.0400 0.0402 0.0401 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  284 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3691 0.0847 0.0492 0.0515 0.0201 0.0255 0.0400 0.0401 0.0401 0.0400 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400]
It.:  285 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3688 0.0848 0.0492 0.0515 0.0201 0.0255 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  286 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3686 0.0849 0.0492 0.0516 0.0201 0.0255 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  287 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3684 0.0850 0.0492 0.0517 0.0201 0.0255 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  288 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3682 0.0851 0.0492 0.0518 0.0202 0.0255 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  289 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3679 0.0852 0.0492 0.0519 0.0202 0.0255 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  290 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3677 0.0853 0.0492 0.0520 0.0202 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  291 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3674 0.0854 0.0493 0.0521 0.0202 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  292 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3672 0.0855 0.0493 0.0522 0.0202 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  293 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3669 0.0856 0.0494 0.0522 0.0202 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  294 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3666 0.0857 0.0495 0.0523 0.0202 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  295 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3664 0.0858 0.0496 0.0524 0.0203 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  296 Obj.: 0.0493  betaf: 32.0 volfrac: [0.3661 0.0859 0.0497 0.0525 0.0203 0.0256 0.0400 0.0401 0.0401 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  297 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3658 0.0860 0.0497 0.0526 0.0203 0.0256 0.0400 0.0401 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  298 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3655 0.0862 0.0498 0.0526 0.0203 0.0256 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  299 Obj.: 0.0492  betaf: 32.0 volfrac: [0.3652 0.0863 0.0498 0.0527 0.0203 0.0256 0.0399 0.0401 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  300 Obj.: 0.0492  betaf: 64.0 volfrac: [0.3748 0.0801 0.0491 0.0502 0.0196 0.0253 0.0400 0.0404 0.0401 0.0400 0.0399 0.0402 0.0401 0.0402 0.0399 0.0400]
It.:  301 Obj.: 0.0473  betaf: 64.0 volfrac: [0.3745 0.0799 0.0497 0.0504 0.0197 0.0253 0.0399 0.0404 0.0401 0.0400 0.0398 0.0402 0.0401 0.0402 0.0399 0.0400]
It.:  302 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3748 0.0804 0.0493 0.0506 0.0197 0.0254 0.0399 0.0404 0.0401 0.0400 0.0398 0.0402 0.0400 0.0401 0.0398 0.0399]
It.:  303 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3745 0.0801 0.0501 0.0505 0.0200 0.0255 0.0398 0.0403 0.0400 0.0400 0.0397 0.0402 0.0399 0.0400 0.0397 0.0398]
It.:  304 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3749 0.0805 0.0498 0.0506 0.0199 0.0255 0.0398 0.0402 0.0400 0.0399 0.0395 0.0401 0.0399 0.0399 0.0396 0.0397]
It.:  305 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3747 0.0803 0.0506 0.0507 0.0201 0.0255 0.0397 0.0401 0.0400 0.0399 0.0394 0.0401 0.0399 0.0399 0.0395 0.0397]
It.:  306 Obj.: 0.0478  betaf: 64.0 volfrac: [0.3750 0.0808 0.0504 0.0506 0.0201 0.0255 0.0398 0.0400 0.0400 0.0399 0.0392 0.0401 0.0399 0.0398 0.0393 0.0397]
It.:  307 Obj.: 0.0479  betaf: 64.0 volfrac: [0.3748 0.0806 0.0509 0.0507 0.0201 0.0255 0.0398 0.0400 0.0400 0.0399 0.0391 0.0400 0.0399 0.0398 0.0392 0.0397]
It.:  308 Obj.: 0.0479  betaf: 64.0 volfrac: [0.3750 0.0808 0.0507 0.0507 0.0201 0.0255 0.0398 0.0400 0.0400 0.0399 0.0391 0.0400 0.0399 0.0398 0.0391 0.0397]
It.:  309 Obj.: 0.0479  betaf: 64.0 volfrac: [0.3748 0.0808 0.0507 0.0507 0.0202 0.0255 0.0398 0.0400 0.0400 0.0399 0.0391 0.0400 0.0399 0.0398 0.0391 0.0397]
It.:  310 Obj.: 0.0479  betaf: 64.0 volfrac: [0.3748 0.0809 0.0506 0.0506 0.0202 0.0254 0.0398 0.0400 0.0399 0.0399 0.0392 0.0400 0.0399 0.0398 0.0392 0.0397]
It.:  311 Obj.: 0.0478  betaf: 64.0 volfrac: [0.3747 0.0810 0.0506 0.0507 0.0202 0.0254 0.0398 0.0400 0.0399 0.0399 0.0392 0.0400 0.0399 0.0398 0.0392 0.0397]
It.:  312 Obj.: 0.0478  betaf: 64.0 volfrac: [0.3747 0.0810 0.0505 0.0507 0.0202 0.0253 0.0398 0.0400 0.0399 0.0399 0.0393 0.0400 0.0399 0.0399 0.0392 0.0397]
It.:  313 Obj.: 0.0478  betaf: 64.0 volfrac: [0.3746 0.0810 0.0505 0.0507 0.0202 0.0253 0.0398 0.0400 0.0399 0.0399 0.0393 0.0400 0.0399 0.0399 0.0393 0.0397]
It.:  314 Obj.: 0.0478  betaf: 64.0 volfrac: [0.3745 0.0810 0.0505 0.0507 0.0202 0.0253 0.0398 0.0400 0.0399 0.0400 0.0393 0.0400 0.0399 0.0399 0.0393 0.0397]
It.:  315 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3744 0.0811 0.0504 0.0507 0.0202 0.0253 0.0398 0.0400 0.0399 0.0400 0.0394 0.0400 0.0399 0.0399 0.0393 0.0397]
It.:  316 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3744 0.0811 0.0503 0.0507 0.0203 0.0253 0.0398 0.0400 0.0399 0.0400 0.0394 0.0400 0.0399 0.0399 0.0394 0.0397]
It.:  317 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3743 0.0812 0.0502 0.0507 0.0203 0.0253 0.0398 0.0400 0.0399 0.0400 0.0394 0.0400 0.0399 0.0399 0.0394 0.0397]
It.:  318 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3742 0.0812 0.0502 0.0508 0.0203 0.0253 0.0398 0.0400 0.0399 0.0400 0.0394 0.0400 0.0399 0.0399 0.0394 0.0398]
It.:  319 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3741 0.0813 0.0501 0.0508 0.0203 0.0253 0.0398 0.0400 0.0399 0.0400 0.0394 0.0400 0.0399 0.0399 0.0395 0.0398]
It.:  320 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3739 0.0812 0.0502 0.0508 0.0203 0.0252 0.0398 0.0400 0.0400 0.0400 0.0395 0.0400 0.0399 0.0399 0.0395 0.0398]
It.:  321 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3739 0.0813 0.0501 0.0509 0.0203 0.0252 0.0398 0.0400 0.0400 0.0400 0.0395 0.0400 0.0399 0.0399 0.0395 0.0398]
It.:  322 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3738 0.0813 0.0501 0.0509 0.0203 0.0252 0.0398 0.0400 0.0400 0.0400 0.0395 0.0400 0.0399 0.0399 0.0395 0.0398]
It.:  323 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3737 0.0814 0.0500 0.0509 0.0203 0.0252 0.0398 0.0400 0.0400 0.0400 0.0395 0.0400 0.0399 0.0399 0.0396 0.0398]
It.:  324 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3736 0.0814 0.0500 0.0509 0.0203 0.0252 0.0398 0.0400 0.0400 0.0400 0.0395 0.0400 0.0399 0.0399 0.0396 0.0398]
It.:  325 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3735 0.0815 0.0500 0.0510 0.0203 0.0252 0.0398 0.0400 0.0400 0.0400 0.0396 0.0400 0.0399 0.0399 0.0396 0.0398]
It.:  326 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3734 0.0815 0.0500 0.0510 0.0204 0.0252 0.0399 0.0400 0.0400 0.0400 0.0396 0.0400 0.0399 0.0399 0.0396 0.0398]
It.:  327 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3734 0.0815 0.0500 0.0510 0.0203 0.0251 0.0399 0.0400 0.0400 0.0400 0.0396 0.0400 0.0399 0.0399 0.0396 0.0398]
It.:  328 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3732 0.0816 0.0499 0.0511 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0396 0.0400 0.0399 0.0399 0.0397 0.0398]
It.:  329 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3732 0.0816 0.0499 0.0511 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0396 0.0400 0.0399 0.0399 0.0397 0.0399]
It.:  330 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3730 0.0816 0.0499 0.0511 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0396 0.0400 0.0399 0.0399 0.0397 0.0399]
It.:  331 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3730 0.0816 0.0499 0.0511 0.0204 0.0252 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0399 0.0399 0.0397 0.0399]
It.:  332 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3729 0.0817 0.0498 0.0512 0.0204 0.0252 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0399 0.0399 0.0397 0.0399]
It.:  333 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3728 0.0817 0.0498 0.0512 0.0204 0.0252 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0399 0.0399 0.0397 0.0399]
It.:  334 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3727 0.0818 0.0498 0.0512 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0399 0.0399 0.0397 0.0399]
It.:  335 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3726 0.0818 0.0498 0.0512 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  336 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3725 0.0819 0.0498 0.0512 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0400 0.0399 0.0397 0.0399]
It.:  337 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3724 0.0819 0.0498 0.0512 0.0204 0.0251 0.0399 0.0400 0.0400 0.0400 0.0397 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  338 Obj.: 0.0476  betaf: 64.0 volfrac: [0.3723 0.0820 0.0498 0.0513 0.0205 0.0251 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  339 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3722 0.0820 0.0498 0.0513 0.0205 0.0251 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  340 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3721 0.0821 0.0497 0.0513 0.0205 0.0251 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  341 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3719 0.0821 0.0497 0.0513 0.0205 0.0252 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  342 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3718 0.0822 0.0497 0.0514 0.0205 0.0251 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  343 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3717 0.0823 0.0496 0.0514 0.0205 0.0252 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  344 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3716 0.0824 0.0496 0.0514 0.0206 0.0251 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  345 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3714 0.0824 0.0496 0.0514 0.0206 0.0252 0.0399 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  346 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3713 0.0825 0.0496 0.0515 0.0206 0.0251 0.0400 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0398 0.0399]
It.:  347 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3712 0.0826 0.0495 0.0515 0.0206 0.0252 0.0400 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0399 0.0399]
It.:  348 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3711 0.0826 0.0495 0.0515 0.0206 0.0252 0.0400 0.0400 0.0400 0.0400 0.0398 0.0400 0.0400 0.0399 0.0399 0.0399]
It.:  349 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3709 0.0828 0.0495 0.0515 0.0206 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  350 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3708 0.0828 0.0494 0.0516 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  351 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3707 0.0829 0.0494 0.0516 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  352 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3705 0.0831 0.0493 0.0517 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  353 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3704 0.0831 0.0493 0.0517 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  354 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3702 0.0833 0.0493 0.0517 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  355 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3701 0.0833 0.0493 0.0518 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  356 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3700 0.0834 0.0493 0.0518 0.0207 0.0252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  357 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3698 0.0835 0.0493 0.0518 0.0208 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  358 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3696 0.0836 0.0493 0.0519 0.0208 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  359 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3695 0.0837 0.0492 0.0519 0.0208 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  360 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3693 0.0838 0.0492 0.0520 0.0208 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  361 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3691 0.0839 0.0492 0.0520 0.0208 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  362 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3689 0.0839 0.0492 0.0520 0.0208 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  363 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3688 0.0841 0.0492 0.0521 0.0209 0.0253 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  364 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3686 0.0841 0.0492 0.0521 0.0209 0.0254 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  365 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3684 0.0843 0.0492 0.0522 0.0209 0.0254 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  366 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3682 0.0843 0.0492 0.0522 0.0209 0.0254 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  367 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3680 0.0845 0.0492 0.0523 0.0209 0.0254 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  368 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3678 0.0846 0.0492 0.0523 0.0210 0.0254 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  369 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3676 0.0847 0.0491 0.0524 0.0210 0.0255 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  370 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3673 0.0848 0.0492 0.0524 0.0210 0.0255 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  371 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3671 0.0850 0.0491 0.0525 0.0210 0.0255 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  372 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3669 0.0850 0.0492 0.0525 0.0210 0.0255 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  373 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3667 0.0852 0.0491 0.0526 0.0211 0.0255 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  374 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3664 0.0853 0.0492 0.0526 0.0211 0.0256 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  375 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3662 0.0855 0.0492 0.0527 0.0211 0.0256 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  376 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3659 0.0856 0.0492 0.0527 0.0211 0.0256 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  377 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3657 0.0857 0.0492 0.0528 0.0212 0.0256 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  378 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3654 0.0859 0.0492 0.0528 0.0212 0.0257 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  379 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3652 0.0860 0.0492 0.0529 0.0212 0.0257 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  380 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3649 0.0862 0.0492 0.0529 0.0212 0.0257 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  381 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3646 0.0863 0.0492 0.0530 0.0213 0.0258 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  382 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3643 0.0865 0.0492 0.0530 0.0213 0.0258 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  383 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3641 0.0867 0.0492 0.0531 0.0213 0.0258 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  384 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3638 0.0868 0.0493 0.0531 0.0213 0.0258 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  385 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3635 0.0870 0.0493 0.0532 0.0214 0.0259 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  386 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3632 0.0872 0.0493 0.0532 0.0214 0.0259 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  387 Obj.: 0.0475  betaf: 64.0 volfrac: [0.3629 0.0874 0.0493 0.0533 0.0214 0.0259 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  388 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3625 0.0876 0.0493 0.0533 0.0214 0.0259 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  389 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3622 0.0878 0.0493 0.0534 0.0215 0.0260 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  390 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3619 0.0880 0.0493 0.0534 0.0215 0.0260 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  391 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3615 0.0882 0.0493 0.0535 0.0215 0.0260 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  392 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3611 0.0885 0.0493 0.0536 0.0215 0.0260 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  393 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3608 0.0887 0.0493 0.0536 0.0216 0.0260 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  394 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3604 0.0889 0.0494 0.0537 0.0216 0.0261 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  395 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3601 0.0892 0.0493 0.0537 0.0216 0.0261 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  396 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3597 0.0894 0.0494 0.0538 0.0216 0.0261 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  397 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3594 0.0897 0.0494 0.0538 0.0217 0.0262 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  398 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3590 0.0900 0.0494 0.0539 0.0217 0.0261 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  399 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3587 0.0902 0.0494 0.0539 0.0218 0.0262 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  400 Obj.: 0.0474  betaf: 64.0 volfrac: [0.3583 0.0905 0.0494 0.0539 0.0218 0.0262 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]


==> Pylon2D_SF4D12M_vf04x12E1by15_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000  betaf: 1.0 volfrac: [0.0628 0.0628 0.0628 0.0628 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0622 0.0622 0.0622 0.0622]
It.:    2 Obj.: 10.0610  betaf: 1.0 volfrac: [0.0630 0.0630 0.0630 0.0630 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0620 0.0620 0.0620 0.0620]
It.:    3 Obj.: 10.1223  betaf: 1.0 volfrac: [0.0634 0.0634 0.0634 0.0634 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0617 0.0617 0.0617 0.0617]
It.:    4 Obj.: 10.1903  betaf: 1.0 volfrac: [0.0637 0.0637 0.0637 0.0637 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0613 0.0613 0.0613 0.0613]
It.:    5 Obj.: 10.2656  betaf: 1.0 volfrac: [0.0641 0.0641 0.0641 0.0641 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0610 0.0610 0.0610 0.0610]
It.:    6 Obj.: 10.3492  betaf: 1.0 volfrac: [0.0645 0.0645 0.0645 0.0645 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0606 0.0606 0.0606 0.0606]
It.:    7 Obj.: 10.4420  betaf: 1.0 volfrac: [0.0649 0.0649 0.0649 0.0649 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0601 0.0601 0.0601 0.0601]
It.:    8 Obj.: 10.5451  betaf: 1.0 volfrac: [0.0654 0.0654 0.0654 0.0654 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0625 0.0596 0.0596 0.0596 0.0596]
It.:    9 Obj.: 10.6598  betaf: 1.0 volfrac: [0.0660 0.0660 0.0660 0.0660 0.0624 0.0624 0.0624 0.0624 0.0625 0.0625 0.0625 0.0625 0.0591 0.0591 0.0591 0.0591]
It.:   10 Obj.: 10.7876  betaf: 1.0 volfrac: [0.0666 0.0666 0.0666 0.0666 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0585 0.0585 0.0585 0.0585]
It.:   11 Obj.: 10.9301  betaf: 1.0 volfrac: [0.0673 0.0673 0.0673 0.0673 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0579 0.0579 0.0579 0.0579]
It.:   12 Obj.: 11.0892  betaf: 1.0 volfrac: [0.0681 0.0681 0.0681 0.0681 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0624 0.0571 0.0571 0.0571 0.0571]
It.:   13 Obj.: 11.2672  betaf: 1.0 volfrac: [0.0690 0.0690 0.0690 0.0690 0.0623 0.0623 0.0623 0.0623 0.0623 0.0623 0.0623 0.0623 0.0563 0.0563 0.0564 0.0564]
It.:   14 Obj.: 11.4667  betaf: 1.0 volfrac: [0.0699 0.0699 0.0699 0.0699 0.0623 0.0623 0.0623 0.0623 0.0623 0.0623 0.0623 0.0623 0.0555 0.0555 0.0555 0.0555]
It.:   15 Obj.: 11.6908  betaf: 1.0 volfrac: [0.0710 0.0710 0.0710 0.0710 0.0622 0.0622 0.0622 0.0622 0.0622 0.0622 0.0622 0.0622 0.0546 0.0546 0.0546 0.0546]
It.:   16 Obj.: 11.9301  betaf: 1.0 volfrac: [0.0719 0.0719 0.0719 0.0719 0.0622 0.0622 0.0622 0.0622 0.0622 0.0622 0.0622 0.0622 0.0537 0.0537 0.0537 0.0537]
It.:   17 Obj.: 12.1532  betaf: 1.0 volfrac: [0.0728 0.0728 0.0728 0.0728 0.0621 0.0621 0.0621 0.0621 0.0621 0.0621 0.0621 0.0621 0.0530 0.0530 0.0530 0.0530]
It.:   18 Obj.: 12.3618  betaf: 1.0 volfrac: [0.0737 0.0737 0.0737 0.0737 0.0620 0.0620 0.0620 0.0620 0.0621 0.0621 0.0621 0.0621 0.0522 0.0522 0.0523 0.0523]
It.:   19 Obj.: 12.5571  betaf: 1.0 volfrac: [0.0745 0.0745 0.0745 0.0745 0.0620 0.0620 0.0620 0.0620 0.0620 0.0620 0.0620 0.0620 0.0516 0.0516 0.0516 0.0516]
It.:   20 Obj.: 12.7400  betaf: 1.0 volfrac: [0.0752 0.0752 0.0752 0.0752 0.0619 0.0619 0.0619 0.0619 0.0619 0.0619 0.0619 0.0619 0.0510 0.0510 0.0510 0.0510]
It.:   21 Obj.: 12.9113  betaf: 1.0 volfrac: [0.0759 0.0759 0.0759 0.0759 0.0618 0.0618 0.0618 0.0618 0.0619 0.0619 0.0619 0.0619 0.0504 0.0504 0.0504 0.0504]
It.:   22 Obj.: 13.0713  betaf: 1.0 volfrac: [0.0766 0.0766 0.0766 0.0766 0.0618 0.0618 0.0618 0.0618 0.0618 0.0618 0.0618 0.0618 0.0498 0.0498 0.0498 0.0498]
It.:   23 Obj.: 13.2204  betaf: 1.0 volfrac: [0.0773 0.0773 0.0773 0.0773 0.0617 0.0617 0.0617 0.0617 0.0617 0.0617 0.0617 0.0617 0.0493 0.0493 0.0493 0.0493]
It.:   24 Obj.: 13.3721  betaf: 1.0 volfrac: [0.0781 0.0781 0.0781 0.0781 0.0616 0.0616 0.0616 0.0616 0.0617 0.0617 0.0617 0.0617 0.0486 0.0486 0.0486 0.0486]
It.:   25 Obj.: 13.5486  betaf: 1.0 volfrac: [0.0790 0.0790 0.0790 0.0790 0.0615 0.0615 0.0615 0.0615 0.0616 0.0616 0.0616 0.0616 0.0479 0.0479 0.0479 0.0479]
It.:   26 Obj.: 13.7553  betaf: 1.0 volfrac: [0.0801 0.0801 0.0801 0.0801 0.0614 0.0614 0.0614 0.0614 0.0614 0.0614 0.0614 0.0614 0.0471 0.0471 0.0471 0.0471]
It.:   27 Obj.: 13.9991  betaf: 1.0 volfrac: [0.0814 0.0814 0.0814 0.0814 0.0612 0.0612 0.0612 0.0612 0.0613 0.0613 0.0613 0.0613 0.0461 0.0461 0.0461 0.0461]
It.:   28 Obj.: 14.2888  betaf: 1.0 volfrac: [0.0829 0.0829 0.0830 0.0830 0.0610 0.0610 0.0610 0.0610 0.0611 0.0611 0.0611 0.0611 0.0449 0.0449 0.0449 0.0449]
It.:   29 Obj.: 14.6365  betaf: 1.0 volfrac: [0.0848 0.0848 0.0848 0.0848 0.0607 0.0607 0.0608 0.0608 0.0608 0.0608 0.0609 0.0609 0.0436 0.0436 0.0436 0.0436]
It.:   30 Obj.: 15.0581  betaf: 1.0 volfrac: [0.0870 0.0870 0.0870 0.0870 0.0604 0.0604 0.0604 0.0604 0.0605 0.0605 0.0605 0.0605 0.0420 0.0420 0.0421 0.0421]
It.:   31 Obj.: 15.5759  betaf: 1.0 volfrac: [0.0896 0.0896 0.0897 0.0897 0.0600 0.0600 0.0600 0.0600 0.0601 0.0601 0.0601 0.0601 0.0402 0.0402 0.0402 0.0402]
It.:   32 Obj.: 16.2218  betaf: 1.0 volfrac: [0.0929 0.0929 0.0930 0.0930 0.0594 0.0594 0.0594 0.0594 0.0595 0.0595 0.0596 0.0596 0.0380 0.0380 0.0381 0.0381]
It.:   33 Obj.: 17.0432  betaf: 1.0 volfrac: [0.0971 0.0971 0.0971 0.0971 0.0586 0.0586 0.0586 0.0586 0.0588 0.0588 0.0588 0.0588 0.0355 0.0355 0.0355 0.0355]
It.:   34 Obj.: 18.1135  betaf: 1.0 volfrac: [0.1023 0.1023 0.1023 0.1023 0.0575 0.0575 0.0576 0.0576 0.0577 0.0577 0.0577 0.0577 0.0324 0.0324 0.0325 0.0325]
It.:   35 Obj.: 19.5544  betaf: 1.0 volfrac: [0.1086 0.1086 0.1087 0.1087 0.0560 0.0560 0.0561 0.0561 0.0562 0.0562 0.0563 0.0563 0.0290 0.0290 0.0291 0.0291]
It.:   36 Obj.: 21.5346  betaf: 1.0 volfrac: [0.1138 0.1138 0.1139 0.1139 0.0547 0.0547 0.0548 0.0548 0.0549 0.0549 0.0550 0.0550 0.0265 0.0265 0.0265 0.0265]
It.:   37 Obj.: 21.7454  betaf: 1.0 volfrac: [0.1181 0.1181 0.1179 0.1179 0.0536 0.0536 0.0536 0.0536 0.0537 0.0537 0.0538 0.0538 0.0246 0.0246 0.0247 0.0247]
It.:   38 Obj.: 21.2492  betaf: 1.0 volfrac: [0.1218 0.1218 0.1211 0.1211 0.0526 0.0526 0.0526 0.0526 0.0527 0.0527 0.0528 0.0528 0.0231 0.0231 0.0233 0.0233]
It.:   39 Obj.: 20.4656  betaf: 1.0 volfrac: [0.1251 0.1251 0.1237 0.1237 0.0517 0.0517 0.0516 0.0516 0.0517 0.0517 0.0518 0.0518 0.0220 0.0220 0.0223 0.0224]
It.:   40 Obj.: 19.5418  betaf: 1.0 volfrac: [0.1283 0.1283 0.1257 0.1257 0.0509 0.0509 0.0506 0.0506 0.0508 0.0508 0.0510 0.0509 0.0211 0.0211 0.0217 0.0217]
It.:   41 Obj.: 18.5646  betaf: 1.0 volfrac: [0.1312 0.1313 0.1272 0.1272 0.0501 0.0501 0.0496 0.0497 0.0500 0.0500 0.0501 0.0501 0.0204 0.0204 0.0212 0.0213]
It.:   42 Obj.: 17.5859  betaf: 1.0 volfrac: [0.1340 0.1341 0.1282 0.1282 0.0494 0.0494 0.0488 0.0488 0.0492 0.0493 0.0494 0.0494 0.0199 0.0199 0.0210 0.0212]
It.:   43 Obj.: 16.6252  betaf: 1.0 volfrac: [0.1366 0.1368 0.1289 0.1288 0.0487 0.0487 0.0480 0.0481 0.0484 0.0486 0.0487 0.0487 0.0195 0.0194 0.0209 0.0213]
It.:   44 Obj.: 15.6656  betaf: 1.0 volfrac: [0.1392 0.1394 0.1293 0.1291 0.0480 0.0480 0.0473 0.0475 0.0477 0.0479 0.0480 0.0480 0.0191 0.0190 0.0210 0.0214]
It.:   45 Obj.: 14.6778  betaf: 1.0 volfrac: [0.1421 0.1421 0.1291 0.1290 0.0474 0.0474 0.0468 0.0469 0.0471 0.0473 0.0474 0.0474 0.0187 0.0185 0.0211 0.0217]
It.:   46 Obj.: 13.6795  betaf: 1.0 volfrac: [0.1453 0.1450 0.1286 0.1285 0.0467 0.0468 0.0463 0.0464 0.0466 0.0467 0.0469 0.0468 0.0182 0.0180 0.0212 0.0220]
It.:   47 Obj.: 12.6983  betaf: 1.0 volfrac: [0.1487 0.1482 0.1277 0.1275 0.0462 0.0463 0.0458 0.0459 0.0460 0.0462 0.0463 0.0463 0.0177 0.0175 0.0213 0.0224]
It.:   48 Obj.: 11.7494  betaf: 1.0 volfrac: [0.1523 0.1517 0.1263 0.1261 0.0456 0.0457 0.0453 0.0454 0.0455 0.0457 0.0458 0.0458 0.0172 0.0169 0.0215 0.0230]
It.:   49 Obj.: 10.8342  betaf: 1.0 volfrac: [0.1562 0.1553 0.1246 0.1243 0.0451 0.0453 0.0449 0.0450 0.0451 0.0452 0.0454 0.0453 0.0167 0.0163 0.0217 0.0236]
It.:   50 Obj.: 9.9587  betaf: 2.0 volfrac: [0.1777 0.1759 0.1287 0.1278 0.0392 0.0396 0.0409 0.0408 0.0394 0.0397 0.0420 0.0416 0.0124 0.0119 0.0196 0.0229]
It.:   51 Obj.: 10.7158  betaf: 2.0 volfrac: [0.1797 0.1776 0.1281 0.1269 0.0391 0.0394 0.0406 0.0405 0.0392 0.0395 0.0415 0.0412 0.0120 0.0113 0.0196 0.0237]
It.:   52 Obj.: 9.2955  betaf: 2.0 volfrac: [0.1824 0.1796 0.1268 0.1255 0.0389 0.0393 0.0403 0.0403 0.0391 0.0394 0.0412 0.0409 0.0115 0.0107 0.0196 0.0244]
It.:   53 Obj.: 8.0909  betaf: 2.0 volfrac: [0.1847 0.1808 0.1259 0.1246 0.0388 0.0392 0.0401 0.0400 0.0390 0.0393 0.0409 0.0406 0.0111 0.0102 0.0196 0.0251]
It.:   54 Obj.: 7.0122  betaf: 2.0 volfrac: [0.1870 0.1813 0.1250 0.1242 0.0387 0.0391 0.0399 0.0398 0.0389 0.0392 0.0406 0.0404 0.0106 0.0098 0.0197 0.0257]
It.:   55 Obj.: 6.0504  betaf: 2.0 volfrac: [0.1898 0.1812 0.1239 0.1240 0.0386 0.0390 0.0397 0.0396 0.0388 0.0391 0.0404 0.0402 0.0102 0.0094 0.0199 0.0263]
It.:   56 Obj.: 5.2136  betaf: 2.0 volfrac: [0.1931 0.1806 0.1226 0.1237 0.0385 0.0389 0.0395 0.0394 0.0386 0.0390 0.0401 0.0400 0.0098 0.0090 0.0203 0.0269]
It.:   57 Obj.: 4.4916  betaf: 2.0 volfrac: [0.1969 0.1796 0.1210 0.1235 0.0383 0.0388 0.0393 0.0393 0.0385 0.0389 0.0399 0.0398 0.0093 0.0087 0.0207 0.0274]
It.:   58 Obj.: 3.8725  betaf: 2.0 volfrac: [0.2013 0.1783 0.1193 0.1231 0.0382 0.0387 0.0392 0.0391 0.0384 0.0388 0.0397 0.0396 0.0089 0.0084 0.0211 0.0279]
It.:   59 Obj.: 3.3422  betaf: 2.0 volfrac: [0.2061 0.1766 0.1174 0.1225 0.0381 0.0386 0.0390 0.0389 0.0383 0.0387 0.0395 0.0395 0.0085 0.0081 0.0217 0.0284]
It.:   60 Obj.: 2.8886  betaf: 2.0 volfrac: [0.2114 0.1746 0.1153 0.1218 0.0380 0.0385 0.0389 0.0388 0.0382 0.0386 0.0394 0.0393 0.0081 0.0078 0.0223 0.0289]
It.:   61 Obj.: 2.5014  betaf: 2.0 volfrac: [0.2168 0.1724 0.1133 0.1210 0.0379 0.0384 0.0388 0.0387 0.0381 0.0386 0.0392 0.0392 0.0078 0.0075 0.0230 0.0294]
It.:   62 Obj.: 2.1717  betaf: 2.0 volfrac: [0.2225 0.1699 0.1111 0.1201 0.0379 0.0384 0.0386 0.0386 0.0381 0.0385 0.0391 0.0391 0.0074 0.0073 0.0237 0.0298]
It.:   63 Obj.: 1.8919  betaf: 2.0 volfrac: [0.2282 0.1674 0.1090 0.1190 0.0378 0.0383 0.0386 0.0385 0.0380 0.0384 0.0390 0.0390 0.0071 0.0071 0.0244 0.0302]
It.:   64 Obj.: 1.6553  betaf: 2.0 volfrac: [0.2340 0.1648 0.1070 0.1178 0.0378 0.0383 0.0385 0.0384 0.0379 0.0384 0.0389 0.0389 0.0068 0.0068 0.0251 0.0306]
It.:   65 Obj.: 1.4557  betaf: 2.0 volfrac: [0.2397 0.1621 0.1050 0.1165 0.0378 0.0382 0.0384 0.0384 0.0379 0.0384 0.0388 0.0389 0.0065 0.0066 0.0258 0.0310]
It.:   66 Obj.: 1.2875  betaf: 2.0 volfrac: [0.2454 0.1594 0.1031 0.1151 0.0377 0.0382 0.0384 0.0383 0.0379 0.0383 0.0388 0.0388 0.0062 0.0064 0.0265 0.0314]
It.:   67 Obj.: 1.1457  betaf: 2.0 volfrac: [0.2509 0.1567 0.1014 0.1136 0.0378 0.0382 0.0384 0.0383 0.0379 0.0383 0.0387 0.0388 0.0060 0.0061 0.0271 0.0318]
It.:   68 Obj.: 1.0257  betaf: 2.0 volfrac: [0.2563 0.1541 0.0997 0.1121 0.0378 0.0382 0.0383 0.0383 0.0379 0.0383 0.0387 0.0387 0.0057 0.0059 0.0277 0.0321]
It.:   69 Obj.: 0.9238  betaf: 2.0 volfrac: [0.2615 0.1515 0.0981 0.1106 0.0378 0.0383 0.0383 0.0383 0.0379 0.0383 0.0387 0.0387 0.0055 0.0057 0.0283 0.0325]
It.:   70 Obj.: 0.8370  betaf: 2.0 volfrac: [0.2666 0.1489 0.0966 0.1091 0.0378 0.0383 0.0383 0.0383 0.0379 0.0383 0.0386 0.0387 0.0053 0.0055 0.0288 0.0328]
It.:   71 Obj.: 0.7626  betaf: 2.0 volfrac: [0.2714 0.1464 0.0953 0.1076 0.0379 0.0383 0.0383 0.0383 0.0379 0.0383 0.0386 0.0387 0.0051 0.0053 0.0293 0.0331]
It.:   72 Obj.: 0.6986  betaf: 2.0 volfrac: [0.2761 0.1440 0.0939 0.1060 0.0379 0.0383 0.0384 0.0383 0.0380 0.0384 0.0386 0.0387 0.0050 0.0052 0.0298 0.0334]
It.:   73 Obj.: 0.6433  betaf: 2.0 volfrac: [0.2805 0.1417 0.0927 0.1045 0.0379 0.0384 0.0384 0.0383 0.0380 0.0384 0.0386 0.0387 0.0048 0.0050 0.0303 0.0337]
It.:   74 Obj.: 0.5951  betaf: 2.0 volfrac: [0.2848 0.1394 0.0915 0.1030 0.0380 0.0384 0.0384 0.0384 0.0380 0.0384 0.0386 0.0387 0.0046 0.0049 0.0308 0.0340]
It.:   75 Obj.: 0.5531  betaf: 2.0 volfrac: [0.2888 0.1373 0.0905 0.1016 0.0380 0.0384 0.0384 0.0384 0.0381 0.0384 0.0386 0.0387 0.0045 0.0048 0.0312 0.0343]
It.:   76 Obj.: 0.5162  betaf: 2.0 volfrac: [0.2927 0.1352 0.0894 0.1002 0.0381 0.0385 0.0384 0.0384 0.0381 0.0385 0.0387 0.0387 0.0044 0.0047 0.0316 0.0345]
It.:   77 Obj.: 0.4837  betaf: 2.0 volfrac: [0.2963 0.1332 0.0885 0.0988 0.0381 0.0385 0.0385 0.0384 0.0382 0.0385 0.0387 0.0388 0.0043 0.0046 0.0320 0.0348]
It.:   78 Obj.: 0.4549  betaf: 2.0 volfrac: [0.2997 0.1314 0.0876 0.0974 0.0382 0.0385 0.0385 0.0385 0.0382 0.0385 0.0387 0.0388 0.0041 0.0045 0.0324 0.0350]
It.:   79 Obj.: 0.4293  betaf: 2.0 volfrac: [0.3030 0.1296 0.0867 0.0961 0.0382 0.0386 0.0385 0.0385 0.0383 0.0386 0.0387 0.0388 0.0040 0.0044 0.0327 0.0352]
It.:   80 Obj.: 0.4065  betaf: 2.0 volfrac: [0.3060 0.1280 0.0859 0.0949 0.0383 0.0386 0.0386 0.0385 0.0383 0.0386 0.0387 0.0388 0.0039 0.0043 0.0331 0.0355]
It.:   81 Obj.: 0.3861  betaf: 2.0 volfrac: [0.3088 0.1264 0.0851 0.0937 0.0383 0.0386 0.0386 0.0386 0.0384 0.0386 0.0388 0.0388 0.0039 0.0043 0.0334 0.0357]
It.:   82 Obj.: 0.3677  betaf: 2.0 volfrac: [0.3114 0.1250 0.0844 0.0925 0.0384 0.0387 0.0386 0.0386 0.0384 0.0387 0.0388 0.0389 0.0038 0.0042 0.0337 0.0359]
It.:   83 Obj.: 0.3511  betaf: 2.0 volfrac: [0.3139 0.1237 0.0837 0.0914 0.0384 0.0387 0.0387 0.0386 0.0385 0.0387 0.0388 0.0389 0.0037 0.0042 0.0340 0.0361]
It.:   84 Obj.: 0.3362  betaf: 2.0 volfrac: [0.3162 0.1224 0.0831 0.0904 0.0385 0.0388 0.0387 0.0387 0.0385 0.0388 0.0388 0.0389 0.0036 0.0042 0.0343 0.0362]
It.:   85 Obj.: 0.3226  betaf: 2.0 volfrac: [0.3182 0.1213 0.0825 0.0894 0.0385 0.0388 0.0387 0.0387 0.0386 0.0388 0.0389 0.0390 0.0036 0.0041 0.0345 0.0364]
It.:   86 Obj.: 0.3103  betaf: 2.0 volfrac: [0.3201 0.1203 0.0819 0.0884 0.0386 0.0388 0.0388 0.0388 0.0386 0.0388 0.0389 0.0390 0.0035 0.0041 0.0348 0.0366]
It.:   87 Obj.: 0.2991  betaf: 2.0 volfrac: [0.3219 0.1193 0.0814 0.0876 0.0386 0.0389 0.0388 0.0388 0.0386 0.0389 0.0389 0.0390 0.0034 0.0041 0.0350 0.0367]
It.:   88 Obj.: 0.2888  betaf: 2.0 volfrac: [0.3235 0.1184 0.0809 0.0867 0.0387 0.0389 0.0388 0.0388 0.0387 0.0389 0.0390 0.0390 0.0034 0.0041 0.0353 0.0369]
It.:   89 Obj.: 0.2794  betaf: 2.0 volfrac: [0.3249 0.1177 0.0804 0.0860 0.0387 0.0389 0.0389 0.0389 0.0387 0.0389 0.0390 0.0391 0.0033 0.0041 0.0355 0.0370]
It.:   90 Obj.: 0.2708  betaf: 2.0 volfrac: [0.3262 0.1170 0.0800 0.0852 0.0388 0.0390 0.0389 0.0389 0.0388 0.0390 0.0390 0.0391 0.0033 0.0040 0.0357 0.0372]
It.:   91 Obj.: 0.2628  betaf: 2.0 volfrac: [0.3274 0.1163 0.0796 0.0846 0.0388 0.0390 0.0389 0.0389 0.0388 0.0390 0.0391 0.0391 0.0032 0.0040 0.0359 0.0373]
It.:   92 Obj.: 0.2555  betaf: 2.0 volfrac: [0.3284 0.1158 0.0792 0.0839 0.0389 0.0390 0.0390 0.0390 0.0389 0.0390 0.0391 0.0391 0.0032 0.0040 0.0361 0.0374]
It.:   93 Obj.: 0.2487  betaf: 2.0 volfrac: [0.3293 0.1153 0.0788 0.0833 0.0389 0.0391 0.0390 0.0390 0.0389 0.0391 0.0391 0.0392 0.0032 0.0040 0.0363 0.0375]
It.:   94 Obj.: 0.2425  betaf: 2.0 volfrac: [0.3301 0.1149 0.0784 0.0828 0.0390 0.0391 0.0390 0.0390 0.0389 0.0391 0.0391 0.0392 0.0031 0.0040 0.0364 0.0377]
It.:   95 Obj.: 0.2367  betaf: 2.0 volfrac: [0.3307 0.1146 0.0781 0.0823 0.0390 0.0391 0.0391 0.0391 0.0390 0.0391 0.0392 0.0392 0.0031 0.0040 0.0366 0.0378]
It.:   96 Obj.: 0.2313  betaf: 2.0 volfrac: [0.3313 0.1143 0.0778 0.0819 0.0390 0.0392 0.0391 0.0391 0.0390 0.0392 0.0392 0.0392 0.0031 0.0040 0.0368 0.0379]
It.:   97 Obj.: 0.2263  betaf: 2.0 volfrac: [0.3318 0.1140 0.0775 0.0815 0.0391 0.0392 0.0391 0.0391 0.0391 0.0392 0.0392 0.0393 0.0031 0.0041 0.0369 0.0380]
It.:   98 Obj.: 0.2217  betaf: 2.0 volfrac: [0.3321 0.1139 0.0772 0.0811 0.0391 0.0392 0.0391 0.0392 0.0391 0.0392 0.0392 0.0393 0.0030 0.0041 0.0371 0.0381]
It.:   99 Obj.: 0.2173  betaf: 2.0 volfrac: [0.3324 0.1137 0.0770 0.0807 0.0391 0.0392 0.0392 0.0392 0.0391 0.0393 0.0393 0.0393 0.0030 0.0041 0.0372 0.0382]
It.:  100 Obj.: 0.2133  betaf: 4.0 volfrac: [0.3599 0.1018 0.0774 0.0725 0.0350 0.0393 0.0395 0.0399 0.0355 0.0398 0.0383 0.0400 0.0012 0.0021 0.0395 0.0384]
It.:  101 Obj.: 0.1467  betaf: 4.0 volfrac: [0.3586 0.1025 0.0775 0.0723 0.0351 0.0393 0.0394 0.0398 0.0357 0.0398 0.0384 0.0399 0.0014 0.0023 0.0395 0.0385]
It.:  102 Obj.: 0.1444  betaf: 4.0 volfrac: [0.3574 0.1030 0.0776 0.0722 0.0353 0.0393 0.0394 0.0398 0.0358 0.0398 0.0384 0.0399 0.0015 0.0025 0.0395 0.0386]
It.:  103 Obj.: 0.1426  betaf: 4.0 volfrac: [0.3563 0.1033 0.0776 0.0720 0.0356 0.0393 0.0394 0.0398 0.0360 0.0398 0.0385 0.0399 0.0016 0.0027 0.0395 0.0386]
It.:  104 Obj.: 0.1410  betaf: 4.0 volfrac: [0.3553 0.1037 0.0776 0.0719 0.0358 0.0393 0.0394 0.0398 0.0362 0.0398 0.0386 0.0399 0.0017 0.0029 0.0395 0.0387]
It.:  105 Obj.: 0.1396  betaf: 4.0 volfrac: [0.3543 0.1040 0.0776 0.0718 0.0360 0.0393 0.0395 0.0398 0.0364 0.0398 0.0386 0.0399 0.0018 0.0031 0.0395 0.0387]
It.:  106 Obj.: 0.1382  betaf: 4.0 volfrac: [0.3534 0.1043 0.0776 0.0717 0.0361 0.0393 0.0395 0.0398 0.0365 0.0398 0.0387 0.0399 0.0019 0.0033 0.0395 0.0388]
It.:  107 Obj.: 0.1370  betaf: 4.0 volfrac: [0.3525 0.1045 0.0775 0.0717 0.0363 0.0394 0.0395 0.0397 0.0367 0.0398 0.0387 0.0399 0.0020 0.0035 0.0395 0.0389]
It.:  108 Obj.: 0.1358  betaf: 4.0 volfrac: [0.3516 0.1048 0.0775 0.0716 0.0365 0.0394 0.0395 0.0397 0.0369 0.0398 0.0388 0.0398 0.0020 0.0036 0.0395 0.0389]
It.:  109 Obj.: 0.1347  betaf: 4.0 volfrac: [0.3508 0.1050 0.0774 0.0716 0.0367 0.0394 0.0395 0.0397 0.0370 0.0398 0.0388 0.0398 0.0021 0.0038 0.0396 0.0390]
It.:  110 Obj.: 0.1337  betaf: 4.0 volfrac: [0.3500 0.1053 0.0773 0.0715 0.0368 0.0394 0.0395 0.0397 0.0371 0.0398 0.0389 0.0398 0.0023 0.0039 0.0396 0.0390]
It.:  111 Obj.: 0.1327  betaf: 4.0 volfrac: [0.3492 0.1056 0.0772 0.0715 0.0370 0.0394 0.0395 0.0397 0.0373 0.0398 0.0389 0.0398 0.0024 0.0041 0.0396 0.0391]
It.:  112 Obj.: 0.1317  betaf: 4.0 volfrac: [0.3483 0.1058 0.0772 0.0715 0.0371 0.0394 0.0395 0.0397 0.0374 0.0398 0.0390 0.0398 0.0025 0.0042 0.0396 0.0391]
It.:  113 Obj.: 0.1308  betaf: 4.0 volfrac: [0.3475 0.1061 0.0771 0.0715 0.0372 0.0395 0.0395 0.0397 0.0375 0.0398 0.0390 0.0398 0.0027 0.0044 0.0396 0.0391]
It.:  114 Obj.: 0.1300  betaf: 4.0 volfrac: [0.3467 0.1063 0.0770 0.0715 0.0373 0.0395 0.0395 0.0397 0.0376 0.0398 0.0391 0.0398 0.0028 0.0045 0.0396 0.0392]
It.:  115 Obj.: 0.1292  betaf: 4.0 volfrac: [0.3459 0.1066 0.0769 0.0715 0.0375 0.0395 0.0396 0.0397 0.0377 0.0398 0.0391 0.0398 0.0030 0.0046 0.0396 0.0392]
It.:  116 Obj.: 0.1284  betaf: 4.0 volfrac: [0.3451 0.1068 0.0768 0.0715 0.0376 0.0395 0.0396 0.0398 0.0378 0.0398 0.0391 0.0398 0.0032 0.0047 0.0396 0.0392]
It.:  117 Obj.: 0.1277  betaf: 4.0 volfrac: [0.3443 0.1071 0.0767 0.0715 0.0377 0.0395 0.0396 0.0398 0.0379 0.0398 0.0392 0.0398 0.0034 0.0049 0.0397 0.0393]
It.:  118 Obj.: 0.1270  betaf: 4.0 volfrac: [0.3434 0.1073 0.0766 0.0715 0.0378 0.0395 0.0396 0.0398 0.0380 0.0398 0.0392 0.0398 0.0036 0.0050 0.0397 0.0393]
It.:  119 Obj.: 0.1263  betaf: 4.0 volfrac: [0.3426 0.1076 0.0765 0.0716 0.0379 0.0396 0.0396 0.0398 0.0381 0.0398 0.0393 0.0398 0.0038 0.0051 0.0397 0.0393]
It.:  120 Obj.: 0.1257  betaf: 4.0 volfrac: [0.3418 0.1079 0.0764 0.0716 0.0380 0.0396 0.0396 0.0398 0.0381 0.0398 0.0393 0.0398 0.0040 0.0052 0.0397 0.0394]
It.:  121 Obj.: 0.1251  betaf: 4.0 volfrac: [0.3410 0.1081 0.0764 0.0717 0.0380 0.0396 0.0396 0.0398 0.0382 0.0398 0.0393 0.0398 0.0043 0.0053 0.0397 0.0394]
It.:  122 Obj.: 0.1245  betaf: 4.0 volfrac: [0.3402 0.1084 0.0763 0.0717 0.0381 0.0396 0.0396 0.0398 0.0383 0.0398 0.0393 0.0398 0.0045 0.0054 0.0397 0.0394]
It.:  123 Obj.: 0.1239  betaf: 4.0 volfrac: [0.3394 0.1086 0.0762 0.0718 0.0382 0.0396 0.0396 0.0398 0.0384 0.0398 0.0394 0.0399 0.0048 0.0055 0.0397 0.0395]
It.:  124 Obj.: 0.1234  betaf: 4.0 volfrac: [0.3386 0.1089 0.0761 0.0718 0.0383 0.0396 0.0396 0.0398 0.0384 0.0398 0.0394 0.0399 0.0050 0.0056 0.0397 0.0395]
It.:  125 Obj.: 0.1228  betaf: 4.0 volfrac: [0.3377 0.1091 0.0760 0.0719 0.0384 0.0396 0.0397 0.0398 0.0385 0.0398 0.0394 0.0399 0.0053 0.0057 0.0397 0.0395]
It.:  126 Obj.: 0.1223  betaf: 4.0 volfrac: [0.3369 0.1093 0.0759 0.0720 0.0384 0.0396 0.0397 0.0398 0.0385 0.0398 0.0395 0.0399 0.0056 0.0058 0.0397 0.0395]
It.:  127 Obj.: 0.1219  betaf: 4.0 volfrac: [0.3361 0.1096 0.0758 0.0721 0.0385 0.0396 0.0397 0.0398 0.0386 0.0398 0.0395 0.0399 0.0059 0.0059 0.0398 0.0395]
It.:  128 Obj.: 0.1214  betaf: 4.0 volfrac: [0.3353 0.1098 0.0757 0.0721 0.0385 0.0397 0.0397 0.0398 0.0387 0.0398 0.0395 0.0399 0.0061 0.0061 0.0398 0.0396]
It.:  129 Obj.: 0.1209  betaf: 4.0 volfrac: [0.3345 0.1101 0.0756 0.0722 0.0386 0.0397 0.0397 0.0398 0.0387 0.0398 0.0395 0.0399 0.0064 0.0062 0.0398 0.0396]
It.:  130 Obj.: 0.1205  betaf: 4.0 volfrac: [0.3336 0.1103 0.0755 0.0723 0.0387 0.0397 0.0397 0.0398 0.0387 0.0398 0.0395 0.0399 0.0067 0.0063 0.0398 0.0396]
It.:  131 Obj.: 0.1201  betaf: 4.0 volfrac: [0.3328 0.1105 0.0754 0.0724 0.0387 0.0397 0.0397 0.0398 0.0388 0.0398 0.0396 0.0399 0.0071 0.0064 0.0398 0.0396]
It.:  132 Obj.: 0.1197  betaf: 4.0 volfrac: [0.3320 0.1108 0.0753 0.0725 0.0388 0.0397 0.0397 0.0398 0.0388 0.0398 0.0396 0.0399 0.0074 0.0065 0.0398 0.0396]
It.:  133 Obj.: 0.1193  betaf: 4.0 volfrac: [0.3312 0.1110 0.0752 0.0726 0.0388 0.0397 0.0397 0.0398 0.0389 0.0398 0.0396 0.0399 0.0077 0.0067 0.0398 0.0397]
It.:  134 Obj.: 0.1189  betaf: 4.0 volfrac: [0.3304 0.1112 0.0751 0.0726 0.0389 0.0397 0.0397 0.0398 0.0389 0.0398 0.0396 0.0399 0.0080 0.0068 0.0398 0.0397]
It.:  135 Obj.: 0.1185  betaf: 4.0 volfrac: [0.3295 0.1114 0.0750 0.0727 0.0389 0.0397 0.0397 0.0398 0.0390 0.0399 0.0396 0.0399 0.0084 0.0070 0.0398 0.0397]
It.:  136 Obj.: 0.1181  betaf: 4.0 volfrac: [0.3287 0.1117 0.0749 0.0728 0.0389 0.0397 0.0398 0.0398 0.0390 0.0399 0.0396 0.0399 0.0087 0.0071 0.0398 0.0397]
It.:  137 Obj.: 0.1177  betaf: 4.0 volfrac: [0.3279 0.1119 0.0748 0.0729 0.0390 0.0397 0.0398 0.0398 0.0390 0.0399 0.0397 0.0399 0.0091 0.0073 0.0398 0.0397]
It.:  138 Obj.: 0.1174  betaf: 4.0 volfrac: [0.3270 0.1121 0.0747 0.0730 0.0390 0.0397 0.0398 0.0398 0.0390 0.0399 0.0397 0.0399 0.0094 0.0074 0.0398 0.0397]
It.:  139 Obj.: 0.1170  betaf: 4.0 volfrac: [0.3262 0.1123 0.0746 0.0731 0.0390 0.0397 0.0398 0.0398 0.0391 0.0399 0.0397 0.0399 0.0098 0.0076 0.0398 0.0397]
It.:  140 Obj.: 0.1167  betaf: 4.0 volfrac: [0.3254 0.1125 0.0745 0.0732 0.0391 0.0398 0.0398 0.0398 0.0391 0.0399 0.0397 0.0399 0.0102 0.0078 0.0398 0.0397]
It.:  141 Obj.: 0.1164  betaf: 4.0 volfrac: [0.3246 0.1127 0.0744 0.0732 0.0391 0.0398 0.0398 0.0398 0.0391 0.0399 0.0397 0.0399 0.0105 0.0079 0.0398 0.0397]
It.:  142 Obj.: 0.1160  betaf: 4.0 volfrac: [0.3237 0.1129 0.0743 0.0733 0.0391 0.0398 0.0398 0.0398 0.0392 0.0399 0.0397 0.0399 0.0109 0.0081 0.0398 0.0398]
It.:  143 Obj.: 0.1157  betaf: 4.0 volfrac: [0.3229 0.1131 0.0741 0.0734 0.0392 0.0398 0.0398 0.0398 0.0392 0.0399 0.0397 0.0399 0.0113 0.0083 0.0398 0.0398]
It.:  144 Obj.: 0.1154  betaf: 4.0 volfrac: [0.3221 0.1133 0.0740 0.0735 0.0392 0.0398 0.0398 0.0398 0.0392 0.0399 0.0397 0.0399 0.0117 0.0085 0.0398 0.0398]
It.:  145 Obj.: 0.1151  betaf: 4.0 volfrac: [0.3213 0.1135 0.0739 0.0736 0.0392 0.0398 0.0398 0.0399 0.0392 0.0399 0.0397 0.0399 0.0121 0.0087 0.0398 0.0398]
It.:  146 Obj.: 0.1148  betaf: 4.0 volfrac: [0.3204 0.1136 0.0738 0.0736 0.0393 0.0398 0.0398 0.0399 0.0392 0.0399 0.0398 0.0399 0.0126 0.0089 0.0398 0.0398]
It.:  147 Obj.: 0.1145  betaf: 4.0 volfrac: [0.3196 0.1138 0.0737 0.0737 0.0393 0.0398 0.0398 0.0399 0.0392 0.0399 0.0398 0.0399 0.0130 0.0091 0.0398 0.0398]
It.:  148 Obj.: 0.1142  betaf: 4.0 volfrac: [0.3188 0.1139 0.0736 0.0738 0.0393 0.0398 0.0398 0.0399 0.0393 0.0399 0.0398 0.0399 0.0134 0.0093 0.0398 0.0398]
It.:  149 Obj.: 0.1139  betaf: 4.0 volfrac: [0.3180 0.1141 0.0735 0.0739 0.0393 0.0398 0.0398 0.0399 0.0393 0.0399 0.0398 0.0399 0.0139 0.0095 0.0398 0.0398]
It.:  150 Obj.: 0.1136  betaf: 8.0 volfrac: [0.3513 0.0946 0.0707 0.0562 0.0385 0.0411 0.0419 0.0420 0.0384 0.0404 0.0400 0.0409 0.0136 0.0097 0.0406 0.0403]
It.:  151 Obj.: 0.0800  betaf: 8.0 volfrac: [0.3504 0.0948 0.0704 0.0563 0.0385 0.0410 0.0417 0.0419 0.0384 0.0404 0.0400 0.0409 0.0144 0.0102 0.0406 0.0402]
It.:  152 Obj.: 0.0797  betaf: 8.0 volfrac: [0.3497 0.0948 0.0702 0.0564 0.0385 0.0409 0.0416 0.0418 0.0384 0.0404 0.0400 0.0408 0.0153 0.0107 0.0405 0.0402]
It.:  153 Obj.: 0.0795  betaf: 8.0 volfrac: [0.3490 0.0948 0.0699 0.0564 0.0386 0.0408 0.0415 0.0417 0.0384 0.0403 0.0400 0.0408 0.0161 0.0112 0.0404 0.0402]
It.:  154 Obj.: 0.0794  betaf: 8.0 volfrac: [0.3483 0.0947 0.0697 0.0564 0.0386 0.0408 0.0414 0.0416 0.0384 0.0403 0.0399 0.0407 0.0170 0.0117 0.0404 0.0402]
It.:  155 Obj.: 0.0792  betaf: 8.0 volfrac: [0.3476 0.0946 0.0695 0.0564 0.0386 0.0407 0.0413 0.0415 0.0385 0.0403 0.0399 0.0407 0.0179 0.0121 0.0403 0.0401]
It.:  156 Obj.: 0.0790  betaf: 8.0 volfrac: [0.3468 0.0945 0.0693 0.0563 0.0387 0.0407 0.0412 0.0414 0.0385 0.0403 0.0399 0.0406 0.0189 0.0126 0.0403 0.0401]
It.:  157 Obj.: 0.0788  betaf: 8.0 volfrac: [0.3459 0.0944 0.0691 0.0563 0.0387 0.0406 0.0411 0.0413 0.0385 0.0402 0.0399 0.0406 0.0199 0.0131 0.0403 0.0401]
It.:  158 Obj.: 0.0786  betaf: 8.0 volfrac: [0.3451 0.0943 0.0689 0.0563 0.0387 0.0406 0.0411 0.0412 0.0385 0.0402 0.0399 0.0405 0.0208 0.0135 0.0402 0.0401]
It.:  159 Obj.: 0.0785  betaf: 8.0 volfrac: [0.3442 0.0942 0.0688 0.0563 0.0387 0.0405 0.0410 0.0412 0.0386 0.0402 0.0399 0.0405 0.0218 0.0140 0.0402 0.0401]
It.:  160 Obj.: 0.0783  betaf: 8.0 volfrac: [0.3434 0.0941 0.0686 0.0562 0.0388 0.0405 0.0409 0.0411 0.0386 0.0402 0.0399 0.0405 0.0227 0.0145 0.0401 0.0401]
It.:  161 Obj.: 0.0781  betaf: 8.0 volfrac: [0.3426 0.0940 0.0684 0.0562 0.0388 0.0404 0.0409 0.0410 0.0386 0.0401 0.0399 0.0404 0.0235 0.0150 0.0401 0.0400]
It.:  162 Obj.: 0.0779  betaf: 8.0 volfrac: [0.3417 0.0939 0.0682 0.0561 0.0388 0.0404 0.0408 0.0410 0.0386 0.0401 0.0399 0.0404 0.0243 0.0156 0.0401 0.0400]
It.:  163 Obj.: 0.0776  betaf: 8.0 volfrac: [0.3409 0.0938 0.0680 0.0561 0.0388 0.0404 0.0408 0.0409 0.0387 0.0401 0.0399 0.0404 0.0251 0.0161 0.0400 0.0400]
It.:  164 Obj.: 0.0774  betaf: 8.0 volfrac: [0.3401 0.0937 0.0678 0.0561 0.0389 0.0403 0.0407 0.0409 0.0387 0.0401 0.0399 0.0404 0.0258 0.0167 0.0400 0.0400]
It.:  165 Obj.: 0.0772  betaf: 8.0 volfrac: [0.3392 0.0937 0.0677 0.0560 0.0389 0.0403 0.0407 0.0408 0.0387 0.0401 0.0399 0.0403 0.0265 0.0172 0.0400 0.0400]
It.:  166 Obj.: 0.0770  betaf: 8.0 volfrac: [0.3384 0.0936 0.0675 0.0560 0.0389 0.0403 0.0406 0.0408 0.0388 0.0401 0.0399 0.0403 0.0271 0.0178 0.0400 0.0400]
It.:  167 Obj.: 0.0767  betaf: 8.0 volfrac: [0.3377 0.0935 0.0673 0.0560 0.0390 0.0402 0.0406 0.0407 0.0388 0.0401 0.0399 0.0403 0.0277 0.0183 0.0399 0.0400]
It.:  168 Obj.: 0.0765  betaf: 8.0 volfrac: [0.3369 0.0935 0.0672 0.0559 0.0390 0.0402 0.0405 0.0407 0.0388 0.0400 0.0399 0.0403 0.0283 0.0189 0.0399 0.0400]
It.:  169 Obj.: 0.0763  betaf: 8.0 volfrac: [0.3362 0.0934 0.0670 0.0559 0.0390 0.0402 0.0405 0.0406 0.0389 0.0400 0.0399 0.0402 0.0289 0.0194 0.0399 0.0400]
It.:  170 Obj.: 0.0760  betaf: 8.0 volfrac: [0.3355 0.0933 0.0668 0.0559 0.0390 0.0402 0.0405 0.0406 0.0389 0.0400 0.0399 0.0402 0.0294 0.0200 0.0399 0.0400]
It.:  171 Obj.: 0.0758  betaf: 8.0 volfrac: [0.3348 0.0932 0.0666 0.0559 0.0391 0.0401 0.0404 0.0406 0.0389 0.0400 0.0399 0.0402 0.0299 0.0206 0.0399 0.0399]
It.:  172 Obj.: 0.0756  betaf: 8.0 volfrac: [0.3341 0.0931 0.0664 0.0558 0.0391 0.0401 0.0404 0.0405 0.0390 0.0400 0.0399 0.0402 0.0304 0.0212 0.0398 0.0399]
It.:  173 Obj.: 0.0753  betaf: 8.0 volfrac: [0.3335 0.0930 0.0662 0.0558 0.0391 0.0401 0.0404 0.0405 0.0390 0.0400 0.0398 0.0402 0.0308 0.0219 0.0398 0.0399]
It.:  174 Obj.: 0.0751  betaf: 8.0 volfrac: [0.3328 0.0928 0.0660 0.0558 0.0391 0.0401 0.0403 0.0405 0.0390 0.0400 0.0398 0.0402 0.0313 0.0225 0.0398 0.0399]
It.:  175 Obj.: 0.0749  betaf: 8.0 volfrac: [0.3322 0.0927 0.0658 0.0558 0.0392 0.0401 0.0403 0.0404 0.0391 0.0400 0.0398 0.0401 0.0317 0.0231 0.0398 0.0399]
It.:  176 Obj.: 0.0746  betaf: 8.0 volfrac: [0.3315 0.0925 0.0657 0.0558 0.0392 0.0400 0.0403 0.0404 0.0391 0.0400 0.0398 0.0401 0.0321 0.0238 0.0398 0.0399]
It.:  177 Obj.: 0.0744  betaf: 8.0 volfrac: [0.3308 0.0924 0.0655 0.0559 0.0392 0.0400 0.0403 0.0404 0.0391 0.0400 0.0398 0.0401 0.0325 0.0245 0.0397 0.0399]
It.:  178 Obj.: 0.0741  betaf: 8.0 volfrac: [0.3301 0.0922 0.0654 0.0559 0.0392 0.0400 0.0402 0.0404 0.0391 0.0400 0.0398 0.0401 0.0328 0.0252 0.0397 0.0399]
It.:  179 Obj.: 0.0739  betaf: 8.0 volfrac: [0.3294 0.0921 0.0652 0.0559 0.0392 0.0400 0.0402 0.0403 0.0392 0.0399 0.0398 0.0401 0.0331 0.0259 0.0397 0.0399]
It.:  180 Obj.: 0.0736  betaf: 8.0 volfrac: [0.3287 0.0919 0.0650 0.0559 0.0393 0.0400 0.0402 0.0403 0.0392 0.0399 0.0398 0.0401 0.0335 0.0266 0.0397 0.0399]
It.:  181 Obj.: 0.0734  betaf: 8.0 volfrac: [0.3281 0.0919 0.0648 0.0560 0.0393 0.0399 0.0402 0.0403 0.0392 0.0399 0.0398 0.0401 0.0338 0.0272 0.0397 0.0399]
It.:  182 Obj.: 0.0731  betaf: 8.0 volfrac: [0.3275 0.0918 0.0645 0.0560 0.0393 0.0399 0.0401 0.0403 0.0392 0.0399 0.0398 0.0401 0.0341 0.0278 0.0397 0.0399]
It.:  183 Obj.: 0.0729  betaf: 8.0 volfrac: [0.3269 0.0918 0.0643 0.0560 0.0393 0.0399 0.0401 0.0403 0.0393 0.0399 0.0398 0.0401 0.0343 0.0284 0.0397 0.0399]
It.:  184 Obj.: 0.0727  betaf: 8.0 volfrac: [0.3262 0.0918 0.0641 0.0561 0.0393 0.0399 0.0401 0.0402 0.0393 0.0399 0.0398 0.0401 0.0346 0.0290 0.0397 0.0399]
It.:  185 Obj.: 0.0724  betaf: 8.0 volfrac: [0.3256 0.0918 0.0638 0.0562 0.0394 0.0399 0.0401 0.0402 0.0393 0.0399 0.0398 0.0400 0.0349 0.0295 0.0397 0.0399]
It.:  186 Obj.: 0.0722  betaf: 8.0 volfrac: [0.3251 0.0918 0.0636 0.0562 0.0394 0.0399 0.0401 0.0402 0.0393 0.0399 0.0398 0.0400 0.0351 0.0300 0.0396 0.0399]
It.:  187 Obj.: 0.0720  betaf: 8.0 volfrac: [0.3245 0.0918 0.0634 0.0563 0.0394 0.0399 0.0401 0.0402 0.0393 0.0399 0.0398 0.0400 0.0353 0.0305 0.0396 0.0399]
It.:  188 Obj.: 0.0718  betaf: 8.0 volfrac: [0.3239 0.0919 0.0632 0.0564 0.0394 0.0399 0.0400 0.0402 0.0394 0.0399 0.0398 0.0400 0.0355 0.0310 0.0396 0.0399]
It.:  189 Obj.: 0.0716  betaf: 8.0 volfrac: [0.3233 0.0919 0.0630 0.0564 0.0394 0.0399 0.0400 0.0402 0.0394 0.0399 0.0398 0.0400 0.0357 0.0314 0.0396 0.0399]
It.:  190 Obj.: 0.0714  betaf: 8.0 volfrac: [0.3228 0.0920 0.0628 0.0565 0.0394 0.0399 0.0400 0.0402 0.0394 0.0399 0.0398 0.0400 0.0359 0.0318 0.0396 0.0399]
It.:  191 Obj.: 0.0712  betaf: 8.0 volfrac: [0.3222 0.0920 0.0626 0.0566 0.0395 0.0399 0.0400 0.0402 0.0394 0.0399 0.0398 0.0400 0.0361 0.0322 0.0396 0.0399]
It.:  192 Obj.: 0.0710  betaf: 8.0 volfrac: [0.3217 0.0921 0.0624 0.0567 0.0395 0.0399 0.0400 0.0401 0.0394 0.0399 0.0398 0.0400 0.0363 0.0326 0.0396 0.0399]
It.:  193 Obj.: 0.0708  betaf: 8.0 volfrac: [0.3212 0.0922 0.0622 0.0567 0.0395 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0365 0.0330 0.0396 0.0399]
It.:  194 Obj.: 0.0706  betaf: 8.0 volfrac: [0.3207 0.0924 0.0620 0.0568 0.0395 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0366 0.0333 0.0396 0.0399]
It.:  195 Obj.: 0.0704  betaf: 8.0 volfrac: [0.3202 0.0925 0.0618 0.0568 0.0395 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0368 0.0336 0.0396 0.0399]
It.:  196 Obj.: 0.0703  betaf: 8.0 volfrac: [0.3197 0.0926 0.0616 0.0569 0.0395 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0369 0.0339 0.0396 0.0399]
It.:  197 Obj.: 0.0701  betaf: 8.0 volfrac: [0.3192 0.0928 0.0615 0.0569 0.0396 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0370 0.0342 0.0397 0.0399]
It.:  198 Obj.: 0.0699  betaf: 8.0 volfrac: [0.3187 0.0930 0.0613 0.0570 0.0396 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0372 0.0345 0.0397 0.0399]
It.:  199 Obj.: 0.0698  betaf: 8.0 volfrac: [0.3182 0.0931 0.0612 0.0570 0.0396 0.0399 0.0400 0.0401 0.0395 0.0399 0.0398 0.0400 0.0373 0.0348 0.0397 0.0399]
It.:  200 Obj.: 0.0696  betaf: 16.0 volfrac: [0.3409 0.0801 0.0609 0.0466 0.0380 0.0401 0.0408 0.0409 0.0386 0.0396 0.0397 0.0404 0.0387 0.0351 0.0398 0.0398]
It.:  201 Obj.: 0.0560  betaf: 16.0 volfrac: [0.3408 0.0804 0.0606 0.0466 0.0381 0.0401 0.0407 0.0408 0.0387 0.0396 0.0397 0.0404 0.0387 0.0353 0.0398 0.0398]
It.:  202 Obj.: 0.0558  betaf: 16.0 volfrac: [0.3407 0.0806 0.0603 0.0465 0.0381 0.0401 0.0407 0.0408 0.0387 0.0396 0.0397 0.0403 0.0388 0.0356 0.0398 0.0398]
It.:  203 Obj.: 0.0557  betaf: 16.0 volfrac: [0.3405 0.0809 0.0601 0.0464 0.0382 0.0401 0.0406 0.0407 0.0388 0.0396 0.0397 0.0403 0.0388 0.0358 0.0398 0.0398]
It.:  204 Obj.: 0.0556  betaf: 16.0 volfrac: [0.3403 0.0812 0.0598 0.0463 0.0383 0.0401 0.0406 0.0407 0.0388 0.0396 0.0397 0.0403 0.0389 0.0359 0.0397 0.0398]
It.:  205 Obj.: 0.0554  betaf: 16.0 volfrac: [0.3401 0.0816 0.0596 0.0462 0.0384 0.0400 0.0405 0.0406 0.0388 0.0396 0.0397 0.0403 0.0389 0.0361 0.0397 0.0398]
It.:  206 Obj.: 0.0553  betaf: 16.0 volfrac: [0.3399 0.0819 0.0594 0.0461 0.0384 0.0400 0.0405 0.0406 0.0389 0.0396 0.0397 0.0402 0.0389 0.0363 0.0397 0.0398]
It.:  207 Obj.: 0.0552  betaf: 16.0 volfrac: [0.3397 0.0822 0.0592 0.0460 0.0385 0.0400 0.0405 0.0406 0.0389 0.0396 0.0397 0.0402 0.0390 0.0365 0.0397 0.0398]
It.:  208 Obj.: 0.0551  betaf: 16.0 volfrac: [0.3394 0.0824 0.0590 0.0460 0.0385 0.0400 0.0404 0.0405 0.0390 0.0396 0.0397 0.0402 0.0390 0.0366 0.0397 0.0398]
It.:  209 Obj.: 0.0550  betaf: 16.0 volfrac: [0.3392 0.0827 0.0588 0.0459 0.0386 0.0400 0.0404 0.0405 0.0390 0.0396 0.0397 0.0402 0.0390 0.0368 0.0397 0.0398]
It.:  210 Obj.: 0.0550  betaf: 16.0 volfrac: [0.3389 0.0829 0.0587 0.0459 0.0387 0.0400 0.0404 0.0405 0.0390 0.0397 0.0397 0.0402 0.0391 0.0369 0.0397 0.0398]
It.:  211 Obj.: 0.0549  betaf: 16.0 volfrac: [0.3385 0.0832 0.0585 0.0459 0.0387 0.0400 0.0404 0.0404 0.0391 0.0397 0.0397 0.0402 0.0391 0.0371 0.0397 0.0398]
It.:  212 Obj.: 0.0548  betaf: 16.0 volfrac: [0.3382 0.0835 0.0584 0.0459 0.0388 0.0400 0.0403 0.0404 0.0391 0.0397 0.0397 0.0401 0.0391 0.0372 0.0397 0.0398]
It.:  213 Obj.: 0.0547  betaf: 16.0 volfrac: [0.3378 0.0837 0.0582 0.0459 0.0388 0.0400 0.0403 0.0404 0.0391 0.0397 0.0398 0.0401 0.0392 0.0373 0.0397 0.0398]
It.:  214 Obj.: 0.0546  betaf: 16.0 volfrac: [0.3375 0.0840 0.0580 0.0460 0.0388 0.0400 0.0403 0.0404 0.0392 0.0397 0.0398 0.0401 0.0392 0.0374 0.0398 0.0398]
It.:  215 Obj.: 0.0546  betaf: 16.0 volfrac: [0.3372 0.0843 0.0579 0.0460 0.0389 0.0400 0.0403 0.0403 0.0392 0.0397 0.0398 0.0401 0.0392 0.0376 0.0398 0.0399]
It.:  216 Obj.: 0.0545  betaf: 16.0 volfrac: [0.3369 0.0846 0.0577 0.0461 0.0389 0.0400 0.0403 0.0403 0.0392 0.0397 0.0398 0.0401 0.0392 0.0377 0.0398 0.0399]
It.:  217 Obj.: 0.0544  betaf: 16.0 volfrac: [0.3365 0.0848 0.0575 0.0461 0.0390 0.0400 0.0402 0.0403 0.0393 0.0397 0.0398 0.0401 0.0393 0.0378 0.0398 0.0399]
It.:  218 Obj.: 0.0544  betaf: 16.0 volfrac: [0.3363 0.0850 0.0573 0.0462 0.0390 0.0400 0.0402 0.0403 0.0393 0.0397 0.0398 0.0401 0.0393 0.0379 0.0398 0.0399]
It.:  219 Obj.: 0.0543  betaf: 16.0 volfrac: [0.3360 0.0853 0.0572 0.0462 0.0391 0.0399 0.0402 0.0403 0.0393 0.0397 0.0398 0.0401 0.0393 0.0380 0.0398 0.0399]
It.:  220 Obj.: 0.0542  betaf: 16.0 volfrac: [0.3357 0.0854 0.0570 0.0463 0.0391 0.0399 0.0402 0.0403 0.0393 0.0398 0.0398 0.0401 0.0393 0.0381 0.0398 0.0399]
It.:  221 Obj.: 0.0542  betaf: 16.0 volfrac: [0.3355 0.0856 0.0569 0.0464 0.0391 0.0399 0.0402 0.0402 0.0394 0.0398 0.0398 0.0401 0.0394 0.0382 0.0398 0.0399]
It.:  222 Obj.: 0.0541  betaf: 16.0 volfrac: [0.3352 0.0858 0.0567 0.0465 0.0391 0.0399 0.0402 0.0402 0.0394 0.0398 0.0398 0.0401 0.0394 0.0382 0.0398 0.0399]
It.:  223 Obj.: 0.0541  betaf: 16.0 volfrac: [0.3350 0.0859 0.0566 0.0466 0.0392 0.0399 0.0402 0.0402 0.0394 0.0398 0.0398 0.0401 0.0394 0.0383 0.0398 0.0399]
It.:  224 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3347 0.0861 0.0564 0.0467 0.0392 0.0399 0.0402 0.0402 0.0394 0.0398 0.0398 0.0401 0.0394 0.0384 0.0398 0.0399]
It.:  225 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3345 0.0862 0.0562 0.0468 0.0392 0.0399 0.0401 0.0402 0.0394 0.0398 0.0398 0.0401 0.0394 0.0385 0.0398 0.0399]
It.:  226 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3342 0.0863 0.0561 0.0470 0.0393 0.0399 0.0401 0.0402 0.0395 0.0398 0.0398 0.0400 0.0395 0.0386 0.0398 0.0399]
It.:  227 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3339 0.0865 0.0559 0.0471 0.0393 0.0399 0.0401 0.0402 0.0395 0.0398 0.0398 0.0400 0.0395 0.0386 0.0398 0.0399]
It.:  228 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3337 0.0867 0.0558 0.0472 0.0393 0.0399 0.0401 0.0402 0.0395 0.0398 0.0398 0.0400 0.0395 0.0387 0.0398 0.0399]
It.:  229 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3334 0.0869 0.0557 0.0473 0.0393 0.0399 0.0401 0.0402 0.0395 0.0398 0.0398 0.0400 0.0395 0.0387 0.0398 0.0399]
It.:  230 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3331 0.0871 0.0555 0.0474 0.0394 0.0399 0.0401 0.0401 0.0395 0.0398 0.0398 0.0400 0.0395 0.0388 0.0398 0.0399]
It.:  231 Obj.: 0.0537  betaf: 16.0 volfrac: [0.3328 0.0872 0.0554 0.0475 0.0394 0.0399 0.0401 0.0401 0.0396 0.0398 0.0399 0.0400 0.0395 0.0389 0.0398 0.0399]
It.:  232 Obj.: 0.0537  betaf: 16.0 volfrac: [0.3326 0.0874 0.0553 0.0476 0.0394 0.0399 0.0401 0.0401 0.0396 0.0398 0.0399 0.0400 0.0395 0.0389 0.0398 0.0399]
It.:  233 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3323 0.0876 0.0551 0.0478 0.0394 0.0399 0.0401 0.0401 0.0396 0.0399 0.0399 0.0400 0.0396 0.0390 0.0398 0.0399]
It.:  234 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3321 0.0878 0.0550 0.0479 0.0394 0.0399 0.0401 0.0401 0.0396 0.0399 0.0399 0.0400 0.0396 0.0390 0.0399 0.0399]
It.:  235 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3318 0.0880 0.0548 0.0480 0.0395 0.0399 0.0401 0.0401 0.0396 0.0399 0.0399 0.0400 0.0396 0.0391 0.0399 0.0399]
It.:  236 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3315 0.0882 0.0547 0.0481 0.0395 0.0399 0.0401 0.0401 0.0396 0.0399 0.0399 0.0400 0.0396 0.0391 0.0399 0.0399]
It.:  237 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3313 0.0884 0.0546 0.0482 0.0395 0.0399 0.0401 0.0401 0.0396 0.0399 0.0399 0.0400 0.0396 0.0391 0.0399 0.0399]
It.:  238 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3310 0.0886 0.0544 0.0483 0.0395 0.0399 0.0401 0.0401 0.0397 0.0399 0.0399 0.0400 0.0396 0.0392 0.0399 0.0399]
It.:  239 Obj.: 0.0534  betaf: 16.0 volfrac: [0.3308 0.0888 0.0543 0.0484 0.0395 0.0399 0.0401 0.0401 0.0397 0.0399 0.0399 0.0400 0.0396 0.0392 0.0399 0.0399]
It.:  240 Obj.: 0.0534  betaf: 16.0 volfrac: [0.3305 0.0890 0.0541 0.0485 0.0395 0.0399 0.0401 0.0401 0.0397 0.0399 0.0399 0.0400 0.0396 0.0393 0.0399 0.0399]
It.:  241 Obj.: 0.0534  betaf: 16.0 volfrac: [0.3303 0.0892 0.0540 0.0486 0.0396 0.0399 0.0400 0.0401 0.0397 0.0399 0.0399 0.0400 0.0397 0.0393 0.0399 0.0399]
It.:  242 Obj.: 0.0533  betaf: 16.0 volfrac: [0.3301 0.0895 0.0538 0.0487 0.0396 0.0399 0.0400 0.0400 0.0397 0.0399 0.0399 0.0400 0.0397 0.0393 0.0399 0.0399]
It.:  243 Obj.: 0.0533  betaf: 16.0 volfrac: [0.3298 0.0897 0.0537 0.0488 0.0396 0.0399 0.0400 0.0400 0.0397 0.0399 0.0399 0.0400 0.0397 0.0394 0.0399 0.0399]
It.:  244 Obj.: 0.0532  betaf: 16.0 volfrac: [0.3296 0.0899 0.0535 0.0489 0.0396 0.0399 0.0400 0.0400 0.0397 0.0399 0.0399 0.0400 0.0397 0.0394 0.0399 0.0399]
It.:  245 Obj.: 0.0532  betaf: 16.0 volfrac: [0.3293 0.0902 0.0534 0.0490 0.0396 0.0399 0.0400 0.0400 0.0397 0.0399 0.0399 0.0400 0.0397 0.0394 0.0399 0.0399]
It.:  246 Obj.: 0.0532  betaf: 16.0 volfrac: [0.3291 0.0904 0.0532 0.0492 0.0396 0.0399 0.0400 0.0400 0.0397 0.0399 0.0399 0.0400 0.0397 0.0394 0.0399 0.0399]
It.:  247 Obj.: 0.0531  betaf: 16.0 volfrac: [0.3288 0.0906 0.0531 0.0493 0.0396 0.0399 0.0400 0.0400 0.0398 0.0399 0.0399 0.0400 0.0397 0.0395 0.0399 0.0399]
It.:  248 Obj.: 0.0531  betaf: 16.0 volfrac: [0.3286 0.0908 0.0529 0.0495 0.0396 0.0400 0.0400 0.0400 0.0398 0.0399 0.0399 0.0400 0.0397 0.0395 0.0399 0.0399]
It.:  249 Obj.: 0.0531  betaf: 16.0 volfrac: [0.3283 0.0910 0.0528 0.0496 0.0397 0.0400 0.0400 0.0400 0.0398 0.0399 0.0399 0.0400 0.0397 0.0395 0.0399 0.0399]
It.:  250 Obj.: 0.0531  betaf: 32.0 volfrac: [0.3378 0.0855 0.0531 0.0456 0.0390 0.0396 0.0404 0.0402 0.0392 0.0395 0.0398 0.0402 0.0402 0.0402 0.0399 0.0399]
It.:  251 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3383 0.0856 0.0526 0.0457 0.0390 0.0397 0.0404 0.0402 0.0392 0.0395 0.0398 0.0401 0.0402 0.0401 0.0399 0.0399]
It.:  252 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3382 0.0857 0.0527 0.0457 0.0390 0.0397 0.0403 0.0401 0.0392 0.0395 0.0398 0.0401 0.0401 0.0401 0.0399 0.0399]
It.:  253 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3383 0.0857 0.0525 0.0458 0.0390 0.0397 0.0403 0.0401 0.0392 0.0395 0.0398 0.0401 0.0401 0.0401 0.0398 0.0399]
It.:  254 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3382 0.0857 0.0526 0.0458 0.0390 0.0397 0.0403 0.0401 0.0392 0.0396 0.0398 0.0401 0.0401 0.0401 0.0398 0.0399]
It.:  255 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3383 0.0857 0.0525 0.0459 0.0391 0.0397 0.0403 0.0401 0.0392 0.0396 0.0398 0.0400 0.0401 0.0401 0.0398 0.0399]
It.:  256 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3381 0.0858 0.0526 0.0459 0.0391 0.0397 0.0403 0.0401 0.0392 0.0396 0.0398 0.0400 0.0401 0.0400 0.0398 0.0399]
It.:  257 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3381 0.0858 0.0525 0.0460 0.0391 0.0397 0.0402 0.0401 0.0392 0.0396 0.0398 0.0400 0.0401 0.0400 0.0398 0.0399]
It.:  258 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3380 0.0858 0.0525 0.0460 0.0392 0.0397 0.0402 0.0401 0.0393 0.0396 0.0398 0.0400 0.0401 0.0400 0.0398 0.0399]
It.:  259 Obj.: 0.0480  betaf: 32.0 volfrac: [0.3379 0.0858 0.0524 0.0460 0.0392 0.0398 0.0402 0.0401 0.0393 0.0397 0.0398 0.0400 0.0401 0.0400 0.0398 0.0399]
It.:  260 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3378 0.0859 0.0524 0.0460 0.0392 0.0398 0.0402 0.0401 0.0393 0.0397 0.0399 0.0400 0.0401 0.0400 0.0398 0.0399]
It.:  261 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3378 0.0859 0.0523 0.0460 0.0393 0.0398 0.0402 0.0401 0.0394 0.0397 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  262 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3377 0.0859 0.0523 0.0461 0.0393 0.0398 0.0402 0.0400 0.0394 0.0397 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  263 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3377 0.0859 0.0522 0.0461 0.0393 0.0398 0.0402 0.0400 0.0394 0.0397 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  264 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3377 0.0859 0.0522 0.0461 0.0394 0.0398 0.0402 0.0400 0.0394 0.0397 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  265 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3376 0.0859 0.0521 0.0461 0.0394 0.0398 0.0402 0.0400 0.0395 0.0397 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  266 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3376 0.0859 0.0520 0.0461 0.0394 0.0398 0.0401 0.0400 0.0395 0.0398 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  267 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3375 0.0859 0.0520 0.0462 0.0395 0.0398 0.0401 0.0400 0.0395 0.0398 0.0399 0.0400 0.0400 0.0400 0.0398 0.0399]
It.:  268 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3375 0.0859 0.0519 0.0462 0.0395 0.0398 0.0401 0.0400 0.0395 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  269 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3375 0.0859 0.0519 0.0462 0.0395 0.0398 0.0401 0.0400 0.0396 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  270 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3374 0.0859 0.0518 0.0463 0.0395 0.0398 0.0401 0.0400 0.0396 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  271 Obj.: 0.0479  betaf: 32.0 volfrac: [0.3374 0.0860 0.0517 0.0463 0.0395 0.0399 0.0401 0.0400 0.0396 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  272 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3373 0.0860 0.0517 0.0463 0.0396 0.0399 0.0401 0.0400 0.0396 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  273 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3373 0.0860 0.0516 0.0464 0.0396 0.0399 0.0401 0.0400 0.0396 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  274 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3372 0.0861 0.0515 0.0464 0.0396 0.0399 0.0401 0.0400 0.0396 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  275 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3371 0.0862 0.0514 0.0464 0.0396 0.0399 0.0401 0.0400 0.0397 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  276 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3371 0.0862 0.0514 0.0465 0.0396 0.0399 0.0401 0.0400 0.0397 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  277 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3370 0.0863 0.0513 0.0465 0.0396 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  278 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3370 0.0863 0.0512 0.0465 0.0397 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  279 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3369 0.0864 0.0511 0.0466 0.0397 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  280 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3368 0.0864 0.0511 0.0466 0.0397 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399]
It.:  281 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3368 0.0865 0.0510 0.0467 0.0397 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  282 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3367 0.0865 0.0510 0.0467 0.0397 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  283 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3367 0.0866 0.0509 0.0468 0.0397 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  284 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3365 0.0867 0.0508 0.0468 0.0397 0.0399 0.0400 0.0400 0.0398 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  285 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3365 0.0867 0.0507 0.0469 0.0397 0.0399 0.0400 0.0400 0.0398 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  286 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3364 0.0868 0.0507 0.0469 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  287 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3363 0.0869 0.0506 0.0470 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  288 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3362 0.0870 0.0506 0.0470 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  289 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3361 0.0870 0.0505 0.0471 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  290 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3360 0.0871 0.0504 0.0471 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  291 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3359 0.0872 0.0504 0.0472 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  292 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3358 0.0873 0.0503 0.0472 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  293 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3357 0.0874 0.0503 0.0473 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  294 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3356 0.0874 0.0502 0.0474 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  295 Obj.: 0.0478  betaf: 32.0 volfrac: [0.3355 0.0875 0.0501 0.0474 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400]
It.:  296 Obj.: 0.0477  betaf: 32.0 volfrac: [0.3354 0.0876 0.0501 0.0475 0.0398 0.0400 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  297 Obj.: 0.0477  betaf: 32.0 volfrac: [0.3352 0.0877 0.0500 0.0475 0.0398 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  298 Obj.: 0.0477  betaf: 32.0 volfrac: [0.3351 0.0878 0.0500 0.0476 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  299 Obj.: 0.0477  betaf: 32.0 volfrac: [0.3350 0.0879 0.0499 0.0477 0.0399 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  300 Obj.: 0.0477  betaf: 64.0 volfrac: [0.3380 0.0861 0.0502 0.0466 0.0395 0.0395 0.0402 0.0401 0.0395 0.0396 0.0400 0.0402 0.0401 0.0404 0.0400 0.0398]
It.:  301 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3384 0.0859 0.0504 0.0465 0.0395 0.0396 0.0402 0.0401 0.0395 0.0396 0.0400 0.0401 0.0401 0.0404 0.0400 0.0398]
It.:  302 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3383 0.0859 0.0503 0.0468 0.0395 0.0396 0.0402 0.0400 0.0395 0.0397 0.0399 0.0401 0.0401 0.0403 0.0400 0.0398]
It.:  303 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3383 0.0858 0.0506 0.0467 0.0395 0.0397 0.0402 0.0400 0.0395 0.0397 0.0398 0.0400 0.0401 0.0402 0.0400 0.0398]
It.:  304 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3384 0.0858 0.0505 0.0468 0.0396 0.0397 0.0402 0.0400 0.0395 0.0397 0.0397 0.0400 0.0401 0.0402 0.0400 0.0398]
It.:  305 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3383 0.0858 0.0508 0.0468 0.0396 0.0397 0.0401 0.0400 0.0395 0.0398 0.0397 0.0400 0.0400 0.0401 0.0400 0.0398]
It.:  306 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3384 0.0858 0.0507 0.0468 0.0396 0.0397 0.0401 0.0400 0.0396 0.0398 0.0397 0.0400 0.0400 0.0401 0.0400 0.0398]
It.:  307 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3383 0.0857 0.0508 0.0468 0.0396 0.0398 0.0401 0.0399 0.0396 0.0398 0.0397 0.0400 0.0400 0.0401 0.0400 0.0398]
It.:  308 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3383 0.0858 0.0508 0.0468 0.0396 0.0398 0.0401 0.0399 0.0396 0.0398 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  309 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3383 0.0857 0.0508 0.0468 0.0397 0.0398 0.0401 0.0399 0.0396 0.0398 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  310 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3382 0.0858 0.0508 0.0468 0.0397 0.0398 0.0401 0.0399 0.0397 0.0398 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  311 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3382 0.0857 0.0508 0.0468 0.0397 0.0398 0.0401 0.0400 0.0397 0.0398 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  312 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3382 0.0857 0.0508 0.0468 0.0397 0.0398 0.0401 0.0400 0.0397 0.0398 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  313 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3381 0.0857 0.0508 0.0468 0.0397 0.0398 0.0401 0.0400 0.0397 0.0398 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  314 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3381 0.0857 0.0508 0.0468 0.0397 0.0398 0.0401 0.0400 0.0397 0.0399 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  315 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3381 0.0857 0.0508 0.0468 0.0397 0.0398 0.0401 0.0400 0.0397 0.0399 0.0397 0.0400 0.0400 0.0400 0.0400 0.0398]
It.:  316 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3380 0.0857 0.0507 0.0467 0.0398 0.0398 0.0401 0.0400 0.0397 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  317 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3380 0.0857 0.0507 0.0467 0.0398 0.0399 0.0401 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  318 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3380 0.0857 0.0507 0.0467 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  319 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3379 0.0857 0.0507 0.0467 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  320 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3379 0.0857 0.0507 0.0467 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  321 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3379 0.0857 0.0507 0.0467 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  322 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3378 0.0857 0.0506 0.0468 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  323 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3378 0.0857 0.0506 0.0467 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  324 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3378 0.0857 0.0505 0.0468 0.0398 0.0399 0.0400 0.0400 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  325 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3378 0.0857 0.0506 0.0467 0.0398 0.0399 0.0400 0.0399 0.0398 0.0399 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399]
It.:  326 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3377 0.0858 0.0505 0.0469 0.0399 0.0399 0.0400 0.0399 0.0398 0.0399 0.0398 0.0399 0.0400 0.0400 0.0400 0.0399]
It.:  327 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3377 0.0858 0.0505 0.0468 0.0399 0.0399 0.0400 0.0399 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399]
It.:  328 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3377 0.0858 0.0504 0.0469 0.0399 0.0399 0.0400 0.0399 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399]
It.:  329 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3376 0.0859 0.0505 0.0469 0.0399 0.0399 0.0400 0.0399 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399]
It.:  330 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3376 0.0859 0.0504 0.0469 0.0399 0.0399 0.0400 0.0399 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  331 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3375 0.0859 0.0504 0.0469 0.0399 0.0399 0.0400 0.0399 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  332 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3376 0.0859 0.0504 0.0469 0.0399 0.0399 0.0400 0.0399 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  333 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3375 0.0860 0.0504 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  334 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3375 0.0860 0.0503 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  335 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3374 0.0860 0.0503 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  336 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3374 0.0861 0.0503 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  337 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3373 0.0861 0.0503 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  338 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3373 0.0861 0.0502 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  339 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3373 0.0862 0.0502 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  340 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3373 0.0862 0.0502 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  341 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3372 0.0863 0.0502 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  342 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3372 0.0863 0.0501 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  343 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3371 0.0864 0.0501 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  344 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3371 0.0864 0.0501 0.0469 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  345 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3370 0.0865 0.0500 0.0470 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  346 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3370 0.0865 0.0500 0.0470 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  347 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3369 0.0866 0.0500 0.0470 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  348 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3369 0.0867 0.0500 0.0470 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  349 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3368 0.0867 0.0499 0.0470 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  350 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3367 0.0868 0.0499 0.0470 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  351 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3367 0.0868 0.0499 0.0470 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  352 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3366 0.0869 0.0498 0.0470 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  353 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3366 0.0869 0.0498 0.0470 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  354 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3365 0.0870 0.0497 0.0471 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  355 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3365 0.0871 0.0498 0.0470 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  356 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3364 0.0871 0.0497 0.0472 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  357 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3363 0.0872 0.0497 0.0471 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  358 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3362 0.0873 0.0496 0.0472 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  359 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3362 0.0873 0.0496 0.0472 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  360 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3361 0.0874 0.0496 0.0472 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  361 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3360 0.0875 0.0496 0.0472 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  362 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3359 0.0875 0.0495 0.0472 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  363 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3359 0.0876 0.0495 0.0473 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  364 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3358 0.0877 0.0495 0.0473 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  365 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3357 0.0878 0.0494 0.0473 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  366 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3356 0.0879 0.0494 0.0474 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  367 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3355 0.0880 0.0494 0.0474 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  368 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3354 0.0880 0.0493 0.0474 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  369 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3353 0.0881 0.0493 0.0475 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  370 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3352 0.0882 0.0493 0.0475 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  371 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3351 0.0883 0.0493 0.0475 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  372 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3350 0.0884 0.0492 0.0476 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  373 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3348 0.0885 0.0492 0.0476 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  374 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3347 0.0886 0.0492 0.0476 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  375 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3346 0.0887 0.0491 0.0477 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  376 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3344 0.0889 0.0491 0.0477 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  377 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3343 0.0890 0.0491 0.0478 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  378 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3342 0.0891 0.0491 0.0478 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  379 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3340 0.0892 0.0491 0.0479 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  380 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3339 0.0893 0.0490 0.0479 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  381 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3337 0.0894 0.0490 0.0480 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  382 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3335 0.0895 0.0490 0.0481 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  383 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3334 0.0897 0.0490 0.0481 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  384 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3332 0.0898 0.0489 0.0482 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  385 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3330 0.0899 0.0489 0.0482 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  386 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3328 0.0901 0.0489 0.0483 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  387 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3327 0.0902 0.0489 0.0483 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  388 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3324 0.0904 0.0489 0.0484 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  389 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3323 0.0905 0.0489 0.0485 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  390 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3320 0.0906 0.0489 0.0486 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  391 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3319 0.0908 0.0489 0.0486 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  392 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3316 0.0909 0.0489 0.0487 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  393 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3314 0.0911 0.0489 0.0488 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  394 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3312 0.0912 0.0489 0.0488 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  395 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3309 0.0914 0.0488 0.0489 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  396 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3307 0.0916 0.0488 0.0490 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  397 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3305 0.0917 0.0488 0.0491 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  398 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3302 0.0919 0.0488 0.0492 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  399 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3300 0.0920 0.0488 0.0493 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  400 Obj.: 0.0460  betaf: 64.0 volfrac: [0.3297 0.0922 0.0488 0.0493 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]


==> Pylon2D_SF4D14M_vf04x14E1by15_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000  betaf: 1.0 volfrac: [0.0627 0.0627 0.0626 0.0626 0.0626 0.0626 0.0624 0.0624 0.0626 0.0626 0.0624 0.0624 0.0624 0.0624 0.0623 0.0623]
It.:    2 Obj.: 10.0258  betaf: 1.0 volfrac: [0.0628 0.0628 0.0626 0.0626 0.0626 0.0626 0.0624 0.0624 0.0626 0.0626 0.0624 0.0624 0.0624 0.0624 0.0622 0.0622]
It.:    3 Obj.: 10.0517  betaf: 1.0 volfrac: [0.0630 0.0630 0.0627 0.0627 0.0627 0.0627 0.0623 0.0623 0.0627 0.0627 0.0623 0.0623 0.0623 0.0623 0.0620 0.0620]
It.:    4 Obj.: 10.0803  betaf: 1.0 volfrac: [0.0632 0.0632 0.0627 0.0627 0.0627 0.0627 0.0623 0.0623 0.0627 0.0627 0.0623 0.0623 0.0623 0.0623 0.0618 0.0618]
It.:    5 Obj.: 10.1117  betaf: 1.0 volfrac: [0.0635 0.0635 0.0628 0.0628 0.0628 0.0628 0.0622 0.0622 0.0628 0.0628 0.0622 0.0622 0.0622 0.0622 0.0615 0.0615]
It.:    6 Obj.: 10.1464  betaf: 1.0 volfrac: [0.0637 0.0637 0.0629 0.0629 0.0629 0.0629 0.0621 0.0621 0.0629 0.0629 0.0621 0.0621 0.0621 0.0621 0.0613 0.0613]
It.:    7 Obj.: 10.1846  betaf: 1.0 volfrac: [0.0640 0.0640 0.0630 0.0630 0.0630 0.0630 0.0620 0.0620 0.0630 0.0630 0.0620 0.0620 0.0620 0.0620 0.0610 0.0610]
It.:    8 Obj.: 10.2267  betaf: 1.0 volfrac: [0.0643 0.0643 0.0631 0.0631 0.0631 0.0631 0.0619 0.0619 0.0631 0.0631 0.0619 0.0619 0.0619 0.0619 0.0607 0.0607]
It.:    9 Obj.: 10.2732  betaf: 1.0 volfrac: [0.0647 0.0647 0.0632 0.0632 0.0632 0.0632 0.0618 0.0618 0.0632 0.0632 0.0618 0.0618 0.0618 0.0618 0.0604 0.0604]
It.:   10 Obj.: 10.3245  betaf: 1.0 volfrac: [0.0651 0.0651 0.0633 0.0633 0.0633 0.0633 0.0616 0.0616 0.0633 0.0633 0.0616 0.0616 0.0616 0.0616 0.0600 0.0600]
It.:   11 Obj.: 10.3810  betaf: 1.0 volfrac: [0.0655 0.0655 0.0635 0.0635 0.0635 0.0635 0.0615 0.0615 0.0635 0.0635 0.0615 0.0615 0.0615 0.0615 0.0596 0.0596]
It.:   12 Obj.: 10.4435  betaf: 1.0 volfrac: [0.0660 0.0660 0.0636 0.0636 0.0636 0.0636 0.0613 0.0613 0.0636 0.0636 0.0613 0.0613 0.0613 0.0613 0.0591 0.0591]
It.:   13 Obj.: 10.5124  betaf: 1.0 volfrac: [0.0665 0.0665 0.0638 0.0638 0.0638 0.0638 0.0612 0.0612 0.0638 0.0638 0.0612 0.0612 0.0612 0.0612 0.0587 0.0587]
It.:   14 Obj.: 10.5885  betaf: 1.0 volfrac: [0.0671 0.0671 0.0640 0.0640 0.0640 0.0640 0.0610 0.0610 0.0640 0.0640 0.0610 0.0610 0.0610 0.0610 0.0581 0.0581]
It.:   15 Obj.: 10.6726  betaf: 1.0 volfrac: [0.0678 0.0678 0.0642 0.0642 0.0642 0.0642 0.0607 0.0607 0.0642 0.0642 0.0607 0.0607 0.0608 0.0608 0.0575 0.0575]
It.:   16 Obj.: 10.7656  betaf: 1.0 volfrac: [0.0685 0.0685 0.0644 0.0644 0.0644 0.0644 0.0605 0.0605 0.0644 0.0644 0.0605 0.0605 0.0605 0.0605 0.0569 0.0569]
It.:   17 Obj.: 10.8683  betaf: 1.0 volfrac: [0.0693 0.0693 0.0646 0.0646 0.0646 0.0646 0.0602 0.0602 0.0646 0.0646 0.0602 0.0602 0.0602 0.0602 0.0561 0.0561]
It.:   18 Obj.: 10.9818  betaf: 1.0 volfrac: [0.0702 0.0702 0.0649 0.0649 0.0649 0.0649 0.0599 0.0599 0.0649 0.0649 0.0599 0.0599 0.0599 0.0599 0.0553 0.0553]
It.:   19 Obj.: 11.1074  betaf: 1.0 volfrac: [0.0712 0.0712 0.0651 0.0651 0.0651 0.0651 0.0596 0.0596 0.0652 0.0652 0.0596 0.0596 0.0596 0.0596 0.0545 0.0545]
It.:   20 Obj.: 11.2379  betaf: 1.0 volfrac: [0.0721 0.0721 0.0654 0.0654 0.0654 0.0654 0.0593 0.0593 0.0654 0.0654 0.0593 0.0593 0.0593 0.0593 0.0538 0.0538]
It.:   21 Obj.: 11.3601  betaf: 1.0 volfrac: [0.0730 0.0730 0.0656 0.0656 0.0656 0.0656 0.0590 0.0590 0.0657 0.0657 0.0590 0.0590 0.0590 0.0590 0.0530 0.0530]
It.:   22 Obj.: 11.4745  betaf: 1.0 volfrac: [0.0739 0.0739 0.0658 0.0658 0.0659 0.0659 0.0587 0.0587 0.0659 0.0659 0.0587 0.0587 0.0587 0.0587 0.0524 0.0524]
It.:   23 Obj.: 11.5816  betaf: 1.0 volfrac: [0.0747 0.0747 0.0661 0.0661 0.0661 0.0661 0.0584 0.0584 0.0661 0.0661 0.0585 0.0585 0.0585 0.0585 0.0517 0.0517]
It.:   24 Obj.: 11.6818  betaf: 1.0 volfrac: [0.0755 0.0755 0.0663 0.0663 0.0663 0.0663 0.0582 0.0582 0.0663 0.0663 0.0582 0.0582 0.0582 0.0582 0.0511 0.0511]
It.:   25 Obj.: 11.7754  betaf: 1.0 volfrac: [0.0762 0.0762 0.0664 0.0664 0.0665 0.0665 0.0579 0.0579 0.0665 0.0665 0.0580 0.0580 0.0580 0.0580 0.0505 0.0505]
It.:   26 Obj.: 11.8626  betaf: 1.0 volfrac: [0.0769 0.0769 0.0666 0.0666 0.0666 0.0666 0.0577 0.0577 0.0667 0.0667 0.0577 0.0577 0.0577 0.0577 0.0500 0.0500]
It.:   27 Obj.: 11.9436  betaf: 1.0 volfrac: [0.0776 0.0776 0.0668 0.0668 0.0668 0.0668 0.0575 0.0575 0.0668 0.0668 0.0575 0.0575 0.0575 0.0575 0.0495 0.0495]
It.:   28 Obj.: 12.0217  betaf: 1.0 volfrac: [0.0785 0.0785 0.0670 0.0670 0.0670 0.0670 0.0572 0.0572 0.0670 0.0670 0.0572 0.0572 0.0573 0.0573 0.0489 0.0489]
It.:   29 Obj.: 12.1115  betaf: 1.0 volfrac: [0.0794 0.0794 0.0672 0.0672 0.0672 0.0672 0.0569 0.0569 0.0673 0.0673 0.0569 0.0569 0.0569 0.0569 0.0482 0.0482]
It.:   30 Obj.: 12.2148  betaf: 1.0 volfrac: [0.0805 0.0805 0.0674 0.0674 0.0675 0.0675 0.0565 0.0565 0.0675 0.0675 0.0566 0.0566 0.0566 0.0566 0.0474 0.0474]
It.:   31 Obj.: 12.3343  betaf: 1.0 volfrac: [0.0819 0.0819 0.0677 0.0677 0.0678 0.0678 0.0561 0.0561 0.0678 0.0678 0.0561 0.0561 0.0562 0.0562 0.0465 0.0465]
It.:   32 Obj.: 12.4730  betaf: 1.0 volfrac: [0.0834 0.0834 0.0681 0.0681 0.0681 0.0681 0.0555 0.0555 0.0682 0.0682 0.0556 0.0556 0.0557 0.0557 0.0454 0.0454]
It.:   33 Obj.: 12.6347  betaf: 1.0 volfrac: [0.0853 0.0853 0.0684 0.0684 0.0685 0.0685 0.0549 0.0549 0.0686 0.0686 0.0550 0.0550 0.0551 0.0551 0.0442 0.0442]
It.:   34 Obj.: 12.8241  betaf: 1.0 volfrac: [0.0876 0.0876 0.0689 0.0689 0.0689 0.0689 0.0542 0.0542 0.0690 0.0690 0.0543 0.0543 0.0543 0.0543 0.0427 0.0427]
It.:   35 Obj.: 13.0468  betaf: 1.0 volfrac: [0.0901 0.0901 0.0693 0.0693 0.0694 0.0694 0.0534 0.0534 0.0695 0.0695 0.0535 0.0535 0.0535 0.0535 0.0412 0.0412]
It.:   36 Obj.: 13.2763  betaf: 1.0 volfrac: [0.0924 0.0924 0.0697 0.0697 0.0698 0.0698 0.0527 0.0527 0.0699 0.0699 0.0528 0.0528 0.0528 0.0528 0.0399 0.0399]
It.:   37 Obj.: 13.4749  betaf: 1.0 volfrac: [0.0945 0.0945 0.0701 0.0701 0.0702 0.0702 0.0520 0.0520 0.0703 0.0703 0.0521 0.0521 0.0521 0.0521 0.0387 0.0387]
It.:   38 Obj.: 13.6454  betaf: 1.0 volfrac: [0.0966 0.0966 0.0704 0.0704 0.0705 0.0705 0.0514 0.0514 0.0706 0.0706 0.0515 0.0515 0.0515 0.0515 0.0376 0.0376]
It.:   39 Obj.: 13.7897  betaf: 1.0 volfrac: [0.0985 0.0985 0.0707 0.0707 0.0708 0.0708 0.0508 0.0508 0.0709 0.0709 0.0509 0.0509 0.0509 0.0509 0.0365 0.0365]
It.:   40 Obj.: 13.9084  betaf: 1.0 volfrac: [0.1004 0.1004 0.0710 0.0710 0.0710 0.0710 0.0502 0.0502 0.0711 0.0711 0.0503 0.0503 0.0503 0.0503 0.0356 0.0356]
It.:   41 Obj.: 14.0012  betaf: 1.0 volfrac: [0.1021 0.1021 0.0712 0.0712 0.0713 0.0713 0.0497 0.0497 0.0713 0.0713 0.0498 0.0498 0.0498 0.0498 0.0347 0.0347]
It.:   42 Obj.: 14.0662  betaf: 1.0 volfrac: [0.1038 0.1038 0.0714 0.0714 0.0715 0.0715 0.0492 0.0492 0.0716 0.0716 0.0493 0.0493 0.0493 0.0493 0.0340 0.0340]
It.:   43 Obj.: 14.0996  betaf: 1.0 volfrac: [0.1054 0.1054 0.0716 0.0716 0.0717 0.0717 0.0487 0.0487 0.0717 0.0717 0.0488 0.0488 0.0488 0.0488 0.0332 0.0332]
It.:   44 Obj.: 14.0954  betaf: 1.0 volfrac: [0.1069 0.1069 0.0718 0.0718 0.0718 0.0718 0.0483 0.0483 0.0719 0.0719 0.0483 0.0483 0.0484 0.0484 0.0325 0.0325]
It.:   45 Obj.: 14.0437  betaf: 1.0 volfrac: [0.1083 0.1083 0.0720 0.0720 0.0720 0.0720 0.0479 0.0479 0.0720 0.0720 0.0479 0.0479 0.0479 0.0479 0.0319 0.0319]
It.:   46 Obj.: 13.9279  betaf: 1.0 volfrac: [0.1098 0.1098 0.0721 0.0721 0.0721 0.0721 0.0475 0.0475 0.0722 0.0722 0.0475 0.0475 0.0475 0.0475 0.0314 0.0314]
It.:   47 Obj.: 13.7198  betaf: 1.0 volfrac: [0.1111 0.1111 0.0722 0.0722 0.0722 0.0722 0.0471 0.0471 0.0722 0.0722 0.0471 0.0471 0.0471 0.0471 0.0309 0.0309]
It.:   48 Obj.: 13.3815  betaf: 1.0 volfrac: [0.1125 0.1125 0.0723 0.0723 0.0723 0.0723 0.0467 0.0467 0.0723 0.0723 0.0467 0.0467 0.0468 0.0468 0.0305 0.0305]
It.:   49 Obj.: 12.9061  betaf: 1.0 volfrac: [0.1139 0.1139 0.0723 0.0723 0.0723 0.0723 0.0463 0.0463 0.0723 0.0723 0.0464 0.0464 0.0464 0.0464 0.0302 0.0302]
It.:   50 Obj.: 12.3180  betaf: 2.0 volfrac: [0.1287 0.1287 0.0729 0.0729 0.0729 0.0729 0.0423 0.0423 0.0728 0.0728 0.0424 0.0424 0.0424 0.0424 0.0256 0.0256]
It.:   51 Obj.: 11.8270  betaf: 2.0 volfrac: [0.1304 0.1304 0.0724 0.0724 0.0724 0.0724 0.0421 0.0421 0.0723 0.0723 0.0421 0.0421 0.0421 0.0421 0.0263 0.0263]
It.:   52 Obj.: 10.8129  betaf: 2.0 volfrac: [0.1340 0.1340 0.0715 0.0715 0.0715 0.0715 0.0414 0.0414 0.0716 0.0716 0.0415 0.0415 0.0415 0.0415 0.0270 0.0270]
It.:   53 Obj.: 9.8244  betaf: 2.0 volfrac: [0.1397 0.1397 0.0704 0.0704 0.0704 0.0704 0.0403 0.0403 0.0705 0.0705 0.0404 0.0404 0.0405 0.0405 0.0278 0.0278]
It.:   54 Obj.: 8.9881  betaf: 2.0 volfrac: [0.1469 0.1469 0.0691 0.0691 0.0692 0.0692 0.0389 0.0389 0.0693 0.0693 0.0391 0.0391 0.0392 0.0392 0.0284 0.0284]
It.:   55 Obj.: 8.3781  betaf: 2.0 volfrac: [0.1546 0.1546 0.0677 0.0677 0.0678 0.0678 0.0374 0.0374 0.0679 0.0679 0.0377 0.0377 0.0378 0.0378 0.0291 0.0291]
It.:   56 Obj.: 8.0635  betaf: 2.0 volfrac: [0.1628 0.1628 0.0662 0.0662 0.0663 0.0663 0.0360 0.0360 0.0664 0.0664 0.0363 0.0362 0.0364 0.0364 0.0297 0.0297]
It.:   57 Obj.: 7.9451  betaf: 2.0 volfrac: [0.1711 0.1711 0.0646 0.0646 0.0647 0.0647 0.0346 0.0346 0.0649 0.0649 0.0349 0.0349 0.0351 0.0351 0.0302 0.0302]
It.:   58 Obj.: 7.9624  betaf: 2.0 volfrac: [0.1793 0.1791 0.0631 0.0631 0.0632 0.0632 0.0338 0.0337 0.0634 0.0634 0.0334 0.0333 0.0334 0.0334 0.0307 0.0307]
It.:   59 Obj.: 7.6455  betaf: 2.0 volfrac: [0.1869 0.1862 0.0617 0.0617 0.0617 0.0617 0.0337 0.0335 0.0620 0.0620 0.0318 0.0317 0.0316 0.0317 0.0310 0.0311]
It.:   60 Obj.: 7.2690  betaf: 2.0 volfrac: [0.1938 0.1926 0.0604 0.0603 0.0603 0.0603 0.0339 0.0336 0.0607 0.0607 0.0304 0.0302 0.0300 0.0301 0.0313 0.0314]
It.:   61 Obj.: 6.8675  betaf: 2.0 volfrac: [0.2000 0.1983 0.0592 0.0591 0.0591 0.0591 0.0341 0.0337 0.0594 0.0595 0.0292 0.0290 0.0284 0.0286 0.0316 0.0317]
It.:   62 Obj.: 6.4758  betaf: 2.0 volfrac: [0.2057 0.2035 0.0580 0.0580 0.0579 0.0579 0.0343 0.0337 0.0583 0.0583 0.0282 0.0279 0.0271 0.0274 0.0319 0.0320]
It.:   63 Obj.: 6.0920  betaf: 2.0 volfrac: [0.2109 0.2084 0.0569 0.0569 0.0568 0.0568 0.0344 0.0338 0.0572 0.0572 0.0272 0.0268 0.0259 0.0263 0.0322 0.0322]
It.:   64 Obj.: 5.7201  betaf: 2.0 volfrac: [0.2155 0.2130 0.0559 0.0559 0.0557 0.0558 0.0345 0.0340 0.0561 0.0562 0.0263 0.0258 0.0249 0.0253 0.0324 0.0325]
It.:   65 Obj.: 5.3612  betaf: 2.0 volfrac: [0.2201 0.2171 0.0550 0.0549 0.0547 0.0548 0.0347 0.0342 0.0552 0.0552 0.0256 0.0248 0.0240 0.0244 0.0327 0.0328]
It.:   66 Obj.: 5.0158  betaf: 2.0 volfrac: [0.2247 0.2205 0.0541 0.0540 0.0538 0.0539 0.0348 0.0344 0.0542 0.0543 0.0249 0.0239 0.0231 0.0236 0.0329 0.0330]
It.:   67 Obj.: 4.6878  betaf: 2.0 volfrac: [0.2294 0.2232 0.0532 0.0531 0.0529 0.0530 0.0349 0.0345 0.0533 0.0534 0.0244 0.0230 0.0223 0.0229 0.0331 0.0332]
It.:   68 Obj.: 4.3730  betaf: 2.0 volfrac: [0.2344 0.2251 0.0524 0.0523 0.0520 0.0522 0.0350 0.0347 0.0525 0.0526 0.0241 0.0221 0.0216 0.0223 0.0333 0.0334]
It.:   69 Obj.: 4.0580  betaf: 2.0 volfrac: [0.2396 0.2262 0.0516 0.0515 0.0512 0.0514 0.0351 0.0348 0.0516 0.0518 0.0240 0.0214 0.0209 0.0218 0.0335 0.0337]
It.:   70 Obj.: 3.7333  betaf: 2.0 volfrac: [0.2448 0.2266 0.0508 0.0507 0.0504 0.0506 0.0352 0.0350 0.0509 0.0510 0.0241 0.0207 0.0203 0.0214 0.0336 0.0339]
It.:   71 Obj.: 3.4051  betaf: 2.0 volfrac: [0.2500 0.2264 0.0501 0.0500 0.0497 0.0499 0.0353 0.0351 0.0501 0.0503 0.0243 0.0201 0.0197 0.0210 0.0338 0.0341]
It.:   72 Obj.: 3.0826  betaf: 2.0 volfrac: [0.2551 0.2258 0.0494 0.0493 0.0490 0.0493 0.0354 0.0353 0.0494 0.0496 0.0248 0.0196 0.0191 0.0206 0.0340 0.0343]
It.:   73 Obj.: 2.7740  betaf: 2.0 volfrac: [0.2601 0.2248 0.0488 0.0487 0.0484 0.0487 0.0355 0.0354 0.0488 0.0489 0.0253 0.0192 0.0186 0.0203 0.0341 0.0344]
It.:   74 Obj.: 2.4858  betaf: 2.0 volfrac: [0.2648 0.2236 0.0482 0.0481 0.0478 0.0481 0.0356 0.0355 0.0482 0.0483 0.0260 0.0187 0.0182 0.0201 0.0343 0.0346]
It.:   75 Obj.: 2.2214  betaf: 2.0 volfrac: [0.2692 0.2223 0.0476 0.0475 0.0472 0.0475 0.0357 0.0357 0.0476 0.0478 0.0266 0.0182 0.0178 0.0199 0.0345 0.0348]
It.:   76 Obj.: 1.9818  betaf: 2.0 volfrac: [0.2734 0.2210 0.0471 0.0470 0.0467 0.0470 0.0358 0.0358 0.0471 0.0473 0.0273 0.0177 0.0174 0.0198 0.0346 0.0350]
It.:   77 Obj.: 1.7672  betaf: 2.0 volfrac: [0.2773 0.2196 0.0466 0.0465 0.0462 0.0465 0.0360 0.0359 0.0466 0.0468 0.0278 0.0171 0.0172 0.0197 0.0348 0.0352]
It.:   78 Obj.: 1.5774  betaf: 2.0 volfrac: [0.2810 0.2183 0.0462 0.0461 0.0458 0.0461 0.0361 0.0360 0.0462 0.0463 0.0284 0.0166 0.0169 0.0197 0.0350 0.0354]
It.:   79 Obj.: 1.4116  betaf: 2.0 volfrac: [0.2845 0.2168 0.0458 0.0457 0.0454 0.0457 0.0362 0.0362 0.0458 0.0459 0.0289 0.0161 0.0167 0.0197 0.0351 0.0355]
It.:   80 Obj.: 1.2677  betaf: 2.0 volfrac: [0.2879 0.2153 0.0454 0.0453 0.0450 0.0453 0.0363 0.0363 0.0454 0.0455 0.0294 0.0155 0.0166 0.0198 0.0353 0.0357]
It.:   81 Obj.: 1.1430  betaf: 2.0 volfrac: [0.2912 0.2136 0.0450 0.0449 0.0447 0.0450 0.0364 0.0364 0.0450 0.0451 0.0299 0.0150 0.0165 0.0199 0.0354 0.0359]
It.:   82 Obj.: 1.0351  betaf: 2.0 volfrac: [0.2944 0.2119 0.0447 0.0446 0.0444 0.0446 0.0365 0.0365 0.0447 0.0448 0.0303 0.0145 0.0164 0.0200 0.0356 0.0360]
It.:   83 Obj.: 0.9414  betaf: 2.0 volfrac: [0.2976 0.2100 0.0444 0.0443 0.0441 0.0443 0.0366 0.0367 0.0443 0.0445 0.0308 0.0141 0.0164 0.0201 0.0358 0.0362]
It.:   84 Obj.: 0.8599  betaf: 2.0 volfrac: [0.3006 0.2080 0.0441 0.0440 0.0438 0.0440 0.0368 0.0368 0.0440 0.0442 0.0312 0.0136 0.0164 0.0203 0.0359 0.0363]
It.:   85 Obj.: 0.7888  betaf: 2.0 volfrac: [0.3036 0.2060 0.0438 0.0437 0.0435 0.0438 0.0369 0.0369 0.0438 0.0439 0.0316 0.0132 0.0164 0.0205 0.0361 0.0365]
It.:   86 Obj.: 0.7265  betaf: 2.0 volfrac: [0.3066 0.2038 0.0436 0.0435 0.0433 0.0435 0.0370 0.0370 0.0435 0.0437 0.0320 0.0127 0.0165 0.0207 0.0362 0.0366]
It.:   87 Obj.: 0.6719  betaf: 2.0 volfrac: [0.3095 0.2016 0.0433 0.0432 0.0430 0.0433 0.0371 0.0371 0.0433 0.0434 0.0323 0.0123 0.0166 0.0209 0.0363 0.0367]
It.:   88 Obj.: 0.6238  betaf: 2.0 volfrac: [0.3123 0.1993 0.0431 0.0430 0.0428 0.0430 0.0372 0.0372 0.0431 0.0432 0.0327 0.0120 0.0167 0.0211 0.0365 0.0369]
It.:   89 Obj.: 0.5812  betaf: 2.0 volfrac: [0.3151 0.1969 0.0429 0.0428 0.0426 0.0428 0.0373 0.0373 0.0428 0.0430 0.0330 0.0116 0.0168 0.0214 0.0366 0.0370]
It.:   90 Obj.: 0.5435  betaf: 2.0 volfrac: [0.3178 0.1945 0.0427 0.0426 0.0424 0.0426 0.0374 0.0374 0.0426 0.0428 0.0333 0.0112 0.0170 0.0217 0.0367 0.0371]
It.:   91 Obj.: 0.5099  betaf: 2.0 volfrac: [0.3205 0.1920 0.0425 0.0424 0.0423 0.0425 0.0375 0.0375 0.0425 0.0426 0.0336 0.0109 0.0172 0.0220 0.0369 0.0372]
It.:   92 Obj.: 0.4799  betaf: 2.0 volfrac: [0.3231 0.1895 0.0424 0.0423 0.0421 0.0423 0.0376 0.0376 0.0423 0.0424 0.0339 0.0106 0.0174 0.0223 0.0370 0.0373]
It.:   93 Obj.: 0.4530  betaf: 2.0 volfrac: [0.3256 0.1870 0.0422 0.0421 0.0419 0.0421 0.0376 0.0377 0.0421 0.0423 0.0342 0.0103 0.0176 0.0226 0.0371 0.0375]
It.:   94 Obj.: 0.4289  betaf: 2.0 volfrac: [0.3281 0.1845 0.0421 0.0420 0.0418 0.0420 0.0377 0.0378 0.0420 0.0421 0.0345 0.0100 0.0179 0.0230 0.0372 0.0376]
It.:   95 Obj.: 0.4071  betaf: 2.0 volfrac: [0.3305 0.1820 0.0419 0.0418 0.0416 0.0418 0.0378 0.0378 0.0418 0.0420 0.0347 0.0097 0.0181 0.0234 0.0373 0.0377]
It.:   96 Obj.: 0.3874  betaf: 2.0 volfrac: [0.3327 0.1795 0.0418 0.0417 0.0415 0.0417 0.0379 0.0379 0.0417 0.0418 0.0350 0.0095 0.0184 0.0237 0.0374 0.0378]
It.:   97 Obj.: 0.3695  betaf: 2.0 volfrac: [0.3349 0.1770 0.0417 0.0416 0.0414 0.0416 0.0380 0.0380 0.0416 0.0417 0.0352 0.0092 0.0187 0.0241 0.0375 0.0378]
It.:   98 Obj.: 0.3532  betaf: 2.0 volfrac: [0.3370 0.1746 0.0416 0.0414 0.0413 0.0414 0.0380 0.0381 0.0415 0.0416 0.0354 0.0090 0.0190 0.0246 0.0376 0.0379]
It.:   99 Obj.: 0.3383  betaf: 2.0 volfrac: [0.3390 0.1722 0.0415 0.0413 0.0412 0.0413 0.0381 0.0381 0.0414 0.0415 0.0356 0.0087 0.0194 0.0250 0.0377 0.0380]
It.:  100 Obj.: 0.3247  betaf: 4.0 volfrac: [0.3690 0.1685 0.0385 0.0357 0.0380 0.0386 0.0392 0.0397 0.0326 0.0366 0.0369 0.0041 0.0192 0.0250 0.0385 0.0399]
It.:  101 Obj.: 0.2398  betaf: 4.0 volfrac: [0.3664 0.1691 0.0385 0.0359 0.0380 0.0385 0.0392 0.0397 0.0329 0.0366 0.0370 0.0042 0.0198 0.0257 0.0386 0.0399]
It.:  102 Obj.: 0.2166  betaf: 4.0 volfrac: [0.3645 0.1689 0.0385 0.0360 0.0381 0.0385 0.0392 0.0397 0.0331 0.0367 0.0371 0.0043 0.0205 0.0264 0.0386 0.0399]
It.:  103 Obj.: 0.2055  betaf: 4.0 volfrac: [0.3629 0.1683 0.0386 0.0362 0.0381 0.0385 0.0393 0.0397 0.0334 0.0367 0.0373 0.0043 0.0212 0.0270 0.0387 0.0399]
It.:  104 Obj.: 0.1975  betaf: 4.0 volfrac: [0.3615 0.1675 0.0386 0.0363 0.0382 0.0385 0.0393 0.0397 0.0337 0.0369 0.0374 0.0043 0.0220 0.0276 0.0387 0.0399]
It.:  105 Obj.: 0.1905  betaf: 4.0 volfrac: [0.3602 0.1666 0.0387 0.0365 0.0382 0.0386 0.0393 0.0397 0.0340 0.0370 0.0375 0.0043 0.0228 0.0282 0.0388 0.0398]
It.:  106 Obj.: 0.1842  betaf: 4.0 volfrac: [0.3590 0.1657 0.0387 0.0366 0.0382 0.0386 0.0393 0.0397 0.0342 0.0371 0.0376 0.0044 0.0236 0.0287 0.0388 0.0398]
It.:  107 Obj.: 0.1784  betaf: 4.0 volfrac: [0.3578 0.1648 0.0387 0.0367 0.0383 0.0386 0.0393 0.0397 0.0345 0.0372 0.0377 0.0044 0.0244 0.0293 0.0389 0.0398]
It.:  108 Obj.: 0.1731  betaf: 4.0 volfrac: [0.3567 0.1639 0.0388 0.0369 0.0383 0.0386 0.0394 0.0397 0.0347 0.0373 0.0378 0.0044 0.0251 0.0297 0.0389 0.0398]
It.:  109 Obj.: 0.1682  betaf: 4.0 volfrac: [0.3556 0.1630 0.0388 0.0370 0.0383 0.0386 0.0394 0.0397 0.0350 0.0373 0.0379 0.0045 0.0258 0.0302 0.0389 0.0398]
It.:  110 Obj.: 0.1637  betaf: 4.0 volfrac: [0.3546 0.1622 0.0389 0.0371 0.0384 0.0386 0.0394 0.0397 0.0352 0.0374 0.0380 0.0046 0.0265 0.0307 0.0390 0.0398]
It.:  111 Obj.: 0.1596  betaf: 4.0 volfrac: [0.3535 0.1615 0.0389 0.0372 0.0384 0.0387 0.0394 0.0397 0.0354 0.0375 0.0381 0.0046 0.0272 0.0311 0.0390 0.0398]
It.:  112 Obj.: 0.1557  betaf: 4.0 volfrac: [0.3525 0.1608 0.0389 0.0373 0.0385 0.0387 0.0394 0.0397 0.0356 0.0376 0.0382 0.0047 0.0278 0.0315 0.0391 0.0398]
It.:  113 Obj.: 0.1522  betaf: 4.0 volfrac: [0.3515 0.1601 0.0390 0.0374 0.0385 0.0387 0.0394 0.0397 0.0358 0.0377 0.0383 0.0048 0.0284 0.0319 0.0391 0.0398]
It.:  114 Obj.: 0.1489  betaf: 4.0 volfrac: [0.3505 0.1595 0.0390 0.0375 0.0386 0.0388 0.0395 0.0397 0.0360 0.0378 0.0383 0.0048 0.0289 0.0323 0.0391 0.0398]
It.:  115 Obj.: 0.1458  betaf: 4.0 volfrac: [0.3495 0.1589 0.0390 0.0376 0.0386 0.0388 0.0395 0.0397 0.0361 0.0379 0.0384 0.0049 0.0295 0.0327 0.0392 0.0398]
It.:  116 Obj.: 0.1430  betaf: 4.0 volfrac: [0.3485 0.1584 0.0391 0.0377 0.0386 0.0388 0.0395 0.0397 0.0363 0.0379 0.0385 0.0050 0.0300 0.0330 0.0392 0.0398]
It.:  117 Obj.: 0.1404  betaf: 4.0 volfrac: [0.3475 0.1579 0.0391 0.0378 0.0387 0.0388 0.0395 0.0397 0.0365 0.0380 0.0385 0.0051 0.0304 0.0333 0.0392 0.0398]
It.:  118 Obj.: 0.1379  betaf: 4.0 volfrac: [0.3466 0.1575 0.0391 0.0379 0.0387 0.0389 0.0395 0.0397 0.0366 0.0381 0.0386 0.0052 0.0309 0.0336 0.0393 0.0398]
It.:  119 Obj.: 0.1356  betaf: 4.0 volfrac: [0.3456 0.1571 0.0392 0.0380 0.0388 0.0389 0.0395 0.0397 0.0368 0.0382 0.0387 0.0053 0.0313 0.0339 0.0393 0.0398]
It.:  120 Obj.: 0.1335  betaf: 4.0 volfrac: [0.3447 0.1567 0.0392 0.0380 0.0388 0.0389 0.0395 0.0397 0.0369 0.0382 0.0387 0.0054 0.0318 0.0342 0.0393 0.0398]
It.:  121 Obj.: 0.1315  betaf: 4.0 volfrac: [0.3438 0.1564 0.0392 0.0381 0.0389 0.0390 0.0396 0.0397 0.0370 0.0383 0.0388 0.0055 0.0322 0.0345 0.0393 0.0398]
It.:  122 Obj.: 0.1296  betaf: 4.0 volfrac: [0.3429 0.1561 0.0392 0.0382 0.0389 0.0390 0.0396 0.0397 0.0372 0.0384 0.0388 0.0056 0.0325 0.0348 0.0394 0.0398]
It.:  123 Obj.: 0.1278  betaf: 4.0 volfrac: [0.3420 0.1558 0.0393 0.0382 0.0389 0.0390 0.0396 0.0397 0.0373 0.0384 0.0389 0.0057 0.0329 0.0350 0.0394 0.0398]
It.:  124 Obj.: 0.1261  betaf: 4.0 volfrac: [0.3411 0.1555 0.0393 0.0383 0.0390 0.0391 0.0396 0.0397 0.0374 0.0385 0.0389 0.0059 0.0332 0.0352 0.0394 0.0398]
It.:  125 Obj.: 0.1245  betaf: 4.0 volfrac: [0.3403 0.1553 0.0393 0.0384 0.0390 0.0391 0.0396 0.0397 0.0375 0.0385 0.0390 0.0060 0.0336 0.0355 0.0394 0.0398]
It.:  126 Obj.: 0.1230  betaf: 4.0 volfrac: [0.3394 0.1551 0.0393 0.0384 0.0390 0.0391 0.0396 0.0397 0.0376 0.0386 0.0390 0.0061 0.0339 0.0357 0.0395 0.0398]
It.:  127 Obj.: 0.1216  betaf: 4.0 volfrac: [0.3386 0.1549 0.0394 0.0385 0.0391 0.0391 0.0396 0.0397 0.0377 0.0386 0.0391 0.0063 0.0342 0.0359 0.0395 0.0398]
It.:  128 Obj.: 0.1203  betaf: 4.0 volfrac: [0.3379 0.1547 0.0394 0.0385 0.0391 0.0392 0.0396 0.0397 0.0378 0.0387 0.0391 0.0064 0.0345 0.0361 0.0395 0.0398]
It.:  129 Obj.: 0.1191  betaf: 4.0 volfrac: [0.3371 0.1545 0.0394 0.0386 0.0391 0.0392 0.0397 0.0398 0.0379 0.0387 0.0391 0.0066 0.0347 0.0363 0.0395 0.0398]
It.:  130 Obj.: 0.1179  betaf: 4.0 volfrac: [0.3363 0.1543 0.0394 0.0386 0.0392 0.0392 0.0397 0.0398 0.0380 0.0388 0.0392 0.0067 0.0350 0.0364 0.0395 0.0398]
It.:  131 Obj.: 0.1168  betaf: 4.0 volfrac: [0.3356 0.1541 0.0394 0.0386 0.0392 0.0392 0.0397 0.0398 0.0381 0.0388 0.0392 0.0069 0.0352 0.0366 0.0396 0.0399]
It.:  132 Obj.: 0.1157  betaf: 4.0 volfrac: [0.3349 0.1540 0.0395 0.0387 0.0392 0.0393 0.0397 0.0398 0.0382 0.0389 0.0393 0.0071 0.0355 0.0368 0.0396 0.0399]
It.:  133 Obj.: 0.1147  betaf: 4.0 volfrac: [0.3342 0.1538 0.0395 0.0387 0.0393 0.0393 0.0397 0.0398 0.0383 0.0389 0.0393 0.0073 0.0357 0.0369 0.0396 0.0399]
It.:  134 Obj.: 0.1138  betaf: 4.0 volfrac: [0.3335 0.1536 0.0395 0.0387 0.0393 0.0393 0.0397 0.0398 0.0383 0.0390 0.0393 0.0075 0.0359 0.0371 0.0396 0.0399]
It.:  135 Obj.: 0.1129  betaf: 4.0 volfrac: [0.3328 0.1535 0.0395 0.0388 0.0393 0.0393 0.0397 0.0398 0.0384 0.0390 0.0393 0.0077 0.0361 0.0372 0.0396 0.0399]
It.:  136 Obj.: 0.1121  betaf: 4.0 volfrac: [0.3321 0.1534 0.0395 0.0388 0.0393 0.0394 0.0397 0.0398 0.0385 0.0390 0.0394 0.0079 0.0363 0.0373 0.0396 0.0399]
It.:  137 Obj.: 0.1113  betaf: 4.0 volfrac: [0.3314 0.1532 0.0395 0.0388 0.0394 0.0394 0.0397 0.0398 0.0385 0.0391 0.0394 0.0082 0.0365 0.0375 0.0397 0.0399]
It.:  138 Obj.: 0.1106  betaf: 4.0 volfrac: [0.3308 0.1531 0.0396 0.0389 0.0394 0.0394 0.0397 0.0398 0.0386 0.0391 0.0394 0.0084 0.0366 0.0376 0.0397 0.0399]
It.:  139 Obj.: 0.1099  betaf: 4.0 volfrac: [0.3301 0.1530 0.0396 0.0389 0.0394 0.0394 0.0397 0.0398 0.0387 0.0392 0.0394 0.0087 0.0368 0.0377 0.0397 0.0399]
It.:  140 Obj.: 0.1093  betaf: 4.0 volfrac: [0.3295 0.1529 0.0396 0.0389 0.0394 0.0394 0.0398 0.0398 0.0387 0.0392 0.0395 0.0089 0.0369 0.0378 0.0397 0.0399]
It.:  141 Obj.: 0.1087  betaf: 4.0 volfrac: [0.3288 0.1528 0.0396 0.0390 0.0395 0.0395 0.0398 0.0398 0.0388 0.0392 0.0395 0.0092 0.0371 0.0379 0.0397 0.0399]
It.:  142 Obj.: 0.1081  betaf: 4.0 volfrac: [0.3282 0.1528 0.0396 0.0390 0.0395 0.0395 0.0398 0.0398 0.0388 0.0392 0.0395 0.0095 0.0372 0.0380 0.0397 0.0399]
It.:  143 Obj.: 0.1075  betaf: 4.0 volfrac: [0.3275 0.1527 0.0396 0.0390 0.0395 0.0395 0.0398 0.0398 0.0389 0.0393 0.0395 0.0097 0.0374 0.0381 0.0397 0.0399]
It.:  144 Obj.: 0.1070  betaf: 4.0 volfrac: [0.3269 0.1527 0.0396 0.0391 0.0395 0.0395 0.0398 0.0398 0.0389 0.0393 0.0396 0.0100 0.0375 0.0382 0.0397 0.0399]
It.:  145 Obj.: 0.1065  betaf: 4.0 volfrac: [0.3263 0.1526 0.0396 0.0391 0.0395 0.0395 0.0398 0.0398 0.0390 0.0393 0.0396 0.0103 0.0376 0.0383 0.0397 0.0399]
It.:  146 Obj.: 0.1060  betaf: 4.0 volfrac: [0.3256 0.1526 0.0397 0.0391 0.0396 0.0395 0.0398 0.0399 0.0390 0.0394 0.0396 0.0105 0.0377 0.0384 0.0398 0.0399]
It.:  147 Obj.: 0.1055  betaf: 4.0 volfrac: [0.3250 0.1526 0.0397 0.0391 0.0396 0.0396 0.0398 0.0399 0.0391 0.0394 0.0396 0.0108 0.0378 0.0384 0.0398 0.0399]
It.:  148 Obj.: 0.1051  betaf: 4.0 volfrac: [0.3244 0.1526 0.0397 0.0392 0.0396 0.0396 0.0398 0.0399 0.0391 0.0394 0.0396 0.0111 0.0379 0.0385 0.0398 0.0399]
It.:  149 Obj.: 0.1047  betaf: 4.0 volfrac: [0.3238 0.1526 0.0397 0.0392 0.0396 0.0396 0.0398 0.0399 0.0392 0.0394 0.0396 0.0114 0.0380 0.0386 0.0398 0.0399]
It.:  150 Obj.: 0.1043  betaf: 8.0 volfrac: [0.3415 0.1349 0.0394 0.0388 0.0387 0.0393 0.0400 0.0403 0.0391 0.0390 0.0397 0.0108 0.0393 0.0388 0.0405 0.0400]
It.:  151 Obj.: 0.0743  betaf: 8.0 volfrac: [0.3409 0.1346 0.0394 0.0388 0.0388 0.0393 0.0400 0.0402 0.0391 0.0391 0.0397 0.0114 0.0393 0.0389 0.0404 0.0400]
It.:  152 Obj.: 0.0740  betaf: 8.0 volfrac: [0.3404 0.1344 0.0394 0.0388 0.0388 0.0394 0.0400 0.0402 0.0392 0.0391 0.0397 0.0121 0.0394 0.0389 0.0404 0.0400]
It.:  153 Obj.: 0.0737  betaf: 8.0 volfrac: [0.3398 0.1341 0.0394 0.0388 0.0389 0.0394 0.0400 0.0402 0.0392 0.0391 0.0397 0.0127 0.0394 0.0390 0.0404 0.0400]
It.:  154 Obj.: 0.0735  betaf: 8.0 volfrac: [0.3393 0.1339 0.0394 0.0388 0.0389 0.0394 0.0400 0.0402 0.0392 0.0391 0.0397 0.0134 0.0394 0.0390 0.0404 0.0400]
It.:  155 Obj.: 0.0733  betaf: 8.0 volfrac: [0.3387 0.1337 0.0394 0.0388 0.0390 0.0394 0.0400 0.0402 0.0393 0.0392 0.0397 0.0141 0.0394 0.0390 0.0403 0.0399]
It.:  156 Obj.: 0.0731  betaf: 8.0 volfrac: [0.3381 0.1335 0.0394 0.0389 0.0390 0.0394 0.0400 0.0402 0.0393 0.0392 0.0397 0.0147 0.0394 0.0391 0.0403 0.0399]
It.:  157 Obj.: 0.0730  betaf: 8.0 volfrac: [0.3374 0.1333 0.0395 0.0389 0.0390 0.0394 0.0400 0.0401 0.0393 0.0392 0.0397 0.0154 0.0395 0.0391 0.0403 0.0399]
It.:  158 Obj.: 0.0728  betaf: 8.0 volfrac: [0.3368 0.1331 0.0395 0.0389 0.0391 0.0394 0.0400 0.0401 0.0393 0.0393 0.0397 0.0161 0.0395 0.0391 0.0403 0.0399]
It.:  159 Obj.: 0.0726  betaf: 8.0 volfrac: [0.3361 0.1329 0.0395 0.0389 0.0391 0.0394 0.0400 0.0401 0.0394 0.0393 0.0397 0.0168 0.0395 0.0392 0.0402 0.0399]
It.:  160 Obj.: 0.0724  betaf: 8.0 volfrac: [0.3355 0.1327 0.0395 0.0389 0.0392 0.0394 0.0400 0.0401 0.0394 0.0393 0.0397 0.0175 0.0395 0.0392 0.0402 0.0399]
It.:  161 Obj.: 0.0723  betaf: 8.0 volfrac: [0.3348 0.1325 0.0395 0.0389 0.0392 0.0395 0.0399 0.0401 0.0394 0.0394 0.0397 0.0182 0.0395 0.0392 0.0402 0.0399]
It.:  162 Obj.: 0.0721  betaf: 8.0 volfrac: [0.3341 0.1324 0.0395 0.0389 0.0392 0.0395 0.0399 0.0401 0.0394 0.0394 0.0397 0.0189 0.0396 0.0393 0.0402 0.0399]
It.:  163 Obj.: 0.0720  betaf: 8.0 volfrac: [0.3334 0.1322 0.0395 0.0389 0.0393 0.0395 0.0399 0.0401 0.0395 0.0394 0.0397 0.0196 0.0396 0.0393 0.0402 0.0399]
It.:  164 Obj.: 0.0718  betaf: 8.0 volfrac: [0.3327 0.1321 0.0395 0.0390 0.0393 0.0395 0.0399 0.0401 0.0395 0.0394 0.0397 0.0203 0.0396 0.0393 0.0402 0.0399]
It.:  165 Obj.: 0.0717  betaf: 8.0 volfrac: [0.3321 0.1319 0.0395 0.0390 0.0393 0.0395 0.0399 0.0401 0.0395 0.0394 0.0397 0.0210 0.0396 0.0394 0.0401 0.0399]
It.:  166 Obj.: 0.0715  betaf: 8.0 volfrac: [0.3313 0.1318 0.0395 0.0390 0.0393 0.0395 0.0399 0.0401 0.0395 0.0395 0.0397 0.0217 0.0396 0.0394 0.0401 0.0399]
It.:  167 Obj.: 0.0714  betaf: 8.0 volfrac: [0.3306 0.1317 0.0395 0.0390 0.0394 0.0395 0.0399 0.0401 0.0395 0.0395 0.0397 0.0224 0.0396 0.0394 0.0401 0.0399]
It.:  168 Obj.: 0.0712  betaf: 8.0 volfrac: [0.3299 0.1316 0.0395 0.0390 0.0394 0.0395 0.0399 0.0400 0.0396 0.0395 0.0397 0.0231 0.0396 0.0394 0.0401 0.0399]
It.:  169 Obj.: 0.0711  betaf: 8.0 volfrac: [0.3292 0.1315 0.0396 0.0390 0.0394 0.0396 0.0399 0.0400 0.0396 0.0395 0.0397 0.0238 0.0397 0.0395 0.0401 0.0399]
It.:  170 Obj.: 0.0710  betaf: 8.0 volfrac: [0.3285 0.1315 0.0396 0.0391 0.0394 0.0396 0.0399 0.0400 0.0396 0.0395 0.0397 0.0245 0.0397 0.0395 0.0401 0.0399]
It.:  171 Obj.: 0.0708  betaf: 8.0 volfrac: [0.3278 0.1314 0.0396 0.0391 0.0395 0.0396 0.0399 0.0400 0.0396 0.0396 0.0397 0.0251 0.0397 0.0395 0.0401 0.0399]
It.:  172 Obj.: 0.0707  betaf: 8.0 volfrac: [0.3270 0.1314 0.0396 0.0391 0.0395 0.0396 0.0399 0.0400 0.0396 0.0396 0.0397 0.0258 0.0397 0.0395 0.0401 0.0399]
It.:  173 Obj.: 0.0706  betaf: 8.0 volfrac: [0.3263 0.1313 0.0396 0.0391 0.0395 0.0396 0.0399 0.0400 0.0396 0.0396 0.0397 0.0264 0.0397 0.0395 0.0401 0.0399]
It.:  174 Obj.: 0.0704  betaf: 8.0 volfrac: [0.3256 0.1313 0.0396 0.0391 0.0395 0.0396 0.0399 0.0400 0.0396 0.0396 0.0397 0.0271 0.0397 0.0396 0.0401 0.0399]
It.:  175 Obj.: 0.0703  betaf: 8.0 volfrac: [0.3249 0.1313 0.0396 0.0392 0.0396 0.0396 0.0399 0.0400 0.0397 0.0396 0.0397 0.0277 0.0397 0.0396 0.0400 0.0399]
It.:  176 Obj.: 0.0702  betaf: 8.0 volfrac: [0.3242 0.1313 0.0396 0.0392 0.0396 0.0396 0.0399 0.0400 0.0397 0.0396 0.0397 0.0283 0.0397 0.0396 0.0400 0.0399]
It.:  177 Obj.: 0.0701  betaf: 8.0 volfrac: [0.3235 0.1314 0.0396 0.0392 0.0396 0.0396 0.0399 0.0400 0.0397 0.0396 0.0397 0.0289 0.0397 0.0396 0.0400 0.0399]
It.:  178 Obj.: 0.0700  betaf: 8.0 volfrac: [0.3228 0.1314 0.0396 0.0392 0.0396 0.0396 0.0399 0.0400 0.0397 0.0397 0.0397 0.0294 0.0398 0.0396 0.0400 0.0399]
It.:  179 Obj.: 0.0698  betaf: 8.0 volfrac: [0.3222 0.1314 0.0396 0.0392 0.0396 0.0396 0.0399 0.0400 0.0397 0.0397 0.0397 0.0299 0.0398 0.0396 0.0400 0.0399]
It.:  180 Obj.: 0.0697  betaf: 8.0 volfrac: [0.3215 0.1315 0.0396 0.0393 0.0396 0.0397 0.0399 0.0400 0.0397 0.0397 0.0397 0.0304 0.0398 0.0396 0.0400 0.0399]
It.:  181 Obj.: 0.0696  betaf: 8.0 volfrac: [0.3209 0.1316 0.0396 0.0393 0.0396 0.0397 0.0399 0.0400 0.0397 0.0397 0.0397 0.0309 0.0398 0.0397 0.0400 0.0399]
It.:  182 Obj.: 0.0695  betaf: 8.0 volfrac: [0.3203 0.1317 0.0396 0.0393 0.0397 0.0397 0.0399 0.0400 0.0397 0.0397 0.0397 0.0313 0.0398 0.0397 0.0400 0.0399]
It.:  183 Obj.: 0.0694  betaf: 8.0 volfrac: [0.3196 0.1318 0.0397 0.0393 0.0397 0.0397 0.0399 0.0400 0.0397 0.0397 0.0398 0.0317 0.0398 0.0397 0.0400 0.0399]
It.:  184 Obj.: 0.0692  betaf: 8.0 volfrac: [0.3190 0.1319 0.0397 0.0393 0.0397 0.0397 0.0399 0.0400 0.0397 0.0397 0.0398 0.0321 0.0398 0.0397 0.0400 0.0399]
It.:  185 Obj.: 0.0691  betaf: 8.0 volfrac: [0.3184 0.1321 0.0397 0.0394 0.0397 0.0397 0.0399 0.0400 0.0398 0.0397 0.0398 0.0325 0.0398 0.0397 0.0400 0.0399]
It.:  186 Obj.: 0.0690  betaf: 8.0 volfrac: [0.3178 0.1322 0.0397 0.0394 0.0397 0.0397 0.0399 0.0400 0.0398 0.0397 0.0398 0.0329 0.0398 0.0397 0.0400 0.0399]
It.:  187 Obj.: 0.0689  betaf: 8.0 volfrac: [0.3172 0.1324 0.0397 0.0394 0.0397 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0332 0.0398 0.0397 0.0400 0.0399]
It.:  188 Obj.: 0.0688  betaf: 8.0 volfrac: [0.3166 0.1326 0.0397 0.0394 0.0397 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0336 0.0398 0.0397 0.0400 0.0399]
It.:  189 Obj.: 0.0687  betaf: 8.0 volfrac: [0.3160 0.1328 0.0397 0.0394 0.0397 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0339 0.0398 0.0397 0.0400 0.0399]
It.:  190 Obj.: 0.0687  betaf: 8.0 volfrac: [0.3155 0.1330 0.0397 0.0395 0.0398 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0342 0.0398 0.0398 0.0400 0.0399]
It.:  191 Obj.: 0.0686  betaf: 8.0 volfrac: [0.3149 0.1332 0.0397 0.0395 0.0398 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0344 0.0398 0.0398 0.0400 0.0399]
It.:  192 Obj.: 0.0685  betaf: 8.0 volfrac: [0.3143 0.1334 0.0397 0.0395 0.0398 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0347 0.0398 0.0398 0.0400 0.0399]
It.:  193 Obj.: 0.0684  betaf: 8.0 volfrac: [0.3138 0.1337 0.0397 0.0395 0.0398 0.0397 0.0399 0.0400 0.0398 0.0398 0.0398 0.0350 0.0399 0.0398 0.0400 0.0399]
It.:  194 Obj.: 0.0683  betaf: 8.0 volfrac: [0.3132 0.1339 0.0397 0.0395 0.0398 0.0398 0.0399 0.0400 0.0398 0.0398 0.0398 0.0352 0.0399 0.0398 0.0400 0.0399]
It.:  195 Obj.: 0.0682  betaf: 8.0 volfrac: [0.3126 0.1342 0.0397 0.0395 0.0398 0.0398 0.0399 0.0400 0.0398 0.0398 0.0398 0.0354 0.0399 0.0398 0.0400 0.0399]
It.:  196 Obj.: 0.0681  betaf: 8.0 volfrac: [0.3121 0.1345 0.0397 0.0396 0.0398 0.0398 0.0399 0.0400 0.0398 0.0398 0.0398 0.0357 0.0399 0.0398 0.0400 0.0399]
It.:  197 Obj.: 0.0681  betaf: 8.0 volfrac: [0.3115 0.1348 0.0397 0.0396 0.0398 0.0398 0.0399 0.0400 0.0398 0.0398 0.0398 0.0359 0.0399 0.0398 0.0400 0.0399]
It.:  198 Obj.: 0.0680  betaf: 8.0 volfrac: [0.3110 0.1350 0.0398 0.0396 0.0398 0.0398 0.0399 0.0400 0.0399 0.0398 0.0398 0.0361 0.0399 0.0398 0.0400 0.0399]
It.:  199 Obj.: 0.0679  betaf: 8.0 volfrac: [0.3104 0.1353 0.0398 0.0396 0.0398 0.0398 0.0399 0.0400 0.0399 0.0398 0.0398 0.0363 0.0399 0.0398 0.0400 0.0399]
It.:  200 Obj.: 0.0679  betaf: 16.0 volfrac: [0.3232 0.1235 0.0395 0.0381 0.0390 0.0391 0.0400 0.0402 0.0408 0.0395 0.0393 0.0369 0.0404 0.0404 0.0405 0.0396]
It.:  201 Obj.: 0.0550  betaf: 16.0 volfrac: [0.3233 0.1233 0.0395 0.0381 0.0391 0.0391 0.0400 0.0402 0.0407 0.0395 0.0393 0.0370 0.0404 0.0403 0.0404 0.0396]
It.:  202 Obj.: 0.0549  betaf: 16.0 volfrac: [0.3233 0.1232 0.0395 0.0382 0.0391 0.0392 0.0400 0.0402 0.0407 0.0395 0.0393 0.0371 0.0403 0.0403 0.0404 0.0397]
It.:  203 Obj.: 0.0548  betaf: 16.0 volfrac: [0.3232 0.1231 0.0395 0.0383 0.0392 0.0392 0.0400 0.0402 0.0406 0.0395 0.0393 0.0373 0.0403 0.0403 0.0404 0.0397]
It.:  204 Obj.: 0.0548  betaf: 16.0 volfrac: [0.3231 0.1230 0.0396 0.0383 0.0392 0.0392 0.0400 0.0402 0.0406 0.0395 0.0394 0.0374 0.0403 0.0403 0.0404 0.0397]
It.:  205 Obj.: 0.0547  betaf: 16.0 volfrac: [0.3229 0.1230 0.0396 0.0384 0.0392 0.0393 0.0400 0.0401 0.0405 0.0396 0.0394 0.0375 0.0403 0.0403 0.0403 0.0397]
It.:  206 Obj.: 0.0547  betaf: 16.0 volfrac: [0.3227 0.1229 0.0396 0.0385 0.0393 0.0393 0.0400 0.0401 0.0405 0.0396 0.0394 0.0376 0.0403 0.0402 0.0403 0.0397]
It.:  207 Obj.: 0.0546  betaf: 16.0 volfrac: [0.3225 0.1229 0.0396 0.0385 0.0393 0.0393 0.0400 0.0401 0.0405 0.0396 0.0394 0.0377 0.0402 0.0402 0.0403 0.0397]
It.:  208 Obj.: 0.0546  betaf: 16.0 volfrac: [0.3223 0.1229 0.0396 0.0386 0.0393 0.0393 0.0400 0.0401 0.0405 0.0396 0.0394 0.0378 0.0402 0.0402 0.0403 0.0397]
It.:  209 Obj.: 0.0545  betaf: 16.0 volfrac: [0.3221 0.1229 0.0396 0.0387 0.0394 0.0394 0.0400 0.0401 0.0404 0.0396 0.0395 0.0380 0.0402 0.0402 0.0402 0.0397]
It.:  210 Obj.: 0.0545  betaf: 16.0 volfrac: [0.3219 0.1230 0.0396 0.0387 0.0394 0.0394 0.0400 0.0401 0.0404 0.0396 0.0395 0.0380 0.0402 0.0402 0.0402 0.0397]
It.:  211 Obj.: 0.0545  betaf: 16.0 volfrac: [0.3217 0.1230 0.0396 0.0388 0.0394 0.0394 0.0400 0.0401 0.0404 0.0396 0.0395 0.0381 0.0402 0.0402 0.0402 0.0398]
It.:  212 Obj.: 0.0544  betaf: 16.0 volfrac: [0.3216 0.1230 0.0397 0.0388 0.0394 0.0394 0.0400 0.0401 0.0404 0.0397 0.0395 0.0382 0.0402 0.0402 0.0402 0.0398]
It.:  213 Obj.: 0.0544  betaf: 16.0 volfrac: [0.3214 0.1230 0.0397 0.0389 0.0395 0.0395 0.0400 0.0401 0.0403 0.0397 0.0395 0.0383 0.0402 0.0401 0.0402 0.0398]
It.:  214 Obj.: 0.0544  betaf: 16.0 volfrac: [0.3212 0.1230 0.0397 0.0389 0.0395 0.0395 0.0400 0.0401 0.0403 0.0397 0.0396 0.0384 0.0402 0.0401 0.0402 0.0398]
It.:  215 Obj.: 0.0543  betaf: 16.0 volfrac: [0.3211 0.1230 0.0397 0.0390 0.0395 0.0395 0.0399 0.0401 0.0403 0.0397 0.0396 0.0385 0.0402 0.0401 0.0402 0.0398]
It.:  216 Obj.: 0.0543  betaf: 16.0 volfrac: [0.3209 0.1230 0.0397 0.0390 0.0395 0.0395 0.0399 0.0401 0.0403 0.0397 0.0396 0.0385 0.0401 0.0401 0.0401 0.0398]
It.:  217 Obj.: 0.0542  betaf: 16.0 volfrac: [0.3208 0.1230 0.0397 0.0391 0.0396 0.0395 0.0399 0.0401 0.0402 0.0397 0.0396 0.0386 0.0401 0.0401 0.0401 0.0398]
It.:  218 Obj.: 0.0542  betaf: 16.0 volfrac: [0.3207 0.1230 0.0397 0.0391 0.0396 0.0396 0.0399 0.0401 0.0402 0.0397 0.0396 0.0387 0.0401 0.0401 0.0401 0.0398]
It.:  219 Obj.: 0.0542  betaf: 16.0 volfrac: [0.3205 0.1230 0.0397 0.0392 0.0396 0.0396 0.0399 0.0400 0.0402 0.0397 0.0396 0.0387 0.0401 0.0401 0.0401 0.0398]
It.:  220 Obj.: 0.0541  betaf: 16.0 volfrac: [0.3204 0.1231 0.0397 0.0392 0.0396 0.0396 0.0399 0.0400 0.0402 0.0397 0.0396 0.0388 0.0401 0.0401 0.0401 0.0398]
It.:  221 Obj.: 0.0541  betaf: 16.0 volfrac: [0.3202 0.1231 0.0397 0.0392 0.0396 0.0396 0.0399 0.0400 0.0402 0.0397 0.0396 0.0388 0.0401 0.0401 0.0401 0.0398]
It.:  222 Obj.: 0.0541  betaf: 16.0 volfrac: [0.3201 0.1231 0.0398 0.0393 0.0396 0.0396 0.0399 0.0400 0.0402 0.0398 0.0396 0.0389 0.0401 0.0401 0.0401 0.0398]
It.:  223 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3200 0.1232 0.0398 0.0393 0.0397 0.0396 0.0399 0.0400 0.0402 0.0398 0.0396 0.0389 0.0401 0.0400 0.0401 0.0398]
It.:  224 Obj.: 0.0540  betaf: 16.0 volfrac: [0.3198 0.1232 0.0398 0.0393 0.0397 0.0397 0.0399 0.0400 0.0401 0.0398 0.0396 0.0390 0.0401 0.0400 0.0400 0.0398]
It.:  225 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3197 0.1233 0.0398 0.0394 0.0397 0.0397 0.0399 0.0400 0.0401 0.0398 0.0396 0.0390 0.0401 0.0400 0.0400 0.0398]
It.:  226 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3196 0.1234 0.0398 0.0394 0.0397 0.0397 0.0399 0.0400 0.0401 0.0398 0.0396 0.0390 0.0401 0.0400 0.0400 0.0398]
It.:  227 Obj.: 0.0539  betaf: 16.0 volfrac: [0.3194 0.1234 0.0398 0.0394 0.0397 0.0397 0.0399 0.0400 0.0401 0.0398 0.0396 0.0391 0.0401 0.0400 0.0400 0.0398]
It.:  228 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3192 0.1235 0.0398 0.0394 0.0397 0.0397 0.0399 0.0400 0.0401 0.0398 0.0397 0.0391 0.0401 0.0400 0.0400 0.0398]
It.:  229 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3191 0.1236 0.0398 0.0395 0.0397 0.0397 0.0399 0.0400 0.0401 0.0398 0.0397 0.0392 0.0401 0.0400 0.0400 0.0398]
It.:  230 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3189 0.1237 0.0398 0.0395 0.0398 0.0397 0.0399 0.0400 0.0401 0.0398 0.0397 0.0392 0.0401 0.0400 0.0400 0.0398]
It.:  231 Obj.: 0.0538  betaf: 16.0 volfrac: [0.3187 0.1238 0.0398 0.0395 0.0398 0.0397 0.0399 0.0400 0.0401 0.0398 0.0397 0.0392 0.0400 0.0400 0.0400 0.0398]
It.:  232 Obj.: 0.0537  betaf: 16.0 volfrac: [0.3185 0.1239 0.0398 0.0395 0.0398 0.0397 0.0399 0.0400 0.0401 0.0398 0.0397 0.0393 0.0400 0.0400 0.0400 0.0399]
It.:  233 Obj.: 0.0537  betaf: 16.0 volfrac: [0.3183 0.1240 0.0398 0.0396 0.0398 0.0398 0.0399 0.0400 0.0401 0.0398 0.0397 0.0393 0.0400 0.0400 0.0400 0.0399]
It.:  234 Obj.: 0.0537  betaf: 16.0 volfrac: [0.3181 0.1241 0.0398 0.0396 0.0398 0.0398 0.0399 0.0400 0.0401 0.0398 0.0397 0.0393 0.0400 0.0400 0.0400 0.0399]
It.:  235 Obj.: 0.0537  betaf: 16.0 volfrac: [0.3179 0.1242 0.0399 0.0396 0.0398 0.0398 0.0399 0.0400 0.0401 0.0399 0.0397 0.0394 0.0400 0.0400 0.0400 0.0399]
It.:  236 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3177 0.1244 0.0399 0.0396 0.0398 0.0398 0.0399 0.0400 0.0401 0.0399 0.0397 0.0394 0.0400 0.0400 0.0400 0.0399]
It.:  237 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3175 0.1245 0.0399 0.0396 0.0398 0.0398 0.0399 0.0400 0.0400 0.0399 0.0397 0.0394 0.0400 0.0400 0.0400 0.0399]
It.:  238 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3173 0.1247 0.0399 0.0397 0.0398 0.0398 0.0399 0.0400 0.0400 0.0399 0.0398 0.0394 0.0400 0.0400 0.0400 0.0399]
It.:  239 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3170 0.1248 0.0399 0.0397 0.0398 0.0398 0.0399 0.0400 0.0400 0.0399 0.0398 0.0395 0.0400 0.0400 0.0400 0.0399]
It.:  240 Obj.: 0.0536  betaf: 16.0 volfrac: [0.3168 0.1249 0.0399 0.0397 0.0398 0.0398 0.0399 0.0400 0.0400 0.0399 0.0398 0.0395 0.0400 0.0400 0.0400 0.0399]
It.:  241 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3166 0.1251 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0395 0.0400 0.0400 0.0400 0.0399]
It.:  242 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3164 0.1253 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0395 0.0400 0.0400 0.0400 0.0399]
It.:  243 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3162 0.1254 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0396 0.0400 0.0400 0.0400 0.0399]
It.:  244 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3160 0.1256 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0396 0.0400 0.0400 0.0400 0.0399]
It.:  245 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3158 0.1257 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0396 0.0400 0.0400 0.0400 0.0399]
It.:  246 Obj.: 0.0535  betaf: 16.0 volfrac: [0.3155 0.1259 0.0399 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0396 0.0400 0.0400 0.0400 0.0399]
It.:  247 Obj.: 0.0534  betaf: 16.0 volfrac: [0.3153 0.1261 0.0399 0.0398 0.0399 0.0398 0.0400 0.0400 0.0400 0.0399 0.0398 0.0396 0.0400 0.0400 0.0400 0.0399]
It.:  248 Obj.: 0.0534  betaf: 16.0 volfrac: [0.3151 0.1263 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0398 0.0396 0.0400 0.0400 0.0400 0.0399]
It.:  249 Obj.: 0.0534  betaf: 16.0 volfrac: [0.3148 0.1265 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0398 0.0397 0.0400 0.0400 0.0400 0.0399]
It.:  250 Obj.: 0.0534  betaf: 32.0 volfrac: [0.3203 0.1212 0.0397 0.0392 0.0396 0.0395 0.0399 0.0401 0.0406 0.0397 0.0398 0.0401 0.0402 0.0402 0.0400 0.0398]
It.:  251 Obj.: 0.0483  betaf: 32.0 volfrac: [0.3205 0.1212 0.0397 0.0392 0.0396 0.0395 0.0399 0.0401 0.0405 0.0397 0.0398 0.0401 0.0401 0.0402 0.0400 0.0398]
It.:  252 Obj.: 0.0483  betaf: 32.0 volfrac: [0.3206 0.1213 0.0397 0.0392 0.0396 0.0395 0.0399 0.0401 0.0405 0.0397 0.0398 0.0401 0.0401 0.0401 0.0400 0.0398]
It.:  253 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3206 0.1213 0.0397 0.0392 0.0396 0.0395 0.0399 0.0401 0.0404 0.0397 0.0398 0.0400 0.0401 0.0401 0.0400 0.0398]
It.:  254 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3206 0.1213 0.0398 0.0393 0.0396 0.0395 0.0399 0.0401 0.0404 0.0397 0.0398 0.0400 0.0401 0.0401 0.0400 0.0398]
It.:  255 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3206 0.1213 0.0398 0.0393 0.0396 0.0396 0.0399 0.0401 0.0404 0.0397 0.0398 0.0400 0.0401 0.0400 0.0400 0.0398]
It.:  256 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3205 0.1213 0.0398 0.0393 0.0397 0.0396 0.0399 0.0401 0.0404 0.0397 0.0398 0.0400 0.0401 0.0400 0.0400 0.0398]
It.:  257 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3205 0.1213 0.0398 0.0393 0.0397 0.0396 0.0399 0.0401 0.0404 0.0397 0.0398 0.0400 0.0401 0.0400 0.0400 0.0398]
It.:  258 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3205 0.1213 0.0398 0.0394 0.0397 0.0396 0.0399 0.0401 0.0403 0.0398 0.0398 0.0400 0.0401 0.0400 0.0400 0.0398]
It.:  259 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3204 0.1213 0.0398 0.0394 0.0397 0.0396 0.0399 0.0401 0.0403 0.0398 0.0398 0.0400 0.0401 0.0400 0.0400 0.0398]
It.:  260 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3204 0.1212 0.0398 0.0394 0.0397 0.0396 0.0399 0.0401 0.0403 0.0398 0.0398 0.0400 0.0401 0.0400 0.0400 0.0398]
It.:  261 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3203 0.1212 0.0398 0.0395 0.0397 0.0397 0.0399 0.0401 0.0403 0.0398 0.0399 0.0400 0.0401 0.0400 0.0400 0.0399]
It.:  262 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3203 0.1212 0.0398 0.0395 0.0397 0.0397 0.0399 0.0401 0.0403 0.0398 0.0399 0.0400 0.0401 0.0400 0.0400 0.0399]
It.:  263 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3202 0.1212 0.0398 0.0395 0.0398 0.0397 0.0399 0.0401 0.0403 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  264 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3202 0.1212 0.0398 0.0395 0.0398 0.0397 0.0399 0.0401 0.0402 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  265 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3201 0.1212 0.0399 0.0396 0.0398 0.0397 0.0399 0.0400 0.0402 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  266 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3201 0.1212 0.0399 0.0396 0.0398 0.0397 0.0399 0.0400 0.0402 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  267 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3200 0.1212 0.0399 0.0396 0.0398 0.0397 0.0399 0.0400 0.0402 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  268 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3200 0.1212 0.0399 0.0396 0.0398 0.0398 0.0399 0.0400 0.0402 0.0398 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  269 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3199 0.1212 0.0399 0.0396 0.0398 0.0398 0.0399 0.0400 0.0402 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  270 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3199 0.1212 0.0399 0.0397 0.0398 0.0398 0.0399 0.0400 0.0402 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  271 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3198 0.1212 0.0399 0.0397 0.0398 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  272 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3198 0.1212 0.0399 0.0397 0.0398 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  273 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3197 0.1212 0.0399 0.0397 0.0398 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  274 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3197 0.1212 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  275 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3196 0.1213 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  276 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3196 0.1213 0.0399 0.0397 0.0399 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  277 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3195 0.1213 0.0399 0.0398 0.0399 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  278 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3194 0.1213 0.0399 0.0398 0.0399 0.0398 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  279 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3194 0.1214 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  280 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3193 0.1214 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  281 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3192 0.1215 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  282 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3192 0.1215 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  283 Obj.: 0.0482  betaf: 32.0 volfrac: [0.3191 0.1216 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  284 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3190 0.1216 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  285 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3189 0.1217 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0399]
It.:  286 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3189 0.1217 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  287 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3188 0.1218 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  288 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3187 0.1218 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0401 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  289 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3186 0.1219 0.0399 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  290 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3185 0.1220 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  291 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3184 0.1220 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  292 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3183 0.1221 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  293 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3182 0.1222 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  294 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3182 0.1223 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  295 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3181 0.1223 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  296 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3180 0.1224 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  297 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3178 0.1225 0.0400 0.0399 0.0399 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  298 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3177 0.1226 0.0400 0.0399 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  299 Obj.: 0.0481  betaf: 32.0 volfrac: [0.3176 0.1227 0.0400 0.0399 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  300 Obj.: 0.0481  betaf: 64.0 volfrac: [0.3191 0.1214 0.0399 0.0395 0.0398 0.0397 0.0399 0.0401 0.0403 0.0400 0.0400 0.0404 0.0401 0.0401 0.0400 0.0399]
It.:  301 Obj.: 0.0462  betaf: 64.0 volfrac: [0.3192 0.1214 0.0399 0.0395 0.0398 0.0397 0.0399 0.0401 0.0402 0.0400 0.0400 0.0403 0.0401 0.0401 0.0400 0.0399]
It.:  302 Obj.: 0.0463  betaf: 64.0 volfrac: [0.3191 0.1216 0.0400 0.0396 0.0398 0.0399 0.0398 0.0401 0.0402 0.0400 0.0400 0.0402 0.0401 0.0399 0.0400 0.0399]
It.:  303 Obj.: 0.0463  betaf: 64.0 volfrac: [0.3195 0.1214 0.0400 0.0396 0.0398 0.0400 0.0397 0.0401 0.0402 0.0400 0.0399 0.0401 0.0400 0.0397 0.0399 0.0399]
It.:  304 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3192 0.1217 0.0400 0.0397 0.0398 0.0401 0.0397 0.0400 0.0402 0.0400 0.0400 0.0401 0.0400 0.0396 0.0399 0.0399]
It.:  305 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3196 0.1216 0.0400 0.0397 0.0398 0.0401 0.0397 0.0400 0.0402 0.0400 0.0400 0.0401 0.0400 0.0395 0.0398 0.0400]
It.:  306 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1218 0.0401 0.0397 0.0398 0.0402 0.0397 0.0400 0.0402 0.0400 0.0400 0.0400 0.0400 0.0394 0.0398 0.0400]
It.:  307 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3196 0.1217 0.0401 0.0397 0.0398 0.0402 0.0397 0.0400 0.0402 0.0400 0.0400 0.0400 0.0400 0.0394 0.0397 0.0400]
It.:  308 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3195 0.1218 0.0400 0.0397 0.0399 0.0402 0.0397 0.0400 0.0402 0.0400 0.0400 0.0400 0.0400 0.0393 0.0397 0.0400]
It.:  309 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3195 0.1218 0.0400 0.0397 0.0399 0.0402 0.0397 0.0400 0.0402 0.0400 0.0400 0.0400 0.0400 0.0393 0.0397 0.0400]
It.:  310 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3195 0.1218 0.0400 0.0397 0.0399 0.0402 0.0397 0.0400 0.0402 0.0400 0.0400 0.0400 0.0400 0.0393 0.0397 0.0400]
It.:  311 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3195 0.1218 0.0400 0.0397 0.0399 0.0402 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0394 0.0397 0.0400]
It.:  312 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3195 0.1218 0.0400 0.0398 0.0399 0.0401 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0394 0.0397 0.0400]
It.:  313 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1218 0.0400 0.0398 0.0399 0.0401 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0394 0.0398 0.0400]
It.:  314 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3195 0.1218 0.0400 0.0398 0.0399 0.0401 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0394 0.0398 0.0400]
It.:  315 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1218 0.0400 0.0398 0.0399 0.0400 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0395 0.0398 0.0400]
It.:  316 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1218 0.0400 0.0398 0.0399 0.0400 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0395 0.0398 0.0400]
It.:  317 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1218 0.0400 0.0398 0.0399 0.0400 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0395 0.0398 0.0400]
It.:  318 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1217 0.0400 0.0398 0.0399 0.0400 0.0397 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0395 0.0398 0.0400]
It.:  319 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1217 0.0400 0.0398 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0396 0.0398 0.0400]
It.:  320 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1217 0.0400 0.0398 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0396 0.0398 0.0400]
It.:  321 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1216 0.0400 0.0398 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0396 0.0398 0.0400]
It.:  322 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1216 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0396 0.0398 0.0400]
It.:  323 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1216 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0396 0.0398 0.0400]
It.:  324 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1216 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0396 0.0398 0.0400]
It.:  325 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3194 0.1215 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  326 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1215 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  327 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1215 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  328 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1215 0.0400 0.0399 0.0399 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  329 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1215 0.0400 0.0399 0.0400 0.0400 0.0398 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  330 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1214 0.0400 0.0399 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  331 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3193 0.1214 0.0400 0.0399 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  332 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3192 0.1214 0.0400 0.0399 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  333 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3192 0.1214 0.0400 0.0399 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  334 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3192 0.1214 0.0400 0.0399 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  335 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3192 0.1213 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0397 0.0399 0.0400]
It.:  336 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3191 0.1213 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0397 0.0399 0.0400]
It.:  337 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3191 0.1213 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0397 0.0399 0.0400]
It.:  338 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3191 0.1213 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0397 0.0399 0.0400]
It.:  339 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3191 0.1213 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0397 0.0399 0.0400]
It.:  340 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3191 0.1213 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  341 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3190 0.1214 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  342 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3190 0.1214 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  343 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3190 0.1214 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  344 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3190 0.1214 0.0400 0.0399 0.0400 0.0401 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  345 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3190 0.1214 0.0400 0.0399 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  346 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3189 0.1214 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  347 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3189 0.1214 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  348 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3189 0.1215 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0399 0.0398 0.0399 0.0400]
It.:  349 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3189 0.1215 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0398 0.0399 0.0400]
It.:  350 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3188 0.1215 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400]
It.:  351 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3188 0.1215 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0401 0.0400 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400]
It.:  352 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3188 0.1215 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  353 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3188 0.1216 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  354 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3187 0.1216 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  355 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3187 0.1216 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  356 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3187 0.1216 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  357 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3186 0.1217 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  358 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3186 0.1217 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  359 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3186 0.1218 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  360 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3185 0.1218 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  361 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3185 0.1218 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  362 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3184 0.1219 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  363 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3184 0.1219 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  364 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3183 0.1220 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  365 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3183 0.1220 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  366 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3182 0.1221 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  367 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3181 0.1222 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  368 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3181 0.1222 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  369 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3180 0.1223 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  370 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3179 0.1223 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  371 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3179 0.1224 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  372 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3178 0.1225 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  373 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3177 0.1225 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  374 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3177 0.1226 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  375 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3176 0.1227 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  376 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3175 0.1228 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400]
It.:  377 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3174 0.1229 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  378 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3173 0.1229 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  379 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3172 0.1230 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  380 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3171 0.1231 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  381 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3170 0.1232 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  382 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3169 0.1233 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  383 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3168 0.1234 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  384 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3167 0.1235 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  385 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3166 0.1236 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  386 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3165 0.1237 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  387 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3164 0.1238 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  388 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3163 0.1239 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  389 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3162 0.1241 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  390 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3160 0.1242 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  391 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3159 0.1243 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  392 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3158 0.1244 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  393 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3157 0.1246 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  394 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3155 0.1247 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  395 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3154 0.1248 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  396 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3153 0.1249 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  397 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3151 0.1251 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  398 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3150 0.1252 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  399 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3148 0.1254 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]
It.:  400 Obj.: 0.0464  betaf: 64.0 volfrac: [0.3147 0.1255 0.0400 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400 0.0400]


==> Pylon2D_SF4D8M_vf04x8E1by15_150x60full_400iter_beta50.txt <==
It.:    1 Obj.: 10.0000  betaf: 1.0 volfrac: [0.0631 0.0631 0.0631 0.0631 0.0631 0.0631 0.0631 0.0631 0.0619 0.0619 0.0619 0.0619 0.0619 0.0619 0.0619 0.0619]
It.:    2 Obj.: 10.2757  betaf: 1.0 volfrac: [0.0637 0.0637 0.0637 0.0637 0.0637 0.0637 0.0637 0.0637 0.0613 0.0613 0.0613 0.0613 0.0613 0.0613 0.0613 0.0613]
It.:    3 Obj.: 10.5610  betaf: 1.0 volfrac: [0.0644 0.0644 0.0644 0.0644 0.0644 0.0644 0.0644 0.0644 0.0606 0.0606 0.0606 0.0606 0.0606 0.0606 0.0606 0.0606]
It.:    4 Obj.: 10.8865  betaf: 1.0 volfrac: [0.0651 0.0651 0.0651 0.0651 0.0651 0.0651 0.0651 0.0651 0.0599 0.0599 0.0599 0.0599 0.0599 0.0599 0.0599 0.0599]
It.:    5 Obj.: 11.2593  betaf: 1.0 volfrac: [0.0659 0.0659 0.0659 0.0659 0.0659 0.0659 0.0659 0.0659 0.0591 0.0591 0.0591 0.0591 0.0591 0.0591 0.0591 0.0591]
It.:    6 Obj.: 11.6881  betaf: 1.0 volfrac: [0.0667 0.0667 0.0668 0.0668 0.0668 0.0668 0.0668 0.0668 0.0582 0.0582 0.0582 0.0582 0.0582 0.0582 0.0583 0.0583]
It.:    7 Obj.: 12.1836  betaf: 1.0 volfrac: [0.0677 0.0677 0.0677 0.0677 0.0677 0.0677 0.0677 0.0677 0.0573 0.0573 0.0573 0.0573 0.0573 0.0573 0.0573 0.0573]
It.:    8 Obj.: 12.7595  betaf: 1.0 volfrac: [0.0688 0.0688 0.0688 0.0688 0.0688 0.0688 0.0688 0.0688 0.0562 0.0562 0.0562 0.0562 0.0562 0.0562 0.0562 0.0562]
It.:    9 Obj.: 13.4326  betaf: 1.0 volfrac: [0.0699 0.0699 0.0699 0.0699 0.0699 0.0699 0.0699 0.0699 0.0551 0.0551 0.0551 0.0551 0.0551 0.0551 0.0551 0.0551]
It.:   10 Obj.: 14.2248  betaf: 1.0 volfrac: [0.0712 0.0712 0.0712 0.0712 0.0712 0.0712 0.0712 0.0712 0.0538 0.0538 0.0538 0.0538 0.0538 0.0538 0.0538 0.0538]
It.:   11 Obj.: 15.1640  betaf: 1.0 volfrac: [0.0725 0.0725 0.0725 0.0725 0.0725 0.0725 0.0725 0.0725 0.0525 0.0525 0.0525 0.0525 0.0525 0.0525 0.0525 0.0525]
It.:   12 Obj.: 15.9873  betaf: 1.0 volfrac: [0.0735 0.0735 0.0735 0.0735 0.0735 0.0735 0.0735 0.0735 0.0515 0.0515 0.0515 0.0515 0.0515 0.0515 0.0515 0.0515]
It.:   13 Obj.: 16.3197  betaf: 1.0 volfrac: [0.0745 0.0745 0.0745 0.0745 0.0745 0.0745 0.0745 0.0745 0.0505 0.0505 0.0505 0.0505 0.0505 0.0505 0.0505 0.0505]
It.:   14 Obj.: 16.4455  betaf: 1.0 volfrac: [0.0754 0.0754 0.0754 0.0754 0.0754 0.0754 0.0753 0.0753 0.0496 0.0496 0.0496 0.0496 0.0496 0.0496 0.0496 0.0496]
It.:   15 Obj.: 16.4155  betaf: 1.0 volfrac: [0.0762 0.0762 0.0762 0.0762 0.0762 0.0762 0.0761 0.0761 0.0488 0.0488 0.0488 0.0488 0.0488 0.0488 0.0488 0.0488]
It.:   16 Obj.: 16.2619  betaf: 1.0 volfrac: [0.0771 0.0771 0.0770 0.0770 0.0769 0.0769 0.0769 0.0769 0.0480 0.0480 0.0480 0.0480 0.0480 0.0480 0.0481 0.0481]
It.:   17 Obj.: 16.0073  betaf: 1.0 volfrac: [0.0779 0.0779 0.0777 0.0777 0.0777 0.0776 0.0775 0.0775 0.0473 0.0473 0.0473 0.0473 0.0473 0.0473 0.0473 0.0473]
It.:   18 Obj.: 15.6695  betaf: 1.0 volfrac: [0.0787 0.0787 0.0784 0.0784 0.0783 0.0783 0.0781 0.0781 0.0466 0.0466 0.0466 0.0466 0.0466 0.0466 0.0466 0.0466]
It.:   19 Obj.: 15.2681  betaf: 1.0 volfrac: [0.0795 0.0795 0.0791 0.0791 0.0789 0.0789 0.0786 0.0786 0.0460 0.0460 0.0459 0.0459 0.0460 0.0460 0.0460 0.0460]
It.:   20 Obj.: 14.8228  betaf: 1.0 volfrac: [0.0804 0.0804 0.0797 0.0797 0.0795 0.0795 0.0789 0.0790 0.0454 0.0454 0.0453 0.0453 0.0454 0.0454 0.0454 0.0454]
It.:   21 Obj.: 14.3530  betaf: 1.0 volfrac: [0.0812 0.0812 0.0802 0.0803 0.0800 0.0800 0.0792 0.0793 0.0449 0.0449 0.0447 0.0447 0.0449 0.0449 0.0448 0.0448]
It.:   22 Obj.: 13.8796  betaf: 1.0 volfrac: [0.0821 0.0820 0.0807 0.0808 0.0805 0.0805 0.0794 0.0795 0.0444 0.0444 0.0441 0.0441 0.0444 0.0444 0.0443 0.0443]
It.:   23 Obj.: 13.4231  betaf: 1.0 volfrac: [0.0830 0.0829 0.0812 0.0812 0.0810 0.0809 0.0795 0.0796 0.0440 0.0440 0.0436 0.0436 0.0439 0.0439 0.0439 0.0439]
It.:   24 Obj.: 12.9992  betaf: 1.0 volfrac: [0.0839 0.0838 0.0815 0.0817 0.0813 0.0812 0.0795 0.0796 0.0436 0.0436 0.0431 0.0431 0.0435 0.0436 0.0435 0.0435]
It.:   25 Obj.: 12.6173  betaf: 1.0 volfrac: [0.0848 0.0846 0.0819 0.0821 0.0817 0.0815 0.0794 0.0795 0.0433 0.0433 0.0426 0.0426 0.0432 0.0432 0.0431 0.0431]
It.:   26 Obj.: 12.2803  betaf: 1.0 volfrac: [0.0858 0.0855 0.0822 0.0824 0.0820 0.0818 0.0792 0.0794 0.0430 0.0430 0.0422 0.0422 0.0429 0.0429 0.0428 0.0428]
It.:   27 Obj.: 11.9860  betaf: 1.0 volfrac: [0.0867 0.0863 0.0825 0.0828 0.0822 0.0819 0.0790 0.0792 0.0427 0.0427 0.0418 0.0417 0.0426 0.0426 0.0426 0.0425]
It.:   28 Obj.: 11.7288  betaf: 1.0 volfrac: [0.0877 0.0872 0.0827 0.0832 0.0824 0.0821 0.0787 0.0790 0.0424 0.0425 0.0413 0.0413 0.0423 0.0424 0.0423 0.0423]
It.:   29 Obj.: 11.5007  betaf: 1.0 volfrac: [0.0887 0.0881 0.0830 0.0836 0.0826 0.0822 0.0784 0.0788 0.0422 0.0422 0.0409 0.0409 0.0421 0.0422 0.0421 0.0421]
It.:   30 Obj.: 11.2930  betaf: 1.0 volfrac: [0.0898 0.0890 0.0833 0.0840 0.0827 0.0822 0.0780 0.0785 0.0420 0.0420 0.0405 0.0405 0.0418 0.0420 0.0419 0.0419]
It.:   31 Obj.: 11.0968  betaf: 1.0 volfrac: [0.0908 0.0898 0.0837 0.0845 0.0826 0.0821 0.0776 0.0781 0.0418 0.0419 0.0401 0.0401 0.0416 0.0418 0.0417 0.0417]
It.:   32 Obj.: 10.9035  betaf: 1.0 volfrac: [0.0919 0.0907 0.0842 0.0851 0.0825 0.0819 0.0772 0.0778 0.0417 0.0417 0.0397 0.0397 0.0414 0.0416 0.0415 0.0415]
It.:   33 Obj.: 10.7047  betaf: 1.0 volfrac: [0.0929 0.0916 0.0848 0.0859 0.0822 0.0815 0.0768 0.0774 0.0415 0.0415 0.0394 0.0394 0.0411 0.0414 0.0413 0.0413]
It.:   34 Obj.: 10.4916  betaf: 1.0 volfrac: [0.0940 0.0925 0.0856 0.0869 0.0817 0.0810 0.0763 0.0769 0.0413 0.0413 0.0390 0.0391 0.0409 0.0413 0.0411 0.0411]
It.:   35 Obj.: 10.2548  betaf: 1.0 volfrac: [0.0950 0.0933 0.0868 0.0883 0.0809 0.0803 0.0758 0.0764 0.0411 0.0411 0.0387 0.0388 0.0406 0.0411 0.0409 0.0409]
It.:   36 Obj.: 9.9825  betaf: 1.0 volfrac: [0.0959 0.0941 0.0884 0.0902 0.0798 0.0793 0.0752 0.0758 0.0409 0.0409 0.0385 0.0387 0.0402 0.0409 0.0407 0.0407]
It.:   37 Obj.: 9.6582  betaf: 1.0 volfrac: [0.0969 0.0951 0.0902 0.0921 0.0785 0.0784 0.0746 0.0749 0.0406 0.0406 0.0384 0.0386 0.0398 0.0406 0.0405 0.0404]
It.:   38 Obj.: 9.2703  betaf: 1.0 volfrac: [0.0978 0.0963 0.0921 0.0938 0.0773 0.0776 0.0738 0.0738 0.0404 0.0404 0.0382 0.0384 0.0395 0.0404 0.0402 0.0402]
It.:   39 Obj.: 8.8286  betaf: 1.0 volfrac: [0.0986 0.0976 0.0940 0.0952 0.0762 0.0769 0.0730 0.0726 0.0401 0.0401 0.0381 0.0383 0.0392 0.0401 0.0400 0.0399]
It.:   40 Obj.: 8.3443  betaf: 1.0 volfrac: [0.0995 0.0989 0.0958 0.0964 0.0753 0.0763 0.0721 0.0712 0.0399 0.0399 0.0380 0.0382 0.0389 0.0399 0.0397 0.0397]
It.:   41 Obj.: 7.8297  betaf: 1.0 volfrac: [0.1002 0.1003 0.0974 0.0975 0.0747 0.0759 0.0711 0.0699 0.0397 0.0397 0.0380 0.0381 0.0388 0.0397 0.0395 0.0395]
It.:   42 Obj.: 7.2977  betaf: 1.0 volfrac: [0.1010 0.1017 0.0988 0.0983 0.0743 0.0757 0.0701 0.0685 0.0395 0.0395 0.0379 0.0381 0.0386 0.0395 0.0393 0.0393]
It.:   43 Obj.: 6.7605  betaf: 1.0 volfrac: [0.1018 0.1031 0.1000 0.0990 0.0740 0.0755 0.0691 0.0671 0.0394 0.0393 0.0378 0.0380 0.0385 0.0393 0.0391 0.0391]
It.:   44 Obj.: 6.2286  betaf: 1.0 volfrac: [0.1025 0.1044 0.1011 0.0995 0.0738 0.0755 0.0681 0.0657 0.0392 0.0392 0.0378 0.0379 0.0384 0.0391 0.0389 0.0389]
It.:   45 Obj.: 5.7101  betaf: 1.0 volfrac: [0.1032 0.1058 0.1020 0.0999 0.0739 0.0756 0.0671 0.0644 0.0390 0.0390 0.0377 0.0379 0.0382 0.0389 0.0387 0.0387]
It.:   46 Obj.: 5.2095  betaf: 1.0 volfrac: [0.1039 0.1071 0.1027 0.1002 0.0740 0.0757 0.0662 0.0632 0.0387 0.0389 0.0376 0.0378 0.0381 0.0387 0.0386 0.0386]
It.:   47 Obj.: 4.7301  betaf: 1.0 volfrac: [0.1046 0.1084 0.1032 0.1005 0.0744 0.0758 0.0651 0.0620 0.0384 0.0387 0.0376 0.0377 0.0380 0.0386 0.0384 0.0384]
It.:   48 Obj.: 4.2748  betaf: 1.0 volfrac: [0.1054 0.1097 0.1036 0.1008 0.0748 0.0760 0.0641 0.0609 0.0380 0.0386 0.0375 0.0376 0.0379 0.0385 0.0383 0.0383]
It.:   49 Obj.: 3.8476  betaf: 1.0 volfrac: [0.1064 0.1109 0.1038 0.1012 0.0752 0.0759 0.0629 0.0597 0.0377 0.0385 0.0374 0.0376 0.0379 0.0383 0.0382 0.0382]
It.:   50 Obj.: 3.4522  betaf: 2.0 volfrac: [0.1139 0.1200 0.1100 0.1075 0.0775 0.0768 0.0588 0.0549 0.0334 0.0345 0.0336 0.0340 0.0358 0.0361 0.0367 0.0364]
It.:   51 Obj.: 2.7835  betaf: 2.0 volfrac: [0.1157 0.1189 0.1063 0.1061 0.0807 0.0783 0.0584 0.0551 0.0334 0.0345 0.0337 0.0341 0.0358 0.0361 0.0367 0.0364]
It.:   52 Obj.: 2.4161  betaf: 2.0 volfrac: [0.1184 0.1182 0.1038 0.1056 0.0826 0.0784 0.0573 0.0545 0.0335 0.0346 0.0339 0.0342 0.0358 0.0361 0.0367 0.0364]
It.:   53 Obj.: 2.1095  betaf: 2.0 volfrac: [0.1221 0.1179 0.1015 0.1053 0.0839 0.0779 0.0559 0.0537 0.0337 0.0347 0.0340 0.0344 0.0358 0.0361 0.0367 0.0364]
It.:   54 Obj.: 1.8482  betaf: 2.0 volfrac: [0.1262 0.1176 0.0996 0.1050 0.0848 0.0771 0.0544 0.0526 0.0338 0.0348 0.0342 0.0345 0.0359 0.0361 0.0367 0.0365]
It.:   55 Obj.: 1.6256  betaf: 2.0 volfrac: [0.1306 0.1174 0.0978 0.1048 0.0854 0.0761 0.0530 0.0514 0.0340 0.0349 0.0344 0.0346 0.0359 0.0362 0.0368 0.0366]
It.:   56 Obj.: 1.4361  betaf: 2.0 volfrac: [0.1353 0.1172 0.0962 0.1045 0.0857 0.0750 0.0516 0.0502 0.0342 0.0351 0.0345 0.0348 0.0360 0.0363 0.0369 0.0366]
It.:   57 Obj.: 1.2748  betaf: 2.0 volfrac: [0.1401 0.1169 0.0947 0.1042 0.0858 0.0738 0.0503 0.0490 0.0343 0.0352 0.0347 0.0349 0.0361 0.0363 0.0369 0.0367]
It.:   58 Obj.: 1.1374  betaf: 2.0 volfrac: [0.1449 0.1165 0.0934 0.1038 0.0858 0.0727 0.0491 0.0477 0.0345 0.0353 0.0349 0.0351 0.0362 0.0364 0.0370 0.0368]
It.:   59 Obj.: 1.0202  betaf: 2.0 volfrac: [0.1496 0.1162 0.0922 0.1033 0.0858 0.0716 0.0479 0.0464 0.0346 0.0354 0.0350 0.0352 0.0362 0.0365 0.0371 0.0369]
It.:   60 Obj.: 0.9200  betaf: 2.0 volfrac: [0.1543 0.1158 0.0912 0.1028 0.0856 0.0705 0.0467 0.0451 0.0348 0.0356 0.0352 0.0354 0.0363 0.0366 0.0372 0.0370]
It.:   61 Obj.: 0.8340  betaf: 2.0 volfrac: [0.1588 0.1156 0.0904 0.1021 0.0854 0.0695 0.0456 0.0437 0.0350 0.0357 0.0353 0.0355 0.0364 0.0366 0.0373 0.0371]
It.:   62 Obj.: 0.7599  betaf: 2.0 volfrac: [0.1632 0.1154 0.0897 0.1015 0.0851 0.0685 0.0445 0.0423 0.0351 0.0358 0.0355 0.0357 0.0365 0.0367 0.0373 0.0372]
It.:   63 Obj.: 0.6959  betaf: 2.0 volfrac: [0.1673 0.1154 0.0891 0.1007 0.0848 0.0675 0.0434 0.0409 0.0353 0.0359 0.0356 0.0358 0.0366 0.0368 0.0374 0.0373]
It.:   64 Obj.: 0.6402  betaf: 2.0 volfrac: [0.1713 0.1154 0.0887 0.1000 0.0845 0.0665 0.0424 0.0395 0.0354 0.0361 0.0358 0.0360 0.0367 0.0369 0.0375 0.0374]
It.:   65 Obj.: 0.5916  betaf: 2.0 volfrac: [0.1750 0.1156 0.0883 0.0993 0.0841 0.0655 0.0414 0.0381 0.0356 0.0362 0.0359 0.0361 0.0368 0.0370 0.0376 0.0375]
It.:   66 Obj.: 0.5490  betaf: 2.0 volfrac: [0.1785 0.1159 0.0881 0.0986 0.0837 0.0645 0.0404 0.0367 0.0357 0.0363 0.0361 0.0363 0.0369 0.0371 0.0377 0.0375]
It.:   67 Obj.: 0.5115  betaf: 2.0 volfrac: [0.1819 0.1162 0.0879 0.0979 0.0833 0.0636 0.0395 0.0354 0.0359 0.0364 0.0362 0.0364 0.0369 0.0372 0.0378 0.0376]
It.:   68 Obj.: 0.4784  betaf: 2.0 volfrac: [0.1850 0.1166 0.0878 0.0973 0.0828 0.0626 0.0387 0.0341 0.0360 0.0365 0.0364 0.0365 0.0370 0.0373 0.0378 0.0377]
It.:   69 Obj.: 0.4490  betaf: 2.0 volfrac: [0.1880 0.1169 0.0877 0.0967 0.0823 0.0616 0.0379 0.0328 0.0361 0.0367 0.0365 0.0367 0.0371 0.0373 0.0379 0.0378]
It.:   70 Obj.: 0.4229  betaf: 2.0 volfrac: [0.1908 0.1173 0.0876 0.0961 0.0819 0.0606 0.0371 0.0316 0.0363 0.0368 0.0366 0.0368 0.0372 0.0374 0.0380 0.0379]
It.:   71 Obj.: 0.3995  betaf: 2.0 volfrac: [0.1935 0.1177 0.0876 0.0956 0.0814 0.0596 0.0363 0.0304 0.0364 0.0369 0.0367 0.0369 0.0373 0.0375 0.0381 0.0380]
It.:   72 Obj.: 0.3786  betaf: 2.0 volfrac: [0.1961 0.1181 0.0876 0.0951 0.0809 0.0586 0.0357 0.0294 0.0365 0.0370 0.0369 0.0370 0.0374 0.0376 0.0381 0.0380]
It.:   73 Obj.: 0.3597  betaf: 2.0 volfrac: [0.1985 0.1184 0.0877 0.0947 0.0804 0.0577 0.0350 0.0283 0.0366 0.0371 0.0370 0.0372 0.0375 0.0377 0.0382 0.0381]
It.:   74 Obj.: 0.3428  betaf: 2.0 volfrac: [0.2009 0.1187 0.0877 0.0943 0.0799 0.0567 0.0344 0.0274 0.0368 0.0372 0.0371 0.0373 0.0375 0.0377 0.0383 0.0382]
It.:   75 Obj.: 0.3275  betaf: 2.0 volfrac: [0.2031 0.1190 0.0878 0.0939 0.0794 0.0558 0.0338 0.0264 0.0369 0.0373 0.0372 0.0374 0.0376 0.0378 0.0383 0.0383]
It.:   76 Obj.: 0.3136  betaf: 2.0 volfrac: [0.2052 0.1192 0.0879 0.0936 0.0789 0.0549 0.0333 0.0256 0.0370 0.0374 0.0373 0.0375 0.0377 0.0379 0.0384 0.0383]
It.:   77 Obj.: 0.3010  betaf: 2.0 volfrac: [0.2072 0.1193 0.0880 0.0934 0.0784 0.0540 0.0328 0.0248 0.0371 0.0375 0.0374 0.0376 0.0378 0.0380 0.0385 0.0384]
It.:   78 Obj.: 0.2895  betaf: 2.0 volfrac: [0.2091 0.1194 0.0881 0.0932 0.0779 0.0531 0.0323 0.0240 0.0372 0.0376 0.0375 0.0377 0.0379 0.0380 0.0385 0.0385]
It.:   79 Obj.: 0.2790  betaf: 2.0 volfrac: [0.2109 0.1195 0.0883 0.0930 0.0774 0.0523 0.0318 0.0233 0.0373 0.0377 0.0376 0.0378 0.0379 0.0381 0.0386 0.0385]
It.:   80 Obj.: 0.2694  betaf: 2.0 volfrac: [0.2125 0.1196 0.0884 0.0928 0.0769 0.0515 0.0314 0.0226 0.0374 0.0377 0.0377 0.0379 0.0380 0.0382 0.0386 0.0386]
It.:   81 Obj.: 0.2606  betaf: 2.0 volfrac: [0.2141 0.1196 0.0886 0.0927 0.0765 0.0508 0.0310 0.0220 0.0375 0.0378 0.0378 0.0380 0.0381 0.0382 0.0387 0.0386]
It.:   82 Obj.: 0.2525  betaf: 2.0 volfrac: [0.2156 0.1196 0.0888 0.0926 0.0761 0.0501 0.0306 0.0214 0.0376 0.0379 0.0379 0.0380 0.0381 0.0383 0.0388 0.0387]
It.:   83 Obj.: 0.2450  betaf: 2.0 volfrac: [0.2170 0.1195 0.0889 0.0925 0.0756 0.0494 0.0302 0.0209 0.0377 0.0380 0.0380 0.0381 0.0382 0.0384 0.0388 0.0388]
It.:   84 Obj.: 0.2382  betaf: 2.0 volfrac: [0.2183 0.1195 0.0891 0.0925 0.0752 0.0488 0.0299 0.0203 0.0378 0.0380 0.0381 0.0382 0.0383 0.0384 0.0389 0.0388]
It.:   85 Obj.: 0.2318  betaf: 2.0 volfrac: [0.2195 0.1194 0.0893 0.0925 0.0749 0.0481 0.0295 0.0199 0.0378 0.0381 0.0382 0.0383 0.0383 0.0385 0.0389 0.0389]
It.:   86 Obj.: 0.2259  betaf: 2.0 volfrac: [0.2206 0.1193 0.0895 0.0925 0.0745 0.0476 0.0292 0.0194 0.0379 0.0382 0.0383 0.0384 0.0384 0.0385 0.0389 0.0389]
It.:   87 Obj.: 0.2205  betaf: 2.0 volfrac: [0.2216 0.1192 0.0897 0.0925 0.0741 0.0470 0.0289 0.0190 0.0380 0.0383 0.0383 0.0384 0.0385 0.0386 0.0390 0.0389]
It.:   88 Obj.: 0.2154  betaf: 2.0 volfrac: [0.2225 0.1191 0.0899 0.0925 0.0738 0.0465 0.0286 0.0186 0.0381 0.0383 0.0384 0.0385 0.0385 0.0386 0.0390 0.0390]
It.:   89 Obj.: 0.2107  betaf: 2.0 volfrac: [0.2233 0.1190 0.0901 0.0926 0.0735 0.0460 0.0284 0.0182 0.0382 0.0384 0.0385 0.0386 0.0386 0.0387 0.0391 0.0390]
It.:   90 Obj.: 0.2063  betaf: 2.0 volfrac: [0.2241 0.1189 0.0903 0.0926 0.0732 0.0456 0.0281 0.0179 0.0382 0.0384 0.0385 0.0386 0.0386 0.0387 0.0391 0.0391]
It.:   91 Obj.: 0.2023  betaf: 2.0 volfrac: [0.2248 0.1188 0.0905 0.0927 0.0729 0.0452 0.0279 0.0175 0.0383 0.0385 0.0386 0.0387 0.0387 0.0388 0.0392 0.0391]
It.:   92 Obj.: 0.1984  betaf: 2.0 volfrac: [0.2254 0.1186 0.0907 0.0928 0.0726 0.0448 0.0276 0.0172 0.0384 0.0386 0.0387 0.0387 0.0387 0.0388 0.0392 0.0391]
It.:   93 Obj.: 0.1949  betaf: 2.0 volfrac: [0.2259 0.1185 0.0909 0.0929 0.0724 0.0444 0.0274 0.0170 0.0384 0.0386 0.0387 0.0388 0.0388 0.0389 0.0392 0.0392]
It.:   94 Obj.: 0.1915  betaf: 2.0 volfrac: [0.2263 0.1184 0.0911 0.0930 0.0722 0.0441 0.0272 0.0167 0.0385 0.0387 0.0388 0.0388 0.0388 0.0389 0.0393 0.0392]
It.:   95 Obj.: 0.1884  betaf: 2.0 volfrac: [0.2267 0.1183 0.0914 0.0932 0.0719 0.0437 0.0270 0.0164 0.0385 0.0387 0.0388 0.0389 0.0389 0.0390 0.0393 0.0392]
It.:   96 Obj.: 0.1855  betaf: 2.0 volfrac: [0.2271 0.1182 0.0916 0.0933 0.0717 0.0434 0.0268 0.0162 0.0386 0.0388 0.0389 0.0389 0.0389 0.0390 0.0393 0.0393]
It.:   97 Obj.: 0.1827  betaf: 2.0 volfrac: [0.2274 0.1181 0.0918 0.0934 0.0715 0.0432 0.0266 0.0160 0.0387 0.0388 0.0389 0.0390 0.0390 0.0390 0.0393 0.0393]
It.:   98 Obj.: 0.1801  betaf: 2.0 volfrac: [0.2276 0.1180 0.0920 0.0936 0.0714 0.0429 0.0264 0.0158 0.0387 0.0389 0.0390 0.0390 0.0390 0.0391 0.0394 0.0393]
It.:   99 Obj.: 0.1777  betaf: 2.0 volfrac: [0.2277 0.1179 0.0922 0.0937 0.0712 0.0427 0.0263 0.0156 0.0388 0.0389 0.0390 0.0391 0.0390 0.0391 0.0394 0.0394]
It.:  100 Obj.: 0.1754  betaf: 4.0 volfrac: [0.2690 0.1074 0.0930 0.0846 0.0662 0.0387 0.0231 0.0122 0.0354 0.0371 0.0369 0.0365 0.0378 0.0403 0.0417 0.0398]
It.:  101 Obj.: 0.1324  betaf: 4.0 volfrac: [0.2694 0.1072 0.0933 0.0842 0.0659 0.0389 0.0231 0.0122 0.0356 0.0372 0.0369 0.0366 0.0378 0.0403 0.0416 0.0398]
It.:  102 Obj.: 0.1298  betaf: 4.0 volfrac: [0.2695 0.1071 0.0934 0.0839 0.0656 0.0390 0.0231 0.0121 0.0358 0.0373 0.0371 0.0367 0.0379 0.0402 0.0415 0.0398]
It.:  103 Obj.: 0.1284  betaf: 4.0 volfrac: [0.2695 0.1071 0.0935 0.0837 0.0654 0.0390 0.0231 0.0120 0.0360 0.0374 0.0372 0.0368 0.0380 0.0402 0.0414 0.0398]
It.:  104 Obj.: 0.1271  betaf: 4.0 volfrac: [0.2694 0.1071 0.0935 0.0835 0.0652 0.0390 0.0231 0.0119 0.0361 0.0375 0.0373 0.0370 0.0381 0.0402 0.0413 0.0398]
It.:  105 Obj.: 0.1260  betaf: 4.0 volfrac: [0.2693 0.1071 0.0936 0.0834 0.0649 0.0390 0.0230 0.0118 0.0363 0.0376 0.0374 0.0371 0.0381 0.0402 0.0413 0.0398]
It.:  106 Obj.: 0.1250  betaf: 4.0 volfrac: [0.2691 0.1071 0.0937 0.0834 0.0648 0.0389 0.0230 0.0117 0.0365 0.0377 0.0376 0.0373 0.0382 0.0401 0.0412 0.0398]
It.:  107 Obj.: 0.1241  betaf: 4.0 volfrac: [0.2689 0.1071 0.0937 0.0833 0.0646 0.0389 0.0230 0.0116 0.0366 0.0378 0.0377 0.0374 0.0383 0.0401 0.0411 0.0398]
It.:  108 Obj.: 0.1232  betaf: 4.0 volfrac: [0.2687 0.1072 0.0938 0.0833 0.0644 0.0388 0.0230 0.0115 0.0368 0.0379 0.0378 0.0375 0.0384 0.0401 0.0411 0.0398]
It.:  109 Obj.: 0.1223  betaf: 4.0 volfrac: [0.2685 0.1072 0.0939 0.0833 0.0643 0.0387 0.0230 0.0114 0.0369 0.0380 0.0379 0.0376 0.0384 0.0401 0.0410 0.0398]
It.:  110 Obj.: 0.1215  betaf: 4.0 volfrac: [0.2682 0.1073 0.0940 0.0834 0.0642 0.0387 0.0229 0.0113 0.0371 0.0381 0.0380 0.0377 0.0385 0.0401 0.0409 0.0398]
It.:  111 Obj.: 0.1207  betaf: 4.0 volfrac: [0.2679 0.1073 0.0940 0.0834 0.0640 0.0386 0.0229 0.0112 0.0372 0.0381 0.0381 0.0378 0.0386 0.0401 0.0409 0.0398]
It.:  112 Obj.: 0.1200  betaf: 4.0 volfrac: [0.2676 0.1074 0.0941 0.0835 0.0639 0.0385 0.0228 0.0112 0.0373 0.0382 0.0382 0.0379 0.0386 0.0400 0.0408 0.0398]
It.:  113 Obj.: 0.1193  betaf: 4.0 volfrac: [0.2673 0.1075 0.0942 0.0835 0.0638 0.0384 0.0228 0.0111 0.0374 0.0383 0.0383 0.0380 0.0387 0.0400 0.0408 0.0398]
It.:  114 Obj.: 0.1186  betaf: 4.0 volfrac: [0.2670 0.1075 0.0943 0.0836 0.0637 0.0384 0.0228 0.0110 0.0375 0.0384 0.0383 0.0381 0.0387 0.0400 0.0408 0.0398]
It.:  115 Obj.: 0.1179  betaf: 4.0 volfrac: [0.2667 0.1076 0.0944 0.0837 0.0636 0.0383 0.0227 0.0110 0.0377 0.0384 0.0384 0.0382 0.0388 0.0400 0.0407 0.0398]
It.:  116 Obj.: 0.1173  betaf: 4.0 volfrac: [0.2663 0.1077 0.0945 0.0838 0.0636 0.0382 0.0227 0.0109 0.0378 0.0385 0.0385 0.0383 0.0388 0.0400 0.0407 0.0398]
It.:  117 Obj.: 0.1167  betaf: 4.0 volfrac: [0.2659 0.1078 0.0946 0.0839 0.0635 0.0382 0.0226 0.0109 0.0379 0.0386 0.0386 0.0384 0.0389 0.0400 0.0406 0.0398]
It.:  118 Obj.: 0.1161  betaf: 4.0 volfrac: [0.2656 0.1079 0.0947 0.0840 0.0634 0.0381 0.0226 0.0108 0.0380 0.0386 0.0386 0.0384 0.0389 0.0400 0.0406 0.0399]
It.:  119 Obj.: 0.1156  betaf: 4.0 volfrac: [0.2652 0.1080 0.0948 0.0841 0.0634 0.0380 0.0225 0.0108 0.0380 0.0387 0.0387 0.0385 0.0390 0.0400 0.0406 0.0399]
It.:  120 Obj.: 0.1151  betaf: 4.0 volfrac: [0.2648 0.1080 0.0949 0.0842 0.0633 0.0380 0.0225 0.0107 0.0381 0.0387 0.0387 0.0386 0.0390 0.0400 0.0405 0.0399]
It.:  121 Obj.: 0.1146  betaf: 4.0 volfrac: [0.2644 0.1081 0.0950 0.0844 0.0633 0.0379 0.0224 0.0107 0.0382 0.0388 0.0388 0.0386 0.0390 0.0400 0.0405 0.0399]
It.:  122 Obj.: 0.1141  betaf: 4.0 volfrac: [0.2640 0.1082 0.0951 0.0845 0.0632 0.0379 0.0224 0.0107 0.0383 0.0388 0.0389 0.0387 0.0391 0.0400 0.0405 0.0399]
It.:  123 Obj.: 0.1136  betaf: 4.0 volfrac: [0.2635 0.1083 0.0952 0.0847 0.0632 0.0379 0.0224 0.0107 0.0384 0.0389 0.0389 0.0388 0.0391 0.0399 0.0404 0.0399]
It.:  124 Obj.: 0.1132  betaf: 4.0 volfrac: [0.2631 0.1083 0.0953 0.0848 0.0631 0.0378 0.0223 0.0107 0.0384 0.0389 0.0390 0.0388 0.0392 0.0399 0.0404 0.0399]
It.:  125 Obj.: 0.1127  betaf: 4.0 volfrac: [0.2626 0.1084 0.0954 0.0850 0.0631 0.0378 0.0223 0.0107 0.0385 0.0390 0.0390 0.0389 0.0392 0.0399 0.0404 0.0399]
It.:  126 Obj.: 0.1123  betaf: 4.0 volfrac: [0.2622 0.1085 0.0955 0.0852 0.0631 0.0378 0.0222 0.0107 0.0386 0.0390 0.0391 0.0389 0.0392 0.0399 0.0404 0.0399]
It.:  127 Obj.: 0.1119  betaf: 4.0 volfrac: [0.2617 0.1086 0.0956 0.0853 0.0631 0.0377 0.0222 0.0107 0.0386 0.0390 0.0391 0.0390 0.0393 0.0399 0.0404 0.0399]
It.:  128 Obj.: 0.1115  betaf: 4.0 volfrac: [0.2612 0.1086 0.0958 0.0855 0.0630 0.0377 0.0221 0.0107 0.0387 0.0391 0.0391 0.0390 0.0393 0.0399 0.0403 0.0399]
It.:  129 Obj.: 0.1111  betaf: 4.0 volfrac: [0.2607 0.1087 0.0959 0.0857 0.0630 0.0377 0.0221 0.0107 0.0387 0.0391 0.0392 0.0391 0.0393 0.0399 0.0403 0.0399]
It.:  130 Obj.: 0.1108  betaf: 4.0 volfrac: [0.2602 0.1088 0.0960 0.0859 0.0630 0.0377 0.0221 0.0107 0.0388 0.0392 0.0392 0.0391 0.0393 0.0399 0.0403 0.0399]
It.:  131 Obj.: 0.1104  betaf: 4.0 volfrac: [0.2597 0.1089 0.0961 0.0860 0.0630 0.0377 0.0220 0.0107 0.0389 0.0392 0.0392 0.0391 0.0394 0.0399 0.0403 0.0399]
It.:  132 Obj.: 0.1101  betaf: 4.0 volfrac: [0.2592 0.1089 0.0962 0.0862 0.0630 0.0377 0.0220 0.0107 0.0389 0.0392 0.0393 0.0392 0.0394 0.0399 0.0403 0.0399]
It.:  133 Obj.: 0.1098  betaf: 4.0 volfrac: [0.2587 0.1090 0.0964 0.0864 0.0630 0.0376 0.0219 0.0107 0.0389 0.0392 0.0393 0.0392 0.0394 0.0399 0.0402 0.0399]
It.:  134 Obj.: 0.1095  betaf: 4.0 volfrac: [0.2582 0.1090 0.0965 0.0866 0.0631 0.0377 0.0219 0.0108 0.0390 0.0393 0.0393 0.0393 0.0394 0.0399 0.0402 0.0399]
It.:  135 Obj.: 0.1092  betaf: 4.0 volfrac: [0.2576 0.1091 0.0966 0.0868 0.0631 0.0377 0.0219 0.0108 0.0390 0.0393 0.0394 0.0393 0.0395 0.0399 0.0402 0.0399]
It.:  136 Obj.: 0.1089  betaf: 4.0 volfrac: [0.2571 0.1092 0.0967 0.0870 0.0631 0.0377 0.0218 0.0108 0.0391 0.0393 0.0394 0.0393 0.0395 0.0399 0.0402 0.0399]
It.:  137 Obj.: 0.1086  betaf: 4.0 volfrac: [0.2565 0.1092 0.0968 0.0872 0.0631 0.0377 0.0218 0.0108 0.0391 0.0393 0.0394 0.0393 0.0395 0.0399 0.0402 0.0399]
It.:  138 Obj.: 0.1083  betaf: 4.0 volfrac: [0.2560 0.1093 0.0970 0.0874 0.0631 0.0377 0.0218 0.0109 0.0391 0.0394 0.0394 0.0394 0.0395 0.0399 0.0402 0.0399]
It.:  139 Obj.: 0.1081  betaf: 4.0 volfrac: [0.2554 0.1094 0.0971 0.0876 0.0632 0.0377 0.0218 0.0109 0.0392 0.0394 0.0395 0.0394 0.0395 0.0399 0.0402 0.0399]
It.:  140 Obj.: 0.1078  betaf: 4.0 volfrac: [0.2548 0.1094 0.0972 0.0878 0.0632 0.0377 0.0217 0.0109 0.0392 0.0394 0.0395 0.0394 0.0396 0.0399 0.0402 0.0399]
It.:  141 Obj.: 0.1075  betaf: 4.0 volfrac: [0.2543 0.1095 0.0973 0.0880 0.0632 0.0378 0.0217 0.0110 0.0392 0.0394 0.0395 0.0395 0.0396 0.0399 0.0401 0.0399]
It.:  142 Obj.: 0.1073  betaf: 4.0 volfrac: [0.2537 0.1096 0.0974 0.0882 0.0632 0.0378 0.0217 0.0110 0.0393 0.0395 0.0395 0.0395 0.0396 0.0399 0.0401 0.0399]
It.:  143 Obj.: 0.1071  betaf: 4.0 volfrac: [0.2531 0.1097 0.0976 0.0884 0.0633 0.0378 0.0217 0.0111 0.0393 0.0395 0.0396 0.0395 0.0396 0.0399 0.0401 0.0399]
It.:  144 Obj.: 0.1068  betaf: 4.0 volfrac: [0.2525 0.1097 0.0977 0.0887 0.0633 0.0379 0.0217 0.0111 0.0393 0.0395 0.0396 0.0395 0.0396 0.0399 0.0401 0.0399]
It.:  145 Obj.: 0.1066  betaf: 4.0 volfrac: [0.2518 0.1098 0.0978 0.0889 0.0634 0.0379 0.0216 0.0112 0.0394 0.0395 0.0396 0.0395 0.0396 0.0399 0.0401 0.0399]
It.:  146 Obj.: 0.1064  betaf: 4.0 volfrac: [0.2512 0.1099 0.0979 0.0891 0.0634 0.0380 0.0216 0.0112 0.0394 0.0395 0.0396 0.0396 0.0396 0.0399 0.0401 0.0399]
It.:  147 Obj.: 0.1062  betaf: 4.0 volfrac: [0.2506 0.1100 0.0980 0.0893 0.0634 0.0380 0.0216 0.0113 0.0394 0.0395 0.0396 0.0396 0.0397 0.0399 0.0401 0.0399]
It.:  148 Obj.: 0.1060  betaf: 4.0 volfrac: [0.2500 0.1100 0.0982 0.0895 0.0635 0.0381 0.0216 0.0113 0.0394 0.0396 0.0396 0.0396 0.0397 0.0399 0.0401 0.0399]
It.:  149 Obj.: 0.1058  betaf: 4.0 volfrac: [0.2493 0.1101 0.0983 0.0897 0.0635 0.0381 0.0216 0.0114 0.0395 0.0396 0.0397 0.0396 0.0397 0.0399 0.0401 0.0399]
It.:  150 Obj.: 0.1056  betaf: 8.0 volfrac: [0.3100 0.0896 0.0988 0.0711 0.0495 0.0330 0.0158 0.0081 0.0374 0.0411 0.0393 0.0394 0.0408 0.0420 0.0439 0.0403]
It.:  151 Obj.: 0.0763  betaf: 8.0 volfrac: [0.3103 0.0897 0.0993 0.0710 0.0493 0.0336 0.0160 0.0079 0.0374 0.0408 0.0391 0.0392 0.0406 0.0418 0.0437 0.0402]
It.:  152 Obj.: 0.0755  betaf: 8.0 volfrac: [0.3103 0.0898 0.0994 0.0710 0.0491 0.0339 0.0161 0.0078 0.0375 0.0407 0.0391 0.0392 0.0405 0.0417 0.0434 0.0402]
It.:  153 Obj.: 0.0753  betaf: 8.0 volfrac: [0.3101 0.0900 0.0995 0.0710 0.0489 0.0342 0.0163 0.0078 0.0376 0.0406 0.0391 0.0392 0.0405 0.0416 0.0433 0.0402]
It.:  154 Obj.: 0.0752  betaf: 8.0 volfrac: [0.3099 0.0902 0.0996 0.0710 0.0489 0.0344 0.0164 0.0077 0.0377 0.0406 0.0392 0.0393 0.0404 0.0415 0.0431 0.0402]
It.:  155 Obj.: 0.0751  betaf: 8.0 volfrac: [0.3096 0.0904 0.0996 0.0710 0.0489 0.0346 0.0165 0.0076 0.0378 0.0405 0.0392 0.0393 0.0404 0.0414 0.0429 0.0402]
It.:  156 Obj.: 0.0751  betaf: 8.0 volfrac: [0.3093 0.0907 0.0997 0.0711 0.0489 0.0347 0.0166 0.0076 0.0379 0.0405 0.0392 0.0393 0.0404 0.0413 0.0428 0.0401]
It.:  157 Obj.: 0.0751  betaf: 8.0 volfrac: [0.3089 0.0909 0.0998 0.0711 0.0489 0.0348 0.0167 0.0075 0.0380 0.0404 0.0393 0.0393 0.0403 0.0413 0.0426 0.0401]
It.:  158 Obj.: 0.0750  betaf: 8.0 volfrac: [0.3086 0.0910 0.0998 0.0712 0.0490 0.0349 0.0168 0.0075 0.0381 0.0404 0.0393 0.0394 0.0403 0.0412 0.0425 0.0401]
It.:  159 Obj.: 0.0750  betaf: 8.0 volfrac: [0.3082 0.0912 0.0999 0.0712 0.0490 0.0350 0.0169 0.0074 0.0382 0.0404 0.0393 0.0394 0.0403 0.0411 0.0423 0.0401]
It.:  160 Obj.: 0.0750  betaf: 8.0 volfrac: [0.3078 0.0914 0.1000 0.0713 0.0491 0.0351 0.0169 0.0074 0.0382 0.0403 0.0393 0.0394 0.0403 0.0410 0.0422 0.0401]
It.:  161 Obj.: 0.0750  betaf: 8.0 volfrac: [0.3074 0.0916 0.1001 0.0714 0.0491 0.0352 0.0170 0.0074 0.0383 0.0403 0.0394 0.0394 0.0402 0.0410 0.0421 0.0401]
It.:  162 Obj.: 0.0750  betaf: 8.0 volfrac: [0.3070 0.0918 0.1001 0.0715 0.0492 0.0353 0.0170 0.0074 0.0384 0.0403 0.0394 0.0394 0.0402 0.0409 0.0420 0.0401]
It.:  163 Obj.: 0.0749  betaf: 8.0 volfrac: [0.3065 0.0919 0.1002 0.0716 0.0493 0.0354 0.0171 0.0074 0.0384 0.0403 0.0394 0.0395 0.0402 0.0409 0.0419 0.0401]
It.:  164 Obj.: 0.0749  betaf: 8.0 volfrac: [0.3061 0.0921 0.1003 0.0718 0.0494 0.0354 0.0171 0.0074 0.0385 0.0402 0.0394 0.0395 0.0402 0.0408 0.0418 0.0401]
It.:  165 Obj.: 0.0749  betaf: 8.0 volfrac: [0.3056 0.0922 0.1003 0.0719 0.0494 0.0355 0.0171 0.0074 0.0386 0.0402 0.0395 0.0395 0.0402 0.0408 0.0417 0.0401]
It.:  166 Obj.: 0.0749  betaf: 8.0 volfrac: [0.3051 0.0924 0.1004 0.0720 0.0495 0.0356 0.0172 0.0074 0.0386 0.0402 0.0395 0.0395 0.0401 0.0407 0.0416 0.0401]
It.:  167 Obj.: 0.0748  betaf: 8.0 volfrac: [0.3047 0.0925 0.1005 0.0722 0.0496 0.0357 0.0172 0.0074 0.0387 0.0402 0.0395 0.0395 0.0401 0.0407 0.0415 0.0401]
It.:  168 Obj.: 0.0748  betaf: 8.0 volfrac: [0.3042 0.0926 0.1005 0.0723 0.0498 0.0357 0.0172 0.0074 0.0387 0.0401 0.0395 0.0396 0.0401 0.0406 0.0414 0.0401]
It.:  169 Obj.: 0.0748  betaf: 8.0 volfrac: [0.3037 0.0928 0.1006 0.0725 0.0499 0.0358 0.0173 0.0074 0.0388 0.0401 0.0395 0.0396 0.0401 0.0406 0.0414 0.0401]
It.:  170 Obj.: 0.0747  betaf: 8.0 volfrac: [0.3032 0.0929 0.1006 0.0726 0.0500 0.0358 0.0173 0.0075 0.0388 0.0401 0.0396 0.0396 0.0401 0.0406 0.0413 0.0400]
It.:  171 Obj.: 0.0747  betaf: 8.0 volfrac: [0.3027 0.0930 0.1007 0.0728 0.0501 0.0359 0.0173 0.0075 0.0389 0.0401 0.0396 0.0396 0.0401 0.0405 0.0412 0.0400]
It.:  172 Obj.: 0.0747  betaf: 8.0 volfrac: [0.3022 0.0931 0.1007 0.0730 0.0502 0.0360 0.0173 0.0075 0.0389 0.0401 0.0396 0.0396 0.0401 0.0405 0.0412 0.0400]
It.:  173 Obj.: 0.0746  betaf: 8.0 volfrac: [0.3017 0.0932 0.1008 0.0731 0.0503 0.0360 0.0173 0.0076 0.0390 0.0401 0.0396 0.0396 0.0401 0.0405 0.0411 0.0400]
It.:  174 Obj.: 0.0746  betaf: 8.0 volfrac: [0.3012 0.0933 0.1008 0.0733 0.0504 0.0361 0.0174 0.0076 0.0390 0.0401 0.0396 0.0397 0.0401 0.0404 0.0410 0.0400]
It.:  175 Obj.: 0.0745  betaf: 8.0 volfrac: [0.3006 0.0934 0.1009 0.0735 0.0506 0.0362 0.0174 0.0076 0.0390 0.0400 0.0396 0.0397 0.0400 0.0404 0.0410 0.0400]
It.:  176 Obj.: 0.0745  betaf: 8.0 volfrac: [0.3001 0.0935 0.1009 0.0737 0.0507 0.0362 0.0174 0.0077 0.0391 0.0400 0.0397 0.0397 0.0400 0.0404 0.0409 0.0400]
It.:  177 Obj.: 0.0744  betaf: 8.0 volfrac: [0.2995 0.0936 0.1010 0.0739 0.0508 0.0363 0.0174 0.0077 0.0391 0.0400 0.0397 0.0397 0.0400 0.0404 0.0409 0.0400]
It.:  178 Obj.: 0.0744  betaf: 8.0 volfrac: [0.2989 0.0938 0.1010 0.0741 0.0509 0.0363 0.0174 0.0078 0.0392 0.0400 0.0397 0.0397 0.0400 0.0403 0.0408 0.0400]
It.:  179 Obj.: 0.0743  betaf: 8.0 volfrac: [0.2983 0.0939 0.1011 0.0743 0.0510 0.0364 0.0174 0.0078 0.0392 0.0400 0.0397 0.0397 0.0400 0.0403 0.0408 0.0400]
It.:  180 Obj.: 0.0743  betaf: 8.0 volfrac: [0.2977 0.0940 0.1011 0.0745 0.0511 0.0364 0.0174 0.0078 0.0392 0.0400 0.0397 0.0397 0.0400 0.0403 0.0407 0.0400]
It.:  181 Obj.: 0.0742  betaf: 8.0 volfrac: [0.2971 0.0942 0.1012 0.0747 0.0513 0.0365 0.0175 0.0079 0.0392 0.0400 0.0397 0.0397 0.0400 0.0403 0.0407 0.0400]
It.:  182 Obj.: 0.0742  betaf: 8.0 volfrac: [0.2965 0.0944 0.1012 0.0749 0.0514 0.0366 0.0175 0.0079 0.0393 0.0400 0.0397 0.0398 0.0400 0.0403 0.0407 0.0400]
It.:  183 Obj.: 0.0741  betaf: 8.0 volfrac: [0.2958 0.0945 0.1013 0.0751 0.0515 0.0366 0.0175 0.0080 0.0393 0.0400 0.0397 0.0398 0.0400 0.0402 0.0406 0.0400]
It.:  184 Obj.: 0.0740  betaf: 8.0 volfrac: [0.2952 0.0946 0.1014 0.0753 0.0516 0.0367 0.0175 0.0080 0.0393 0.0400 0.0397 0.0398 0.0400 0.0402 0.0406 0.0400]
It.:  185 Obj.: 0.0740  betaf: 8.0 volfrac: [0.2945 0.0948 0.1014 0.0756 0.0517 0.0368 0.0175 0.0081 0.0394 0.0400 0.0397 0.0398 0.0400 0.0402 0.0406 0.0400]
It.:  186 Obj.: 0.0739  betaf: 8.0 volfrac: [0.2939 0.0949 0.1015 0.0758 0.0519 0.0368 0.0175 0.0082 0.0394 0.0399 0.0398 0.0398 0.0400 0.0402 0.0405 0.0400]
It.:  187 Obj.: 0.0739  betaf: 8.0 volfrac: [0.2933 0.0951 0.1015 0.0760 0.0520 0.0369 0.0175 0.0082 0.0394 0.0399 0.0398 0.0398 0.0400 0.0402 0.0405 0.0400]
It.:  188 Obj.: 0.0738  betaf: 8.0 volfrac: [0.2926 0.0952 0.1016 0.0762 0.0521 0.0370 0.0176 0.0083 0.0394 0.0399 0.0398 0.0398 0.0400 0.0402 0.0405 0.0400]
It.:  189 Obj.: 0.0737  betaf: 8.0 volfrac: [0.2919 0.0953 0.1016 0.0764 0.0522 0.0370 0.0176 0.0083 0.0394 0.0399 0.0398 0.0398 0.0400 0.0401 0.0404 0.0400]
It.:  190 Obj.: 0.0737  betaf: 8.0 volfrac: [0.2913 0.0955 0.1017 0.0766 0.0524 0.0371 0.0176 0.0084 0.0395 0.0399 0.0398 0.0398 0.0400 0.0401 0.0404 0.0400]
It.:  191 Obj.: 0.0736  betaf: 8.0 volfrac: [0.2906 0.0956 0.1017 0.0768 0.0525 0.0372 0.0176 0.0084 0.0395 0.0399 0.0398 0.0398 0.0400 0.0401 0.0404 0.0400]
It.:  192 Obj.: 0.0735  betaf: 8.0 volfrac: [0.2899 0.0958 0.1018 0.0771 0.0526 0.0373 0.0176 0.0085 0.0395 0.0399 0.0398 0.0398 0.0400 0.0401 0.0404 0.0400]
It.:  193 Obj.: 0.0735  betaf: 8.0 volfrac: [0.2892 0.0959 0.1018 0.0773 0.0528 0.0373 0.0176 0.0086 0.0395 0.0399 0.0398 0.0398 0.0400 0.0401 0.0403 0.0400]
It.:  194 Obj.: 0.0734  betaf: 8.0 volfrac: [0.2885 0.0961 0.1019 0.0775 0.0529 0.0374 0.0177 0.0086 0.0395 0.0399 0.0398 0.0398 0.0400 0.0401 0.0403 0.0400]
It.:  195 Obj.: 0.0734  betaf: 8.0 volfrac: [0.2878 0.0962 0.1019 0.0777 0.0530 0.0375 0.0177 0.0087 0.0395 0.0399 0.0398 0.0399 0.0400 0.0401 0.0403 0.0400]
It.:  196 Obj.: 0.0733  betaf: 8.0 volfrac: [0.2871 0.0964 0.1019 0.0779 0.0532 0.0375 0.0177 0.0087 0.0396 0.0399 0.0398 0.0399 0.0400 0.0401 0.0403 0.0400]
It.:  197 Obj.: 0.0732  betaf: 8.0 volfrac: [0.2864 0.0966 0.1020 0.0781 0.0533 0.0376 0.0177 0.0088 0.0396 0.0399 0.0398 0.0399 0.0400 0.0401 0.0403 0.0400]
It.:  198 Obj.: 0.0732  betaf: 8.0 volfrac: [0.2857 0.0967 0.1020 0.0784 0.0535 0.0377 0.0177 0.0089 0.0396 0.0399 0.0398 0.0399 0.0400 0.0401 0.0403 0.0400]
It.:  199 Obj.: 0.0731  betaf: 8.0 volfrac: [0.2849 0.0969 0.1021 0.0786 0.0536 0.0377 0.0178 0.0089 0.0396 0.0399 0.0398 0.0399 0.0400 0.0400 0.0402 0.0400]
It.:  200 Obj.: 0.0731  betaf: 16.0 volfrac: [0.3327 0.0758 0.1030 0.0603 0.0427 0.0358 0.0134 0.0076 0.0393 0.0418 0.0409 0.0415 0.0410 0.0410 0.0433 0.0401]
It.:  201 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3328 0.0761 0.1032 0.0605 0.0425 0.0362 0.0135 0.0075 0.0392 0.0416 0.0408 0.0412 0.0409 0.0409 0.0431 0.0401]
It.:  202 Obj.: 0.0572  betaf: 16.0 volfrac: [0.3326 0.0764 0.1032 0.0608 0.0426 0.0362 0.0137 0.0074 0.0392 0.0415 0.0407 0.0411 0.0408 0.0408 0.0429 0.0401]
It.:  203 Obj.: 0.0572  betaf: 16.0 volfrac: [0.3324 0.0766 0.1033 0.0609 0.0426 0.0364 0.0138 0.0073 0.0392 0.0414 0.0407 0.0410 0.0407 0.0407 0.0428 0.0401]
It.:  204 Obj.: 0.0572  betaf: 16.0 volfrac: [0.3322 0.0769 0.1033 0.0610 0.0427 0.0365 0.0140 0.0072 0.0393 0.0414 0.0406 0.0409 0.0407 0.0407 0.0426 0.0401]
It.:  205 Obj.: 0.0572  betaf: 16.0 volfrac: [0.3320 0.0771 0.1034 0.0611 0.0428 0.0366 0.0141 0.0071 0.0393 0.0413 0.0406 0.0409 0.0406 0.0406 0.0425 0.0400]
It.:  206 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3318 0.0774 0.1034 0.0612 0.0429 0.0367 0.0142 0.0071 0.0393 0.0412 0.0405 0.0408 0.0406 0.0406 0.0423 0.0400]
It.:  207 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3315 0.0777 0.1034 0.0613 0.0430 0.0367 0.0143 0.0070 0.0393 0.0411 0.0405 0.0408 0.0406 0.0406 0.0422 0.0400]
It.:  208 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3313 0.0779 0.1033 0.0615 0.0431 0.0368 0.0144 0.0069 0.0393 0.0411 0.0405 0.0407 0.0405 0.0405 0.0421 0.0400]
It.:  209 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3310 0.0782 0.1033 0.0616 0.0432 0.0369 0.0145 0.0069 0.0394 0.0410 0.0404 0.0407 0.0405 0.0405 0.0420 0.0400]
It.:  210 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3307 0.0784 0.1033 0.0617 0.0432 0.0370 0.0146 0.0069 0.0394 0.0410 0.0404 0.0406 0.0405 0.0405 0.0419 0.0400]
It.:  211 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3304 0.0786 0.1033 0.0619 0.0433 0.0370 0.0147 0.0069 0.0394 0.0409 0.0404 0.0406 0.0404 0.0404 0.0418 0.0400]
It.:  212 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3301 0.0789 0.1032 0.0620 0.0434 0.0371 0.0147 0.0069 0.0394 0.0408 0.0404 0.0406 0.0404 0.0404 0.0417 0.0400]
It.:  213 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3298 0.0791 0.1032 0.0622 0.0434 0.0371 0.0148 0.0069 0.0394 0.0408 0.0403 0.0405 0.0404 0.0404 0.0416 0.0400]
It.:  214 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3294 0.0793 0.1032 0.0623 0.0435 0.0372 0.0149 0.0069 0.0395 0.0408 0.0403 0.0405 0.0403 0.0404 0.0415 0.0400]
It.:  215 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3291 0.0795 0.1032 0.0624 0.0436 0.0373 0.0150 0.0069 0.0395 0.0407 0.0403 0.0405 0.0403 0.0403 0.0414 0.0400]
It.:  216 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3287 0.0797 0.1032 0.0626 0.0436 0.0373 0.0150 0.0069 0.0395 0.0407 0.0403 0.0405 0.0403 0.0403 0.0413 0.0400]
It.:  217 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3284 0.0799 0.1032 0.0627 0.0437 0.0374 0.0151 0.0070 0.0395 0.0406 0.0403 0.0404 0.0403 0.0403 0.0413 0.0400]
It.:  218 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3280 0.0802 0.1032 0.0629 0.0437 0.0374 0.0152 0.0070 0.0395 0.0406 0.0403 0.0404 0.0403 0.0403 0.0412 0.0400]
It.:  219 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3276 0.0804 0.1031 0.0630 0.0438 0.0375 0.0152 0.0070 0.0396 0.0406 0.0402 0.0404 0.0402 0.0403 0.0411 0.0400]
It.:  220 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3272 0.0806 0.1031 0.0631 0.0439 0.0375 0.0153 0.0071 0.0396 0.0405 0.0402 0.0404 0.0402 0.0402 0.0411 0.0400]
It.:  221 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3268 0.0808 0.1031 0.0633 0.0439 0.0375 0.0154 0.0071 0.0396 0.0405 0.0402 0.0403 0.0402 0.0402 0.0410 0.0400]
It.:  222 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3263 0.0811 0.1031 0.0634 0.0440 0.0376 0.0154 0.0071 0.0396 0.0405 0.0402 0.0403 0.0402 0.0402 0.0410 0.0400]
It.:  223 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3259 0.0813 0.1031 0.0636 0.0441 0.0376 0.0155 0.0071 0.0396 0.0404 0.0402 0.0403 0.0402 0.0402 0.0409 0.0400]
It.:  224 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3254 0.0815 0.1031 0.0637 0.0442 0.0377 0.0156 0.0072 0.0396 0.0404 0.0402 0.0403 0.0402 0.0402 0.0409 0.0400]
It.:  225 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3250 0.0817 0.1031 0.0639 0.0442 0.0377 0.0156 0.0072 0.0396 0.0404 0.0402 0.0403 0.0401 0.0402 0.0408 0.0400]
It.:  226 Obj.: 0.0575  betaf: 16.0 volfrac: [0.3245 0.0819 0.1031 0.0641 0.0443 0.0377 0.0157 0.0072 0.0396 0.0404 0.0401 0.0403 0.0401 0.0402 0.0408 0.0400]
It.:  227 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3240 0.0822 0.1031 0.0642 0.0444 0.0378 0.0157 0.0072 0.0397 0.0404 0.0401 0.0402 0.0401 0.0401 0.0407 0.0400]
It.:  228 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3235 0.0824 0.1031 0.0644 0.0445 0.0378 0.0158 0.0072 0.0397 0.0403 0.0401 0.0402 0.0401 0.0401 0.0407 0.0400]
It.:  229 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3231 0.0826 0.1031 0.0645 0.0446 0.0378 0.0158 0.0073 0.0397 0.0403 0.0401 0.0402 0.0401 0.0401 0.0407 0.0400]
It.:  230 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3226 0.0828 0.1031 0.0647 0.0447 0.0379 0.0159 0.0073 0.0397 0.0403 0.0401 0.0402 0.0401 0.0401 0.0406 0.0400]
It.:  231 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3220 0.0831 0.1031 0.0649 0.0448 0.0379 0.0159 0.0073 0.0397 0.0403 0.0401 0.0402 0.0401 0.0401 0.0406 0.0400]
It.:  232 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3215 0.0833 0.1031 0.0650 0.0449 0.0379 0.0159 0.0073 0.0397 0.0403 0.0401 0.0402 0.0401 0.0401 0.0406 0.0400]
It.:  233 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3210 0.0835 0.1030 0.0652 0.0450 0.0379 0.0160 0.0074 0.0397 0.0402 0.0401 0.0402 0.0401 0.0401 0.0405 0.0400]
It.:  234 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3205 0.0838 0.1030 0.0654 0.0452 0.0380 0.0160 0.0074 0.0397 0.0402 0.0401 0.0402 0.0401 0.0401 0.0405 0.0400]
It.:  235 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3199 0.0840 0.1030 0.0655 0.0453 0.0380 0.0161 0.0074 0.0397 0.0402 0.0401 0.0401 0.0401 0.0401 0.0405 0.0400]
It.:  236 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3194 0.0842 0.1030 0.0657 0.0454 0.0380 0.0161 0.0074 0.0397 0.0402 0.0401 0.0401 0.0401 0.0401 0.0404 0.0400]
It.:  237 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3188 0.0844 0.1030 0.0659 0.0455 0.0381 0.0162 0.0075 0.0398 0.0402 0.0401 0.0401 0.0400 0.0401 0.0404 0.0400]
It.:  238 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3183 0.0847 0.1030 0.0661 0.0457 0.0381 0.0162 0.0075 0.0398 0.0402 0.0401 0.0401 0.0400 0.0401 0.0404 0.0400]
It.:  239 Obj.: 0.0574  betaf: 16.0 volfrac: [0.3177 0.0848 0.1029 0.0662 0.0458 0.0381 0.0163 0.0075 0.0398 0.0402 0.0401 0.0401 0.0400 0.0400 0.0404 0.0400]
It.:  240 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3171 0.0850 0.1029 0.0664 0.0459 0.0381 0.0163 0.0076 0.0398 0.0402 0.0401 0.0401 0.0400 0.0400 0.0403 0.0400]
It.:  241 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3166 0.0852 0.1029 0.0666 0.0461 0.0382 0.0163 0.0076 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0403 0.0400]
It.:  242 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3160 0.0855 0.1029 0.0668 0.0462 0.0382 0.0164 0.0076 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0403 0.0400]
It.:  243 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3153 0.0857 0.1028 0.0670 0.0464 0.0382 0.0164 0.0077 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0403 0.0400]
It.:  244 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3147 0.0859 0.1028 0.0672 0.0465 0.0383 0.0165 0.0077 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0403 0.0400]
It.:  245 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3140 0.0862 0.1028 0.0674 0.0467 0.0383 0.0165 0.0078 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0403 0.0400]
It.:  246 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3134 0.0864 0.1028 0.0676 0.0468 0.0384 0.0166 0.0078 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0402 0.0400]
It.:  247 Obj.: 0.0573  betaf: 16.0 volfrac: [0.3127 0.0867 0.1027 0.0678 0.0470 0.0384 0.0166 0.0078 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0402 0.0400]
It.:  248 Obj.: 0.0572  betaf: 16.0 volfrac: [0.3120 0.0869 0.1027 0.0680 0.0472 0.0385 0.0167 0.0079 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0402 0.0400]
It.:  249 Obj.: 0.0572  betaf: 16.0 volfrac: [0.3113 0.0872 0.1027 0.0682 0.0473 0.0385 0.0167 0.0079 0.0398 0.0401 0.0400 0.0401 0.0400 0.0400 0.0402 0.0400]
It.:  250 Obj.: 0.0572  betaf: 32.0 volfrac: [0.3383 0.0729 0.1034 0.0564 0.0426 0.0381 0.0154 0.0078 0.0399 0.0409 0.0408 0.0416 0.0403 0.0403 0.0413 0.0400]
It.:  251 Obj.: 0.0508  betaf: 32.0 volfrac: [0.3386 0.0736 0.1036 0.0566 0.0424 0.0379 0.0155 0.0077 0.0398 0.0407 0.0407 0.0413 0.0402 0.0402 0.0411 0.0400]
It.:  252 Obj.: 0.0509  betaf: 32.0 volfrac: [0.3382 0.0737 0.1037 0.0574 0.0425 0.0382 0.0157 0.0078 0.0396 0.0406 0.0406 0.0407 0.0401 0.0402 0.0411 0.0400]
It.:  253 Obj.: 0.0511  betaf: 32.0 volfrac: [0.3385 0.0741 0.1036 0.0578 0.0429 0.0378 0.0158 0.0078 0.0394 0.0405 0.0405 0.0402 0.0399 0.0401 0.0410 0.0400]
It.:  254 Obj.: 0.0514  betaf: 32.0 volfrac: [0.3381 0.0744 0.1037 0.0586 0.0426 0.0383 0.0159 0.0079 0.0392 0.0405 0.0405 0.0397 0.0398 0.0400 0.0409 0.0400]
It.:  255 Obj.: 0.0516  betaf: 32.0 volfrac: [0.3384 0.0744 0.1037 0.0589 0.0433 0.0379 0.0160 0.0078 0.0391 0.0404 0.0405 0.0392 0.0396 0.0400 0.0408 0.0399]
It.:  256 Obj.: 0.0518  betaf: 32.0 volfrac: [0.3379 0.0748 0.1037 0.0596 0.0428 0.0383 0.0160 0.0079 0.0390 0.0404 0.0404 0.0388 0.0395 0.0399 0.0408 0.0399]
It.:  257 Obj.: 0.0519  betaf: 32.0 volfrac: [0.3380 0.0748 0.1038 0.0597 0.0433 0.0380 0.0161 0.0079 0.0390 0.0404 0.0404 0.0386 0.0395 0.0399 0.0407 0.0399]
It.:  258 Obj.: 0.0519  betaf: 32.0 volfrac: [0.3377 0.0751 0.1038 0.0600 0.0430 0.0382 0.0161 0.0079 0.0391 0.0404 0.0403 0.0385 0.0395 0.0399 0.0407 0.0399]
It.:  259 Obj.: 0.0519  betaf: 32.0 volfrac: [0.3375 0.0752 0.1039 0.0599 0.0431 0.0381 0.0162 0.0079 0.0391 0.0403 0.0403 0.0385 0.0395 0.0399 0.0407 0.0399]
It.:  260 Obj.: 0.0519  betaf: 32.0 volfrac: [0.3373 0.0754 0.1038 0.0600 0.0430 0.0381 0.0163 0.0079 0.0391 0.0403 0.0403 0.0385 0.0395 0.0399 0.0406 0.0399]
It.:  261 Obj.: 0.0518  betaf: 32.0 volfrac: [0.3371 0.0755 0.1039 0.0600 0.0430 0.0380 0.0163 0.0079 0.0392 0.0403 0.0403 0.0386 0.0395 0.0399 0.0406 0.0399]
It.:  262 Obj.: 0.0518  betaf: 32.0 volfrac: [0.3368 0.0757 0.1039 0.0600 0.0430 0.0380 0.0164 0.0079 0.0392 0.0403 0.0403 0.0387 0.0395 0.0399 0.0406 0.0399]
It.:  263 Obj.: 0.0518  betaf: 32.0 volfrac: [0.3366 0.0759 0.1039 0.0600 0.0429 0.0380 0.0164 0.0079 0.0392 0.0403 0.0402 0.0387 0.0396 0.0399 0.0405 0.0399]
It.:  264 Obj.: 0.0517  betaf: 32.0 volfrac: [0.3364 0.0760 0.1039 0.0601 0.0429 0.0380 0.0164 0.0079 0.0393 0.0402 0.0402 0.0388 0.0396 0.0399 0.0405 0.0399]
It.:  265 Obj.: 0.0517  betaf: 32.0 volfrac: [0.3361 0.0762 0.1039 0.0601 0.0429 0.0380 0.0165 0.0079 0.0393 0.0402 0.0402 0.0389 0.0396 0.0399 0.0405 0.0399]
It.:  266 Obj.: 0.0517  betaf: 32.0 volfrac: [0.3359 0.0764 0.1039 0.0601 0.0428 0.0379 0.0165 0.0079 0.0393 0.0402 0.0402 0.0389 0.0396 0.0399 0.0404 0.0399]
It.:  267 Obj.: 0.0517  betaf: 32.0 volfrac: [0.3357 0.0765 0.1039 0.0601 0.0428 0.0379 0.0166 0.0079 0.0394 0.0402 0.0402 0.0390 0.0396 0.0399 0.0404 0.0399]
It.:  268 Obj.: 0.0516  betaf: 32.0 volfrac: [0.3354 0.0767 0.1039 0.0602 0.0428 0.0379 0.0166 0.0078 0.0394 0.0402 0.0402 0.0390 0.0396 0.0399 0.0404 0.0399]
It.:  269 Obj.: 0.0516  betaf: 32.0 volfrac: [0.3352 0.0769 0.1039 0.0602 0.0427 0.0379 0.0166 0.0078 0.0394 0.0402 0.0402 0.0391 0.0397 0.0399 0.0404 0.0400]
It.:  270 Obj.: 0.0516  betaf: 32.0 volfrac: [0.3350 0.0771 0.1039 0.0603 0.0427 0.0379 0.0167 0.0078 0.0395 0.0402 0.0402 0.0391 0.0397 0.0399 0.0404 0.0400]
It.:  271 Obj.: 0.0515  betaf: 32.0 volfrac: [0.3347 0.0773 0.1039 0.0603 0.0426 0.0379 0.0167 0.0078 0.0395 0.0402 0.0402 0.0391 0.0397 0.0399 0.0403 0.0400]
It.:  272 Obj.: 0.0515  betaf: 32.0 volfrac: [0.3344 0.0775 0.1039 0.0604 0.0425 0.0378 0.0167 0.0078 0.0395 0.0402 0.0401 0.0392 0.0397 0.0399 0.0403 0.0400]
It.:  273 Obj.: 0.0515  betaf: 32.0 volfrac: [0.3341 0.0778 0.1038 0.0604 0.0425 0.0378 0.0168 0.0078 0.0395 0.0401 0.0401 0.0392 0.0397 0.0399 0.0403 0.0400]
It.:  274 Obj.: 0.0515  betaf: 32.0 volfrac: [0.3338 0.0780 0.1038 0.0605 0.0425 0.0378 0.0168 0.0078 0.0395 0.0401 0.0401 0.0393 0.0397 0.0399 0.0403 0.0400]
It.:  275 Obj.: 0.0514  betaf: 32.0 volfrac: [0.3334 0.0783 0.1038 0.0605 0.0425 0.0378 0.0168 0.0078 0.0395 0.0401 0.0401 0.0393 0.0397 0.0399 0.0403 0.0400]
It.:  276 Obj.: 0.0514  betaf: 32.0 volfrac: [0.3331 0.0785 0.1038 0.0606 0.0425 0.0378 0.0168 0.0079 0.0396 0.0401 0.0401 0.0393 0.0397 0.0399 0.0403 0.0400]
It.:  277 Obj.: 0.0514  betaf: 32.0 volfrac: [0.3327 0.0788 0.1038 0.0607 0.0424 0.0378 0.0168 0.0079 0.0396 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  278 Obj.: 0.0514  betaf: 32.0 volfrac: [0.3323 0.0790 0.1038 0.0607 0.0425 0.0378 0.0169 0.0079 0.0396 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  279 Obj.: 0.0514  betaf: 32.0 volfrac: [0.3321 0.0793 0.1038 0.0608 0.0424 0.0378 0.0169 0.0079 0.0396 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  280 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3315 0.0795 0.1038 0.0609 0.0426 0.0378 0.0169 0.0079 0.0396 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  281 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3314 0.0797 0.1038 0.0609 0.0424 0.0378 0.0169 0.0079 0.0396 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  282 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3309 0.0800 0.1038 0.0611 0.0426 0.0378 0.0169 0.0079 0.0395 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  283 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3307 0.0802 0.1038 0.0612 0.0425 0.0378 0.0170 0.0079 0.0395 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  284 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3302 0.0804 0.1038 0.0613 0.0426 0.0378 0.0169 0.0079 0.0395 0.0401 0.0401 0.0394 0.0398 0.0399 0.0402 0.0400]
It.:  285 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3299 0.0807 0.1038 0.0614 0.0426 0.0378 0.0170 0.0079 0.0396 0.0400 0.0400 0.0394 0.0398 0.0399 0.0401 0.0400]
It.:  286 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3295 0.0809 0.1038 0.0615 0.0427 0.0378 0.0170 0.0079 0.0396 0.0400 0.0400 0.0395 0.0398 0.0399 0.0401 0.0400]
It.:  287 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3291 0.0811 0.1038 0.0616 0.0427 0.0378 0.0170 0.0079 0.0396 0.0400 0.0400 0.0395 0.0398 0.0399 0.0401 0.0400]
It.:  288 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3287 0.0813 0.1037 0.0616 0.0428 0.0378 0.0170 0.0079 0.0396 0.0400 0.0400 0.0395 0.0398 0.0399 0.0401 0.0400]
It.:  289 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3283 0.0815 0.1037 0.0617 0.0428 0.0378 0.0171 0.0079 0.0396 0.0400 0.0400 0.0395 0.0398 0.0399 0.0401 0.0400]
It.:  290 Obj.: 0.0513  betaf: 32.0 volfrac: [0.3279 0.0818 0.1037 0.0618 0.0429 0.0378 0.0171 0.0079 0.0397 0.0400 0.0400 0.0396 0.0398 0.0399 0.0401 0.0400]
It.:  291 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3275 0.0820 0.1037 0.0619 0.0429 0.0378 0.0171 0.0080 0.0397 0.0400 0.0400 0.0396 0.0398 0.0399 0.0401 0.0400]
It.:  292 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3270 0.0822 0.1037 0.0620 0.0430 0.0378 0.0171 0.0080 0.0397 0.0400 0.0400 0.0396 0.0399 0.0399 0.0401 0.0400]
It.:  293 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3266 0.0824 0.1037 0.0621 0.0430 0.0378 0.0171 0.0080 0.0397 0.0400 0.0400 0.0396 0.0399 0.0399 0.0401 0.0400]
It.:  294 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3262 0.0827 0.1036 0.0622 0.0431 0.0379 0.0172 0.0080 0.0397 0.0400 0.0400 0.0396 0.0399 0.0400 0.0401 0.0400]
It.:  295 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3258 0.0829 0.1036 0.0623 0.0431 0.0379 0.0172 0.0080 0.0397 0.0400 0.0400 0.0397 0.0399 0.0400 0.0401 0.0400]
It.:  296 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3253 0.0831 0.1036 0.0624 0.0432 0.0379 0.0172 0.0080 0.0397 0.0400 0.0400 0.0397 0.0399 0.0400 0.0401 0.0400]
It.:  297 Obj.: 0.0512  betaf: 32.0 volfrac: [0.3249 0.0834 0.1036 0.0625 0.0432 0.0379 0.0172 0.0080 0.0398 0.0400 0.0400 0.0397 0.0399 0.0400 0.0401 0.0400]
It.:  298 Obj.: 0.0511  betaf: 32.0 volfrac: [0.3244 0.0836 0.1036 0.0626 0.0433 0.0379 0.0172 0.0080 0.0398 0.0400 0.0400 0.0397 0.0399 0.0400 0.0401 0.0400]
It.:  299 Obj.: 0.0511  betaf: 32.0 volfrac: [0.3240 0.0838 0.1035 0.0627 0.0434 0.0379 0.0173 0.0081 0.0398 0.0400 0.0400 0.0397 0.0399 0.0400 0.0401 0.0400]
It.:  300 Obj.: 0.0511  betaf: 64.0 volfrac: [0.3365 0.0764 0.1045 0.0567 0.0419 0.0375 0.0167 0.0080 0.0398 0.0403 0.0402 0.0408 0.0401 0.0401 0.0406 0.0400]
It.:  301 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3367 0.0766 0.1046 0.0572 0.0421 0.0375 0.0168 0.0079 0.0396 0.0402 0.0401 0.0403 0.0399 0.0400 0.0405 0.0400]
It.:  302 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3368 0.0768 0.1048 0.0578 0.0424 0.0378 0.0168 0.0082 0.0391 0.0401 0.0399 0.0397 0.0394 0.0399 0.0405 0.0399]
It.:  303 Obj.: 0.0493  betaf: 64.0 volfrac: [0.3374 0.0768 0.1051 0.0581 0.0433 0.0377 0.0170 0.0080 0.0388 0.0400 0.0397 0.0394 0.0388 0.0398 0.0405 0.0399]
It.:  304 Obj.: 0.0497  betaf: 64.0 volfrac: [0.3371 0.0771 0.1053 0.0584 0.0431 0.0383 0.0168 0.0083 0.0387 0.0400 0.0394 0.0392 0.0385 0.0396 0.0404 0.0398]
It.:  305 Obj.: 0.0498  betaf: 64.0 volfrac: [0.3374 0.0770 0.1055 0.0586 0.0439 0.0379 0.0171 0.0081 0.0386 0.0399 0.0392 0.0390 0.0382 0.0395 0.0404 0.0398]
It.:  306 Obj.: 0.0500  betaf: 64.0 volfrac: [0.3373 0.0773 0.1055 0.0586 0.0437 0.0384 0.0168 0.0083 0.0383 0.0399 0.0392 0.0390 0.0381 0.0394 0.0404 0.0397]
It.:  307 Obj.: 0.0500  betaf: 64.0 volfrac: [0.3376 0.0773 0.1055 0.0587 0.0441 0.0381 0.0171 0.0083 0.0382 0.0398 0.0392 0.0389 0.0379 0.0394 0.0403 0.0397]
It.:  308 Obj.: 0.0501  betaf: 64.0 volfrac: [0.3374 0.0774 0.1055 0.0588 0.0439 0.0384 0.0169 0.0083 0.0382 0.0398 0.0392 0.0388 0.0379 0.0394 0.0403 0.0397]
It.:  309 Obj.: 0.0500  betaf: 64.0 volfrac: [0.3374 0.0774 0.1055 0.0589 0.0440 0.0382 0.0171 0.0082 0.0382 0.0398 0.0392 0.0388 0.0379 0.0394 0.0402 0.0397]
It.:  310 Obj.: 0.0500  betaf: 64.0 volfrac: [0.3372 0.0775 0.1054 0.0589 0.0439 0.0382 0.0170 0.0083 0.0383 0.0398 0.0392 0.0388 0.0380 0.0394 0.0402 0.0397]
It.:  311 Obj.: 0.0499  betaf: 64.0 volfrac: [0.3371 0.0775 0.1054 0.0588 0.0438 0.0382 0.0172 0.0082 0.0383 0.0398 0.0393 0.0389 0.0381 0.0395 0.0402 0.0397]
It.:  312 Obj.: 0.0499  betaf: 64.0 volfrac: [0.3369 0.0776 0.1053 0.0588 0.0437 0.0382 0.0171 0.0083 0.0384 0.0398 0.0393 0.0389 0.0382 0.0395 0.0402 0.0397]
It.:  313 Obj.: 0.0498  betaf: 64.0 volfrac: [0.3367 0.0777 0.1053 0.0588 0.0437 0.0381 0.0172 0.0083 0.0385 0.0399 0.0393 0.0390 0.0383 0.0395 0.0401 0.0397]
It.:  314 Obj.: 0.0498  betaf: 64.0 volfrac: [0.3366 0.0778 0.1052 0.0588 0.0435 0.0381 0.0171 0.0083 0.0386 0.0399 0.0394 0.0390 0.0383 0.0395 0.0401 0.0397]
It.:  315 Obj.: 0.0497  betaf: 64.0 volfrac: [0.3364 0.0778 0.1052 0.0587 0.0435 0.0381 0.0172 0.0083 0.0386 0.0399 0.0394 0.0391 0.0384 0.0395 0.0401 0.0397]
It.:  316 Obj.: 0.0496  betaf: 64.0 volfrac: [0.3363 0.0779 0.1052 0.0587 0.0434 0.0381 0.0172 0.0083 0.0387 0.0399 0.0394 0.0391 0.0385 0.0396 0.0401 0.0397]
It.:  317 Obj.: 0.0496  betaf: 64.0 volfrac: [0.3361 0.0780 0.1051 0.0587 0.0434 0.0381 0.0172 0.0083 0.0388 0.0399 0.0395 0.0392 0.0386 0.0396 0.0401 0.0397]
It.:  318 Obj.: 0.0496  betaf: 64.0 volfrac: [0.3359 0.0781 0.1051 0.0587 0.0432 0.0381 0.0172 0.0082 0.0388 0.0399 0.0395 0.0392 0.0386 0.0396 0.0401 0.0397]
It.:  319 Obj.: 0.0495  betaf: 64.0 volfrac: [0.3358 0.0782 0.1051 0.0587 0.0432 0.0380 0.0172 0.0082 0.0389 0.0399 0.0395 0.0392 0.0387 0.0396 0.0401 0.0398]
It.:  320 Obj.: 0.0495  betaf: 64.0 volfrac: [0.3356 0.0783 0.1050 0.0587 0.0431 0.0380 0.0172 0.0082 0.0389 0.0399 0.0395 0.0393 0.0387 0.0396 0.0401 0.0398]
It.:  321 Obj.: 0.0494  betaf: 64.0 volfrac: [0.3355 0.0784 0.1050 0.0587 0.0430 0.0380 0.0172 0.0082 0.0390 0.0399 0.0396 0.0393 0.0388 0.0397 0.0401 0.0398]
It.:  322 Obj.: 0.0494  betaf: 64.0 volfrac: [0.3353 0.0785 0.1049 0.0587 0.0429 0.0380 0.0172 0.0082 0.0390 0.0399 0.0396 0.0393 0.0389 0.0397 0.0401 0.0398]
It.:  323 Obj.: 0.0494  betaf: 64.0 volfrac: [0.3352 0.0786 0.1049 0.0587 0.0429 0.0380 0.0173 0.0082 0.0391 0.0399 0.0396 0.0394 0.0389 0.0397 0.0401 0.0398]
It.:  324 Obj.: 0.0493  betaf: 64.0 volfrac: [0.3350 0.0787 0.1049 0.0587 0.0428 0.0380 0.0173 0.0082 0.0391 0.0399 0.0396 0.0394 0.0390 0.0397 0.0400 0.0398]
It.:  325 Obj.: 0.0493  betaf: 64.0 volfrac: [0.3349 0.0788 0.1049 0.0587 0.0427 0.0379 0.0173 0.0082 0.0392 0.0399 0.0396 0.0394 0.0390 0.0397 0.0400 0.0398]
It.:  326 Obj.: 0.0493  betaf: 64.0 volfrac: [0.3347 0.0789 0.1048 0.0587 0.0426 0.0380 0.0173 0.0082 0.0392 0.0399 0.0397 0.0395 0.0391 0.0397 0.0400 0.0398]
It.:  327 Obj.: 0.0492  betaf: 64.0 volfrac: [0.3345 0.0790 0.1048 0.0587 0.0426 0.0379 0.0173 0.0082 0.0392 0.0399 0.0397 0.0395 0.0391 0.0397 0.0400 0.0398]
It.:  328 Obj.: 0.0492  betaf: 64.0 volfrac: [0.3344 0.0791 0.1048 0.0587 0.0425 0.0380 0.0173 0.0081 0.0393 0.0399 0.0397 0.0395 0.0392 0.0398 0.0400 0.0398]
It.:  329 Obj.: 0.0492  betaf: 64.0 volfrac: [0.3342 0.0793 0.1047 0.0587 0.0424 0.0379 0.0173 0.0081 0.0393 0.0399 0.0397 0.0395 0.0392 0.0398 0.0400 0.0398]
It.:  330 Obj.: 0.0492  betaf: 64.0 volfrac: [0.3341 0.0793 0.1047 0.0588 0.0424 0.0379 0.0173 0.0081 0.0393 0.0399 0.0397 0.0395 0.0392 0.0398 0.0400 0.0399]
It.:  331 Obj.: 0.0491  betaf: 64.0 volfrac: [0.3339 0.0795 0.1047 0.0587 0.0423 0.0379 0.0173 0.0081 0.0394 0.0399 0.0397 0.0396 0.0393 0.0398 0.0400 0.0399]
It.:  332 Obj.: 0.0491  betaf: 64.0 volfrac: [0.3337 0.0795 0.1046 0.0588 0.0423 0.0379 0.0173 0.0081 0.0394 0.0399 0.0397 0.0396 0.0393 0.0398 0.0400 0.0399]
It.:  333 Obj.: 0.0491  betaf: 64.0 volfrac: [0.3336 0.0797 0.1046 0.0588 0.0422 0.0379 0.0173 0.0081 0.0394 0.0399 0.0397 0.0396 0.0393 0.0398 0.0400 0.0399]
It.:  334 Obj.: 0.0491  betaf: 64.0 volfrac: [0.3334 0.0798 0.1046 0.0589 0.0422 0.0379 0.0174 0.0081 0.0395 0.0399 0.0398 0.0396 0.0394 0.0398 0.0400 0.0399]
It.:  335 Obj.: 0.0491  betaf: 64.0 volfrac: [0.3332 0.0799 0.1046 0.0589 0.0422 0.0379 0.0174 0.0081 0.0395 0.0399 0.0398 0.0396 0.0394 0.0398 0.0400 0.0399]
It.:  336 Obj.: 0.0490  betaf: 64.0 volfrac: [0.3331 0.0801 0.1045 0.0589 0.0421 0.0378 0.0174 0.0081 0.0395 0.0399 0.0398 0.0396 0.0394 0.0398 0.0400 0.0399]
It.:  337 Obj.: 0.0490  betaf: 64.0 volfrac: [0.3329 0.0802 0.1045 0.0589 0.0421 0.0379 0.0174 0.0081 0.0395 0.0399 0.0398 0.0397 0.0394 0.0398 0.0400 0.0399]
It.:  338 Obj.: 0.0490  betaf: 64.0 volfrac: [0.3328 0.0803 0.1045 0.0590 0.0421 0.0378 0.0174 0.0081 0.0396 0.0399 0.0398 0.0397 0.0395 0.0398 0.0400 0.0399]
It.:  339 Obj.: 0.0490  betaf: 64.0 volfrac: [0.3326 0.0804 0.1045 0.0590 0.0420 0.0379 0.0174 0.0081 0.0396 0.0399 0.0398 0.0397 0.0395 0.0398 0.0400 0.0399]
It.:  340 Obj.: 0.0490  betaf: 64.0 volfrac: [0.3324 0.0805 0.1044 0.0590 0.0420 0.0379 0.0174 0.0080 0.0396 0.0399 0.0398 0.0397 0.0395 0.0399 0.0400 0.0399]
It.:  341 Obj.: 0.0490  betaf: 64.0 volfrac: [0.3322 0.0806 0.1044 0.0591 0.0420 0.0379 0.0174 0.0080 0.0396 0.0399 0.0398 0.0397 0.0395 0.0399 0.0400 0.0399]
It.:  342 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3321 0.0807 0.1044 0.0591 0.0419 0.0379 0.0174 0.0080 0.0396 0.0399 0.0398 0.0397 0.0395 0.0399 0.0400 0.0399]
It.:  343 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3319 0.0809 0.1044 0.0591 0.0419 0.0379 0.0175 0.0080 0.0397 0.0399 0.0398 0.0397 0.0396 0.0399 0.0400 0.0399]
It.:  344 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3317 0.0810 0.1043 0.0592 0.0419 0.0379 0.0174 0.0080 0.0397 0.0399 0.0399 0.0398 0.0396 0.0399 0.0400 0.0399]
It.:  345 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3315 0.0811 0.1043 0.0592 0.0419 0.0379 0.0175 0.0080 0.0397 0.0399 0.0399 0.0398 0.0396 0.0399 0.0399 0.0399]
It.:  346 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3313 0.0812 0.1043 0.0593 0.0419 0.0379 0.0175 0.0080 0.0397 0.0399 0.0399 0.0398 0.0396 0.0399 0.0399 0.0399]
It.:  347 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3311 0.0814 0.1043 0.0593 0.0418 0.0379 0.0175 0.0080 0.0397 0.0399 0.0399 0.0398 0.0396 0.0399 0.0399 0.0399]
It.:  348 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3309 0.0814 0.1043 0.0594 0.0418 0.0379 0.0175 0.0080 0.0397 0.0399 0.0399 0.0398 0.0396 0.0399 0.0399 0.0399]
It.:  349 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3307 0.0816 0.1042 0.0594 0.0418 0.0379 0.0175 0.0080 0.0397 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0399]
It.:  350 Obj.: 0.0489  betaf: 64.0 volfrac: [0.3305 0.0817 0.1042 0.0595 0.0418 0.0379 0.0175 0.0080 0.0397 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0399]
It.:  351 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3303 0.0819 0.1042 0.0596 0.0418 0.0379 0.0175 0.0080 0.0398 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0399]
It.:  352 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3301 0.0819 0.1042 0.0596 0.0418 0.0379 0.0175 0.0080 0.0398 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0399]
It.:  353 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3298 0.0821 0.1041 0.0597 0.0418 0.0379 0.0175 0.0080 0.0398 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0400]
It.:  354 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3296 0.0822 0.1041 0.0597 0.0418 0.0379 0.0175 0.0080 0.0398 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0400]
It.:  355 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3294 0.0823 0.1041 0.0598 0.0418 0.0379 0.0175 0.0080 0.0398 0.0399 0.0399 0.0398 0.0397 0.0399 0.0400 0.0400]
It.:  356 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3291 0.0825 0.1041 0.0599 0.0419 0.0379 0.0175 0.0080 0.0398 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  357 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3289 0.0826 0.1040 0.0600 0.0419 0.0379 0.0176 0.0080 0.0398 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  358 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3286 0.0827 0.1041 0.0601 0.0419 0.0380 0.0176 0.0080 0.0398 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  359 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3283 0.0829 0.1040 0.0603 0.0419 0.0380 0.0176 0.0080 0.0398 0.0399 0.0399 0.0397 0.0398 0.0399 0.0400 0.0400]
It.:  360 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3280 0.0830 0.1040 0.0604 0.0419 0.0380 0.0176 0.0080 0.0398 0.0399 0.0399 0.0397 0.0398 0.0399 0.0400 0.0400]
It.:  361 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3277 0.0831 0.1040 0.0605 0.0419 0.0380 0.0176 0.0080 0.0399 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  362 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3274 0.0833 0.1039 0.0606 0.0420 0.0380 0.0176 0.0080 0.0399 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  363 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3271 0.0834 0.1039 0.0607 0.0420 0.0380 0.0176 0.0081 0.0399 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  364 Obj.: 0.0488  betaf: 64.0 volfrac: [0.3268 0.0835 0.1039 0.0608 0.0420 0.0380 0.0176 0.0081 0.0399 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  365 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3264 0.0837 0.1039 0.0610 0.0420 0.0381 0.0176 0.0081 0.0399 0.0399 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  366 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3261 0.0838 0.1038 0.0611 0.0421 0.0381 0.0176 0.0081 0.0399 0.0400 0.0399 0.0398 0.0398 0.0399 0.0400 0.0400]
It.:  367 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3257 0.0840 0.1038 0.0612 0.0421 0.0381 0.0176 0.0081 0.0399 0.0400 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400]
It.:  368 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3254 0.0841 0.1038 0.0613 0.0422 0.0381 0.0177 0.0081 0.0399 0.0400 0.0399 0.0398 0.0399 0.0399 0.0400 0.0400]
It.:  369 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3250 0.0843 0.1038 0.0614 0.0422 0.0382 0.0176 0.0082 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400]
It.:  370 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3247 0.0844 0.1037 0.0615 0.0423 0.0382 0.0177 0.0082 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400]
It.:  371 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3243 0.0845 0.1037 0.0616 0.0423 0.0382 0.0177 0.0082 0.0399 0.0400 0.0400 0.0398 0.0399 0.0400 0.0400 0.0400]
It.:  372 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3240 0.0846 0.1037 0.0617 0.0424 0.0382 0.0177 0.0082 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  373 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3235 0.0848 0.1036 0.0618 0.0424 0.0383 0.0177 0.0082 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  374 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3232 0.0849 0.1036 0.0619 0.0425 0.0383 0.0177 0.0083 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  375 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3228 0.0851 0.1036 0.0621 0.0425 0.0383 0.0177 0.0083 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  376 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3224 0.0852 0.1035 0.0622 0.0426 0.0384 0.0178 0.0083 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  377 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3220 0.0854 0.1035 0.0623 0.0427 0.0384 0.0178 0.0083 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  378 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3216 0.0855 0.1035 0.0624 0.0428 0.0385 0.0178 0.0084 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  379 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3212 0.0857 0.1034 0.0626 0.0428 0.0385 0.0178 0.0084 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  380 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3207 0.0859 0.1034 0.0627 0.0429 0.0385 0.0178 0.0084 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  381 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3203 0.0860 0.1033 0.0629 0.0430 0.0386 0.0179 0.0084 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  382 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3198 0.0862 0.1034 0.0629 0.0431 0.0386 0.0179 0.0085 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  383 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3194 0.0863 0.1033 0.0631 0.0432 0.0387 0.0179 0.0085 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  384 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3189 0.0865 0.1033 0.0632 0.0433 0.0387 0.0179 0.0085 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  385 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3185 0.0867 0.1032 0.0634 0.0434 0.0388 0.0179 0.0085 0.0399 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  386 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3180 0.0868 0.1032 0.0635 0.0435 0.0388 0.0180 0.0086 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  387 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3175 0.0870 0.1031 0.0636 0.0436 0.0389 0.0180 0.0086 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  388 Obj.: 0.0487  betaf: 64.0 volfrac: [0.3170 0.0871 0.1031 0.0637 0.0437 0.0389 0.0180 0.0086 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  389 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3165 0.0873 0.1031 0.0639 0.0438 0.0390 0.0180 0.0087 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  390 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3160 0.0875 0.1030 0.0640 0.0439 0.0391 0.0181 0.0087 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  391 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3155 0.0877 0.1030 0.0642 0.0440 0.0391 0.0181 0.0087 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  392 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3150 0.0878 0.1029 0.0643 0.0441 0.0392 0.0181 0.0088 0.0400 0.0400 0.0400 0.0399 0.0399 0.0400 0.0400 0.0400]
It.:  393 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3145 0.0880 0.1029 0.0645 0.0442 0.0392 0.0182 0.0088 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  394 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3140 0.0881 0.1029 0.0646 0.0444 0.0393 0.0182 0.0088 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  395 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3134 0.0883 0.1028 0.0648 0.0445 0.0394 0.0182 0.0089 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  396 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3129 0.0885 0.1028 0.0649 0.0446 0.0394 0.0182 0.0089 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  397 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3123 0.0887 0.1027 0.0651 0.0447 0.0395 0.0183 0.0089 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  398 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3118 0.0888 0.1027 0.0652 0.0449 0.0395 0.0183 0.0090 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  399 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3112 0.0890 0.1026 0.0654 0.0450 0.0396 0.0183 0.0090 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]
It.:  400 Obj.: 0.0486  betaf: 64.0 volfrac: [0.3107 0.0892 0.1026 0.0655 0.0451 0.0397 0.0184 0.0090 0.0400 0.0400 0.0400 0.0399 0.0400 0.0400 0.0400 0.0400]

